Linear Channel Estimation Based on a Low-Bandwidth Observation Channel with Unknown Response

We propose a novel system identification technique, based on a least-mean square algorithm, allowing for the estimation of a linear channel by using an unknown-response measurement channel. The key of the technique is a memoryless nonlinear function working as uncoupling block between the estimated and observation channels, conforming a Wiener-Hammerstein scheme. We prove that this estimation, only differing from the actual channel response by a scaling factor and a temporal shift, does not depend on the observation channel bandwidth. As a consequence, this technique enables the usage of low-cost measurement devices as feedback channel. We present numerical examples of the method, supporting the proposal and displaying excellent results.

==> Figs/A2_32.dat <==
   0.0000000e+00   1.4227805e+00
   2.4543693e-02   1.3879175e+00
   4.9087385e-02   1.3155107e+00
   7.3631078e-02   1.2283126e+00
   9.8174770e-02   1.1586393e+00
   1.2271846e-01   1.1021157e+00
   1.4726216e-01   1.0756140e+00
   1.7180585e-01   1.0805736e+00
   1.9634954e-01   1.1080995e+00
   2.2089323e-01   1.1577730e+00
   2.4543693e-01   1.2296472e+00
   2.6998062e-01   1.3141409e+00
   2.9452431e-01   1.4215092e+00
   3.1906800e-01   1.5312538e+00
   3.4361170e-01   1.6328005e+00
   3.6815539e-01   1.6917044e+00
   3.9269908e-01   1.6842513e+00
   4.1724277e-01   1.5853398e+00
   4.4178647e-01   1.4284907e+00
   4.6633016e-01   1.2757560e+00
   4.9087385e-01   1.1819482e+00
   5.1541754e-01   1.1929009e+00
   5.3996124e-01   1.2810149e+00
   5.6450493e-01   1.4023246e+00
   5.8904862e-01   1.4884839e+00
   6.1359232e-01   1.4915331e+00
   6.3813601e-01   1.4031840e+00
   6.6267970e-01   1.2460111e+00
   6.8722339e-01   1.0517054e+00
   7.1176709e-01   8.5700481e-01
   7.3631078e-01   6.5964213e-01
   7.6085447e-01   4.7551252e-01
   7.8539816e-01   3.0260463e-01
   8.0994186e-01   1.4014151e-01
   8.3448555e-01  -7.2349051e-03
   8.5902924e-01  -1.4269491e-01
   8.8357293e-01  -2.7399247e-01
   9.0811663e-01  -3.8766381e-01
   9.3266032e-01  -5.0452294e-01
   9.5720401e-01  -5.8852124e-01
   9.8174770e-01  -6.7654634e-01
   1.0062914e+00  -7.3740042e-01
   1.0308351e+00  -7.8660031e-01
   1.0553788e+00  -6.4503523e-01
   1.0799225e+00  -7.3578424e-01
   1.1044662e+00  -7.9452636e-01
   1.1290099e+00  -8.4917709e-01
   1.1535536e+00  -8.9156002e-01
   1.1780972e+00  -9.3662588e-01
   1.2026409e+00  -9.7408858e-01
   1.2271846e+00  -1.0116341e+00
   1.2517283e+00  -1.0424316e+00
   1.2762720e+00  -1.0757504e+00
   1.3008157e+00  -1.1037584e+00
   1.3253594e+00  -1.1330910e+00
   1.3499031e+00  -1.1590980e+00
   1.3744468e+00  -1.1855855e+00
   1.3989905e+00  -1.2087799e+00
   1.4235342e+00  -1.2327925e+00
   1.4480779e+00  -1.2543796e+00
   1.4726216e+00  -1.2762188e+00
   1.4971652e+00  -1.2959066e+00
   1.5217089e+00  -1.3158682e+00
   1.5462526e+00  -1.3344435e+00
   1.5707963e+00  -1.3525114e+00
   1.5953400e+00  -1.3697890e+00
   1.6198837e+00  -1.3862748e+00
   1.6444274e+00  -1.4024199e+00
   1.6689711e+00  -1.4174306e+00
   1.6935148e+00  -1.4327926e+00
   1.7180585e+00  -1.4462745e+00
   1.7426022e+00  -1.4608819e+00
   1.7671459e+00  -1.4730047e+00
   1.7916896e+00  -1.4870046e+00
   1.8162333e+00  -1.4978717e+00
   1.8407769e+00  -1.5112053e+00
   1.8653206e+00  -1.5209494e+00
   1.8898643e+00  -1.5337617e+00
   1.9144080e+00  -1.5423397e+00
   1.9389517e+00  -1.5547220e+00
   1.9634954e+00  -1.5622404e+00
   1.9880391e+00  -1.5742301e+00
   2.0125828e+00  -1.5807264e+00
   2.0371265e+00  -1.5923828e+00
   2.0616702e+00  -1.5979105e+00
   2.0862139e+00  -1.6092347e+00
   2.1107576e+00  -1.6138603e+00
   2.1353013e+00  -1.6249267e+00
   2.1598449e+00  -1.6286711e+00
   2.1843886e+00  -1.6394819e+00
   2.2089323e+00  -1.6423898e+00
   2.2334760e+00  -1.6529969e+00
   2.2580197e+00  -1.6550986e+00
   2.2825634e+00  -1.6655133e+00
   2.3071071e+00  -1.6668687e+00
   2.3316508e+00  -1.6770832e+00
   2.3561945e+00  -1.6777192e+00
   2.3807382e+00  -1.6877669e+00
   2.4052819e+00  -1.6877140e+00
   2.4298256e+00  -1.6976036e+00
   2.4543693e+00  -1.6968917e+00
   2.4789130e+00  -1.7066316e+00
   2.5034566e+00  -1.7052867e+00
   2.5280003e+00  -1.7148796e+00
   2.5525440e+00  -1.7129407e+00
   2.5770877e+00  -1.7223830e+00
   2.6016314e+00  -1.7198788e+00
   2.6261751e+00  -1.7291700e+00
   2.6507188e+00  -1.7261281e+00
   2.6752625e+00  -1.7352664e+00
   2.6998062e+00  -1.7317148e+00
   2.7243499e+00  -1.7406952e+00
   2.7488936e+00  -1.7366592e+00
   2.7734373e+00  -1.7454727e+00
   2.7979810e+00  -1.7409800e+00
   2.8225246e+00  -1.7496176e+00
   2.8470683e+00  -1.7446928e+00
   2.8716120e+00  -1.7531446e+00
   2.8961557e+00  -1.7478116e+00
   2.9206994e+00  -1.7560655e+00
   2.9452431e+00  -1.7503487e+00
   2.9697868e+00  -1.7583900e+00
   2.9943305e+00  -1.7523119e+00
   3.0188742e+00  -1.7601268e+00
   3.0434179e+00  -1.7537092e+00
   3.0679616e+00  -1.7612812e+00
   3.0925053e+00  -1.7545454e+00
   3.1170490e+00  -1.7618570e+00
  -3.1415927e+00  -1.7548240e+00
  -3.1170490e+00  -1.7618570e+00
  -3.0925053e+00  -1.7545454e+00
  -3.0679616e+00  -1.7612812e+00
  -3.0434179e+00  -1.7537092e+00
  -3.0188742e+00  -1.7601268e+00
  -2.9943305e+00  -1.7523119e+00
  -2.9697868e+00  -1.7583900e+00
  -2.9452431e+00  -1.7503487e+00
  -2.9206994e+00  -1.7560655e+00
  -2.8961557e+00  -1.7478116e+00
  -2.8716120e+00  -1.7531446e+00
  -2.8470683e+00  -1.7446928e+00
  -2.8225246e+00  -1.7496176e+00
  -2.7979810e+00  -1.7409800e+00
  -2.7734373e+00  -1.7454727e+00
  -2.7488936e+00  -1.7366592e+00
  -2.7243499e+00  -1.7406952e+00
  -2.6998062e+00  -1.7317148e+00
  -2.6752625e+00  -1.7352664e+00
  -2.6507188e+00  -1.7261281e+00
  -2.6261751e+00  -1.7291700e+00
  -2.6016314e+00  -1.7198788e+00
  -2.5770877e+00  -1.7223830e+00
  -2.5525440e+00  -1.7129407e+00
  -2.5280003e+00  -1.7148796e+00
  -2.5034566e+00  -1.7052867e+00
  -2.4789130e+00  -1.7066316e+00
  -2.4543693e+00  -1.6968917e+00
  -2.4298256e+00  -1.6976036e+00
  -2.4052819e+00  -1.6877140e+00
  -2.3807382e+00  -1.6877669e+00
  -2.3561945e+00  -1.6777192e+00
  -2.3316508e+00  -1.6770832e+00
  -2.3071071e+00  -1.6668687e+00
  -2.2825634e+00  -1.6655133e+00
  -2.2580197e+00  -1.6550986e+00
  -2.2334760e+00  -1.6529969e+00
  -2.2089323e+00  -1.6423898e+00
  -2.1843886e+00  -1.6394819e+00
  -2.1598449e+00  -1.6286711e+00
  -2.1353013e+00  -1.6249267e+00
  -2.1107576e+00  -1.6138603e+00
  -2.0862139e+00  -1.6092347e+00
  -2.0616702e+00  -1.5979105e+00
  -2.0371265e+00  -1.5923828e+00
  -2.0125828e+00  -1.5807264e+00
  -1.9880391e+00  -1.5742301e+00
  -1.9634954e+00  -1.5622404e+00
  -1.9389517e+00  -1.5547220e+00
  -1.9144080e+00  -1.5423397e+00
  -1.8898643e+00  -1.5337617e+00
  -1.8653206e+00  -1.5209494e+00
  -1.8407769e+00  -1.5112053e+00
  -1.8162333e+00  -1.4978717e+00
  -1.7916896e+00  -1.4870046e+00
  -1.7671459e+00  -1.4730047e+00
  -1.7426022e+00  -1.4608819e+00
  -1.7180585e+00  -1.4462745e+00
  -1.6935148e+00  -1.4327926e+00
  -1.6689711e+00  -1.4174306e+00
  -1.6444274e+00  -1.4024199e+00
  -1.6198837e+00  -1.3862748e+00
  -1.5953400e+00  -1.3697890e+00
  -1.5707963e+00  -1.3525114e+00
  -1.5462526e+00  -1.3344435e+00
  -1.5217089e+00  -1.3158682e+00
  -1.4971652e+00  -1.2959066e+00
  -1.4726216e+00  -1.2762188e+00
  -1.4480779e+00  -1.2543796e+00
  -1.4235342e+00  -1.2327925e+00
  -1.3989905e+00  -1.2087799e+00
  -1.3744468e+00  -1.1855855e+00
  -1.3499031e+00  -1.1590980e+00
  -1.3253594e+00  -1.1330910e+00
  -1.3008157e+00  -1.1037584e+00
  -1.2762720e+00  -1.0757504e+00
  -1.2517283e+00  -1.0424316e+00
  -1.2271846e+00  -1.0116341e+00
  -1.2026409e+00  -9.7408858e-01
  -1.1780972e+00  -9.3662588e-01
  -1.1535536e+00  -8.9156002e-01
  -1.1290099e+00  -8.4917709e-01
  -1.1044662e+00  -7.9452636e-01
  -1.0799225e+00  -7.3578424e-01
  -1.0553788e+00  -6.4503523e-01
  -1.0308351e+00  -7.8660031e-01
  -1.0062914e+00  -7.3740042e-01
  -9.8174770e-01  -6.7654634e-01
  -9.5720401e-01  -5.8852124e-01
  -9.3266032e-01  -5.0452294e-01
  -9.0811663e-01  -3.8766381e-01
  -8.8357293e-01  -2.7399247e-01
  -8.5902924e-01  -1.4269491e-01
  -8.3448555e-01  -7.2349051e-03
  -8.0994186e-01   1.4014151e-01
  -7.8539816e-01   3.0260463e-01
  -7.6085447e-01   4.7551252e-01
  -7.3631078e-01   6.5964213e-01
  -7.1176709e-01   8.5700481e-01
  -6.8722339e-01   1.0517054e+00
  -6.6267970e-01   1.2460111e+00
  -6.3813601e-01   1.4031840e+00
  -6.1359232e-01   1.4915331e+00
  -5.8904862e-01   1.4884839e+00
  -5.6450493e-01   1.4023246e+00
  -5.3996124e-01   1.2810149e+00
  -5.1541754e-01   1.1929009e+00
  -4.9087385e-01   1.1819482e+00
  -4.6633016e-01   1.2757560e+00
  -4.4178647e-01   1.4284907e+00
  -4.1724277e-01   1.5853398e+00
  -3.9269908e-01   1.6842513e+00
  -3.6815539e-01   1.6917044e+00
  -3.4361170e-01   1.6328005e+00
  -3.1906800e-01   1.5312538e+00
  -2.9452431e-01   1.4215092e+00
  -2.6998062e-01   1.3141409e+00
  -2.4543693e-01   1.2296472e+00
  -2.2089323e-01   1.1577730e+00
  -1.9634954e-01   1.1080995e+00
  -1.7180585e-01   1.0805736e+00
  -1.4726216e-01   1.0756140e+00
  -1.2271846e-01   1.1021157e+00
  -9.8174770e-02   1.1586393e+00
  -7.3631078e-02   1.2283126e+00
  -4.9087385e-02   1.3155107e+00
  -2.4543693e-02   1.3879175e+00


==> Figs/A_128.dat <==
   0.0000000e+00   1.2818463e+00
   2.4543693e-02   1.2449517e+00
   4.9087385e-02   1.1783963e+00
   7.3631078e-02   1.0885718e+00
   9.8174770e-02   1.0136791e+00
   1.2271846e-01   9.7907724e-01
   1.4726216e-01   9.5124304e-01
   1.7180585e-01   9.6000297e-01
   1.9634954e-01   9.7565975e-01
   2.2089323e-01   1.0131970e+00
   2.4543693e-01   1.0955524e+00
   2.6998062e-01   1.1911759e+00
   2.9452431e-01   1.2812624e+00
   3.1906800e-01   1.3876353e+00
   3.4361170e-01   1.4945475e+00
   3.6815539e-01   1.5480193e+00
   3.9269908e-01   1.5384569e+00
   4.1724277e-01   1.4423773e+00
   4.4178647e-01   1.2798394e+00
   4.6633016e-01   1.1088956e+00
   4.9087385e-01   1.0422415e+00
   5.1541754e-01   1.0378290e+00
   5.3996124e-01   1.1258989e+00
   5.6450493e-01   1.2528329e+00
   5.8904862e-01   1.3279136e+00
   6.1359232e-01   1.3169762e+00
   6.3813601e-01   1.2420963e+00
   6.6267970e-01   1.0635570e+00
   6.8722339e-01   8.8092642e-01
   7.1176709e-01   6.7027040e-01
   7.3631078e-01   4.6455288e-01
   7.6085447e-01   2.8164043e-01
   7.8539816e-01   9.9882998e-02
   8.0994186e-01  -7.8685095e-02
   8.3448555e-01  -2.5976022e-01
   8.5902924e-01  -4.0015871e-01
   8.8357293e-01  -5.3701131e-01
   9.0811663e-01  -6.5577117e-01
   9.3266032e-01  -8.1163512e-01
   9.5720401e-01  -9.1996863e-01
   9.8174770e-01  -9.9716383e-01
   1.0062914e+00  -1.2247010e+00
   1.0308351e+00  -1.3665227e+00
   1.0553788e+00  -2.3961684e+00
   1.0799225e+00  -1.5623367e+00
   1.1044662e+00  -1.1904505e+00
   1.1290099e+00  -1.2345913e+00
   1.1535536e+00  -1.0355186e+00
   1.1780972e+00  -1.1776622e+00
   1.2026409e+00  -1.0085341e+00
   1.2271846e+00  -1.1665885e+00
   1.2517283e+00  -1.0183914e+00
   1.2762720e+00  -1.1643916e+00
   1.3008157e+00  -1.0491091e+00
   1.3253594e+00  -1.1923874e+00
   1.3499031e+00  -1.0808348e+00
   1.3744468e+00  -1.2124240e+00
   1.3989905e+00  -1.1208827e+00
   1.4235342e+00  -1.2383775e+00
   1.4480779e+00  -1.1572113e+00
   1.4726216e+00  -1.2629388e+00
   1.4971652e+00  -1.1933614e+00
   1.5217089e+00  -1.2869666e+00
   1.5462526e+00  -1.2180257e+00
   1.5707963e+00  -1.3050661e+00
   1.5953400e+00  -1.2514593e+00
   1.6198837e+00  -1.3353376e+00
   1.6444274e+00  -1.2873705e+00
   1.6689711e+00  -1.3550574e+00
   1.6935148e+00  -1.3156796e+00
   1.7180585e+00  -1.3803045e+00
   1.7426022e+00  -1.3426856e+00
   1.7671459e+00  -1.3968631e+00
   1.7916896e+00  -1.3661395e+00
   1.8162333e+00  -1.4191861e+00
   1.8407769e+00  -1.3926899e+00
   1.8653206e+00  -1.4358291e+00
   1.8898643e+00  -1.4169783e+00
   1.9144080e+00  -1.4531021e+00
   1.9389517e+00  -1.4391742e+00
   1.9634954e+00  -1.4681539e+00
   1.9880391e+00  -1.4610088e+00
   2.0125828e+00  -1.4839151e+00
   2.0371265e+00  -1.4816213e+00
   2.0616702e+00  -1.4980584e+00
   2.0862139e+00  -1.5012369e+00
   2.1107576e+00  -1.5105992e+00
   2.1353013e+00  -1.5192674e+00
   2.1598449e+00  -1.5226848e+00
   2.1843886e+00  -1.5362138e+00
   2.2089323e+00  -1.5337700e+00
   2.2334760e+00  -1.5522656e+00
   2.2580197e+00  -1.5440636e+00
   2.2825634e+00  -1.5672307e+00
   2.3071071e+00  -1.5535827e+00
   2.3316508e+00  -1.5811675e+00
   2.3561945e+00  -1.5624336e+00
   2.3807382e+00  -1.5941904e+00
   2.4052819e+00  -1.5705309e+00
   2.4298256e+00  -1.6063620e+00
   2.4543693e+00  -1.5780093e+00
   2.4789130e+00  -1.6175445e+00
   2.5034566e+00  -1.5848410e+00
   2.5280003e+00  -1.6278407e+00
   2.5525440e+00  -1.5910853e+00
   2.5770877e+00  -1.6373195e+00
   2.6016314e+00  -1.5967148e+00
   2.6261751e+00  -1.6459031e+00
   2.6507188e+00  -1.6017662e+00
   2.6752625e+00  -1.6537300e+00
   2.6998062e+00  -1.6062896e+00
   2.7243499e+00  -1.6607021e+00
   2.7488936e+00  -1.6102851e+00
   2.7734373e+00  -1.6668802e+00
   2.7979810e+00  -1.6137892e+00
   2.8225246e+00  -1.6722256e+00
   2.8470683e+00  -1.6167778e+00
   2.8716120e+00  -1.6768166e+00
   2.8961557e+00  -1.6192995e+00
   2.9206994e+00  -1.6806099e+00
   2.9452431e+00  -1.6213542e+00
   2.9697868e+00  -1.6836621e+00
   2.9943305e+00  -1.6229031e+00
   3.0188742e+00  -1.6859333e+00
   3.0434179e+00  -1.6240412e+00
   3.0679616e+00  -1.6874505e+00
   3.0925053e+00  -1.6247134e+00
   3.1170490e+00  -1.6881962e+00
  -3.1415927e+00  -1.6249322e+00
  -3.1170490e+00  -1.6881962e+00
  -3.0925053e+00  -1.6247134e+00
  -3.0679616e+00  -1.6874505e+00
  -3.0434179e+00  -1.6240412e+00
  -3.0188742e+00  -1.6859333e+00
  -2.9943305e+00  -1.6229031e+00
  -2.9697868e+00  -1.6836621e+00
  -2.9452431e+00  -1.6213542e+00
  -2.9206994e+00  -1.6806099e+00
  -2.8961557e+00  -1.6192995e+00
  -2.8716120e+00  -1.6768166e+00
  -2.8470683e+00  -1.6167778e+00
  -2.8225246e+00  -1.6722256e+00
  -2.7979810e+00  -1.6137892e+00
  -2.7734373e+00  -1.6668802e+00
  -2.7488936e+00  -1.6102851e+00
  -2.7243499e+00  -1.6607021e+00
  -2.6998062e+00  -1.6062896e+00
  -2.6752625e+00  -1.6537300e+00
  -2.6507188e+00  -1.6017662e+00
  -2.6261751e+00  -1.6459031e+00
  -2.6016314e+00  -1.5967148e+00
  -2.5770877e+00  -1.6373195e+00
  -2.5525440e+00  -1.5910853e+00
  -2.5280003e+00  -1.6278407e+00
  -2.5034566e+00  -1.5848410e+00
  -2.4789130e+00  -1.6175445e+00
  -2.4543693e+00  -1.5780093e+00
  -2.4298256e+00  -1.6063620e+00
  -2.4052819e+00  -1.5705309e+00
  -2.3807382e+00  -1.5941904e+00
  -2.3561945e+00  -1.5624336e+00
  -2.3316508e+00  -1.5811675e+00
  -2.3071071e+00  -1.5535827e+00
  -2.2825634e+00  -1.5672307e+00
  -2.2580197e+00  -1.5440636e+00
  -2.2334760e+00  -1.5522656e+00
  -2.2089323e+00  -1.5337700e+00
  -2.1843886e+00  -1.5362138e+00
  -2.1598449e+00  -1.5226848e+00
  -2.1353013e+00  -1.5192674e+00
  -2.1107576e+00  -1.5105992e+00
  -2.0862139e+00  -1.5012369e+00
  -2.0616702e+00  -1.4980584e+00
  -2.0371265e+00  -1.4816213e+00
  -2.0125828e+00  -1.4839151e+00
  -1.9880391e+00  -1.4610088e+00
  -1.9634954e+00  -1.4681539e+00
  -1.9389517e+00  -1.4391742e+00
  -1.9144080e+00  -1.4531021e+00
  -1.8898643e+00  -1.4169783e+00
  -1.8653206e+00  -1.4358291e+00
  -1.8407769e+00  -1.3926899e+00
  -1.8162333e+00  -1.4191861e+00
  -1.7916896e+00  -1.3661395e+00
  -1.7671459e+00  -1.3968631e+00
  -1.7426022e+00  -1.3426856e+00
  -1.7180585e+00  -1.3803045e+00
  -1.6935148e+00  -1.3156796e+00
  -1.6689711e+00  -1.3550574e+00
  -1.6444274e+00  -1.2873705e+00
  -1.6198837e+00  -1.3353376e+00
  -1.5953400e+00  -1.2514593e+00
  -1.5707963e+00  -1.3050661e+00
  -1.5462526e+00  -1.2180257e+00
  -1.5217089e+00  -1.2869666e+00
  -1.4971652e+00  -1.1933614e+00
  -1.4726216e+00  -1.2629388e+00
  -1.4480779e+00  -1.1572113e+00
  -1.4235342e+00  -1.2383775e+00
  -1.3989905e+00  -1.1208827e+00
  -1.3744468e+00  -1.2124240e+00
  -1.3499031e+00  -1.0808348e+00
  -1.3253594e+00  -1.1923874e+00
  -1.3008157e+00  -1.0491091e+00
  -1.2762720e+00  -1.1643916e+00
  -1.2517283e+00  -1.0183914e+00
  -1.2271846e+00  -1.1665885e+00
  -1.2026409e+00  -1.0085341e+00
  -1.1780972e+00  -1.1776622e+00
  -1.1535536e+00  -1.0355186e+00
  -1.1290099e+00  -1.2345913e+00
  -1.1044662e+00  -1.1904505e+00
  -1.0799225e+00  -1.5623367e+00
  -1.0553788e+00  -2.3961684e+00
  -1.0308351e+00  -1.3665227e+00
  -1.0062914e+00  -1.2247010e+00
  -9.8174770e-01  -9.9716383e-01
  -9.5720401e-01  -9.1996863e-01
  -9.3266032e-01  -8.1163512e-01
  -9.0811663e-01  -6.5577117e-01
  -8.8357293e-01  -5.3701131e-01
  -8.5902924e-01  -4.0015871e-01
  -8.3448555e-01  -2.5976022e-01
  -8.0994186e-01  -7.8685095e-02
  -7.8539816e-01   9.9882998e-02
  -7.6085447e-01   2.8164043e-01
  -7.3631078e-01   4.6455288e-01
  -7.1176709e-01   6.7027040e-01
  -6.8722339e-01   8.8092642e-01
  -6.6267970e-01   1.0635570e+00
  -6.3813601e-01   1.2420963e+00
  -6.1359232e-01   1.3169762e+00
  -5.8904862e-01   1.3279136e+00
  -5.6450493e-01   1.2528329e+00
  -5.3996124e-01   1.1258989e+00
  -5.1541754e-01   1.0378290e+00
  -4.9087385e-01   1.0422415e+00
  -4.6633016e-01   1.1088956e+00
  -4.4178647e-01   1.2798394e+00
  -4.1724277e-01   1.4423773e+00
  -3.9269908e-01   1.5384569e+00
  -3.6815539e-01   1.5480193e+00
  -3.4361170e-01   1.4945475e+00
  -3.1906800e-01   1.3876353e+00
  -2.9452431e-01   1.2812624e+00
  -2.6998062e-01   1.1911759e+00
  -2.4543693e-01   1.0955524e+00
  -2.2089323e-01   1.0131970e+00
  -1.9634954e-01   9.7565975e-01
  -1.7180585e-01   9.6000297e-01
  -1.4726216e-01   9.5124304e-01
  -1.2271846e-01   9.7907724e-01
  -9.8174770e-02   1.0136791e+00
  -7.3631078e-02   1.0885718e+00
  -4.9087385e-02   1.1783963e+00
  -2.4543693e-02   1.2449517e+00


==> Figs/A_32.dat <==
   0.0000000e+00   1.2799483e+00
   2.4543693e-02   1.2504773e+00
   4.9087385e-02   1.1771696e+00
   7.3631078e-02   1.0924320e+00
   9.8174770e-02   1.0174752e+00
   1.2271846e-01   9.6907751e-01
   1.4726216e-01   9.4748370e-01
   1.7180585e-01   9.4912795e-01
   1.9634954e-01   9.7217729e-01
   2.2089323e-01   1.0242961e+00
   2.4543693e-01   1.0937456e+00
   2.6998062e-01   1.1822792e+00
   2.9452431e-01   1.2881612e+00
   3.1906800e-01   1.3938191e+00
   3.4361170e-01   1.4917338e+00
   3.6815539e-01   1.5471487e+00
   3.9269908e-01   1.5359275e+00
   4.1724277e-01   1.4340914e+00
   4.4178647e-01   1.2769157e+00
   4.6633016e-01   1.1182828e+00
   4.9087385e-01   1.0243523e+00
   5.1541754e-01   1.0357294e+00
   5.3996124e-01   1.1274653e+00
   5.6450493e-01   1.2435888e+00
   5.8904862e-01   1.3251012e+00
   6.1359232e-01   1.3272348e+00
   6.3813601e-01   1.2327694e+00
   6.6267970e-01   1.0652172e+00
   6.8722339e-01   8.7095090e-01
   7.1176709e-01   6.6683378e-01
   7.3631078e-01   4.6402589e-01
   7.6085447e-01   2.7160853e-01
   7.8539816e-01   8.9087694e-02
   8.0994186e-01  -8.3255937e-02
   8.3448555e-01  -2.4790761e-01
   8.5902924e-01  -3.8615854e-01
   8.8357293e-01  -5.4086345e-01
   9.0811663e-01  -6.7375731e-01
   9.3266032e-01  -7.9231934e-01
   9.5720401e-01  -9.1904921e-01
   9.8174770e-01  -1.0291758e+00
   1.0062914e+00  -1.1857783e+00
   1.0308351e+00  -1.2321627e+00
   1.0553788e+00  -1.6467277e+00
   1.0799225e+00  -2.3676373e+00
   1.1044662e+00  -1.7779191e+00
   1.1290099e+00  -1.6973438e+00
   1.1535536e+00  -1.5492205e+00
   1.1780972e+00  -1.5422715e+00
   1.2026409e+00  -1.4724819e+00
   1.2271846e+00  -1.4705753e+00
   1.2517283e+00  -1.4398595e+00
   1.2762720e+00  -1.4532683e+00
   1.3008157e+00  -1.4418682e+00
   1.3253594e+00  -1.4479056e+00
   1.3499031e+00  -1.4452940e+00
   1.3744468e+00  -1.4548292e+00
   1.3989905e+00  -1.4610240e+00
   1.4235342e+00  -1.4710560e+00
   1.4480779e+00  -1.4780384e+00
   1.4726216e+00  -1.4876326e+00
   1.4971652e+00  -1.4997348e+00
   1.5217089e+00  -1.5058186e+00
   1.5462526e+00  -1.5199668e+00
   1.5707963e+00  -1.5263253e+00
   1.5953400e+00  -1.5396695e+00
   1.6198837e+00  -1.5460033e+00
   1.6444274e+00  -1.5597791e+00
   1.6689711e+00  -1.5654157e+00
   1.6935148e+00  -1.5799314e+00
   1.7180585e+00  -1.5845804e+00
   1.7426022e+00  -1.5977944e+00
   1.7671459e+00  -1.6027920e+00
   1.7916896e+00  -1.6162816e+00
   1.8162333e+00  -1.6212326e+00
   1.8407769e+00  -1.6339388e+00
   1.8653206e+00  -1.6379171e+00
   1.8898643e+00  -1.6505440e+00
   1.9144080e+00  -1.6547653e+00
   1.9389517e+00  -1.6665650e+00
   1.9634954e+00  -1.6698956e+00
   1.9880391e+00  -1.6817362e+00
   2.0125828e+00  -1.6844512e+00
   2.0371265e+00  -1.6957474e+00
   2.0616702e+00  -1.6985016e+00
   2.0862139e+00  -1.7093335e+00
   2.1107576e+00  -1.7116401e+00
   2.1353013e+00  -1.7217809e+00
   2.1598449e+00  -1.7238790e+00
   2.1843886e+00  -1.7335975e+00
   2.2089323e+00  -1.7355093e+00
   2.2334760e+00  -1.7446919e+00
   2.2580197e+00  -1.7463432e+00
   2.2825634e+00  -1.7549709e+00
   2.3071071e+00  -1.7564986e+00
   2.3316508e+00  -1.7645992e+00
   2.3561945e+00  -1.7659422e+00
   2.3807382e+00  -1.7735143e+00
   2.4052819e+00  -1.7747298e+00
   2.4298256e+00  -1.7817824e+00
   2.4543693e+00  -1.7828088e+00
   2.4789130e+00  -1.7893825e+00
   2.5034566e+00  -1.7902760e+00
   2.5280003e+00  -1.7964200e+00
   2.5525440e+00  -1.7971814e+00
   2.5770877e+00  -1.8028283e+00
   2.6016314e+00  -1.8033922e+00
   2.6261751e+00  -1.8086138e+00
   2.6507188e+00  -1.8090518e+00
   2.6752625e+00  -1.8138481e+00
   2.6998062e+00  -1.8141176e+00
   2.7243499e+00  -1.8185295e+00
   2.7488936e+00  -1.8186511e+00
   2.7734373e+00  -1.8226422e+00
   2.7979810e+00  -1.8225873e+00
   2.8225246e+00  -1.8262372e+00
   2.8470683e+00  -1.8260067e+00
   2.8716120e+00  -1.8292823e+00
   2.8961557e+00  -1.8288722e+00
   2.9206994e+00  -1.8318117e+00
   2.9452431e+00  -1.8312035e+00
   2.9697868e+00  -1.8338449e+00
   2.9943305e+00  -1.8330401e+00
   3.0188742e+00  -1.8353428e+00
   3.0434179e+00  -1.8343191e+00
   3.0679616e+00  -1.8363539e+00
   3.0925053e+00  -1.8350947e+00
   3.1170490e+00  -1.8368447e+00
  -3.1415927e+00  -1.8353569e+00
  -3.1170490e+00  -1.8368447e+00
  -3.0925053e+00  -1.8350947e+00
  -3.0679616e+00  -1.8363539e+00
  -3.0434179e+00  -1.8343191e+00
  -3.0188742e+00  -1.8353428e+00
  -2.9943305e+00  -1.8330401e+00
  -2.9697868e+00  -1.8338449e+00
  -2.9452431e+00  -1.8312035e+00
  -2.9206994e+00  -1.8318117e+00
  -2.8961557e+00  -1.8288722e+00
  -2.8716120e+00  -1.8292823e+00
  -2.8470683e+00  -1.8260067e+00
  -2.8225246e+00  -1.8262372e+00
  -2.7979810e+00  -1.8225873e+00
  -2.7734373e+00  -1.8226422e+00
  -2.7488936e+00  -1.8186511e+00
  -2.7243499e+00  -1.8185295e+00
  -2.6998062e+00  -1.8141176e+00
  -2.6752625e+00  -1.8138481e+00
  -2.6507188e+00  -1.8090518e+00
  -2.6261751e+00  -1.8086138e+00
  -2.6016314e+00  -1.8033922e+00
  -2.5770877e+00  -1.8028283e+00
  -2.5525440e+00  -1.7971814e+00
  -2.5280003e+00  -1.7964200e+00
  -2.5034566e+00  -1.7902760e+00
  -2.4789130e+00  -1.7893825e+00
  -2.4543693e+00  -1.7828088e+00
  -2.4298256e+00  -1.7817824e+00
  -2.4052819e+00  -1.7747298e+00
  -2.3807382e+00  -1.7735143e+00
  -2.3561945e+00  -1.7659422e+00
  -2.3316508e+00  -1.7645992e+00
  -2.3071071e+00  -1.7564986e+00
  -2.2825634e+00  -1.7549709e+00
  -2.2580197e+00  -1.7463432e+00
  -2.2334760e+00  -1.7446919e+00
  -2.2089323e+00  -1.7355093e+00
  -2.1843886e+00  -1.7335975e+00
  -2.1598449e+00  -1.7238790e+00
  -2.1353013e+00  -1.7217809e+00
  -2.1107576e+00  -1.7116401e+00
  -2.0862139e+00  -1.7093335e+00
  -2.0616702e+00  -1.6985016e+00
  -2.0371265e+00  -1.6957474e+00
  -2.0125828e+00  -1.6844512e+00
  -1.9880391e+00  -1.6817362e+00
  -1.9634954e+00  -1.6698956e+00
  -1.9389517e+00  -1.6665650e+00
  -1.9144080e+00  -1.6547653e+00
  -1.8898643e+00  -1.6505440e+00
  -1.8653206e+00  -1.6379171e+00
  -1.8407769e+00  -1.6339388e+00
  -1.8162333e+00  -1.6212326e+00
  -1.7916896e+00  -1.6162816e+00
  -1.7671459e+00  -1.6027920e+00
  -1.7426022e+00  -1.5977944e+00
  -1.7180585e+00  -1.5845804e+00
  -1.6935148e+00  -1.5799314e+00
  -1.6689711e+00  -1.5654157e+00
  -1.6444274e+00  -1.5597791e+00
  -1.6198837e+00  -1.5460033e+00
  -1.5953400e+00  -1.5396695e+00
  -1.5707963e+00  -1.5263253e+00
  -1.5462526e+00  -1.5199668e+00
  -1.5217089e+00  -1.5058186e+00
  -1.4971652e+00  -1.4997348e+00
  -1.4726216e+00  -1.4876326e+00
  -1.4480779e+00  -1.4780384e+00
  -1.4235342e+00  -1.4710560e+00
  -1.3989905e+00  -1.4610240e+00
  -1.3744468e+00  -1.4548292e+00
  -1.3499031e+00  -1.4452940e+00
  -1.3253594e+00  -1.4479056e+00
  -1.3008157e+00  -1.4418682e+00
  -1.2762720e+00  -1.4532683e+00
  -1.2517283e+00  -1.4398595e+00
  -1.2271846e+00  -1.4705753e+00
  -1.2026409e+00  -1.4724819e+00
  -1.1780972e+00  -1.5422715e+00
  -1.1535536e+00  -1.5492205e+00
  -1.1290099e+00  -1.6973438e+00
  -1.1044662e+00  -1.7779191e+00
  -1.0799225e+00  -2.3676373e+00
  -1.0553788e+00  -1.6467277e+00
  -1.0308351e+00  -1.2321627e+00
  -1.0062914e+00  -1.1857783e+00
  -9.8174770e-01  -1.0291758e+00
  -9.5720401e-01  -9.1904921e-01
  -9.3266032e-01  -7.9231934e-01
  -9.0811663e-01  -6.7375731e-01
  -8.8357293e-01  -5.4086345e-01
  -8.5902924e-01  -3.8615854e-01
  -8.3448555e-01  -2.4790761e-01
  -8.0994186e-01  -8.3255937e-02
  -7.8539816e-01   8.9087694e-02
  -7.6085447e-01   2.7160853e-01
  -7.3631078e-01   4.6402589e-01
  -7.1176709e-01   6.6683378e-01
  -6.8722339e-01   8.7095090e-01
  -6.6267970e-01   1.0652172e+00
  -6.3813601e-01   1.2327694e+00
  -6.1359232e-01   1.3272348e+00
  -5.8904862e-01   1.3251012e+00
  -5.6450493e-01   1.2435888e+00
  -5.3996124e-01   1.1274653e+00
  -5.1541754e-01   1.0357294e+00
  -4.9087385e-01   1.0243523e+00
  -4.6633016e-01   1.1182828e+00
  -4.4178647e-01   1.2769157e+00
  -4.1724277e-01   1.4340914e+00
  -3.9269908e-01   1.5359275e+00
  -3.6815539e-01   1.5471487e+00
  -3.4361170e-01   1.4917338e+00
  -3.1906800e-01   1.3938191e+00
  -2.9452431e-01   1.2881612e+00
  -2.6998062e-01   1.1822792e+00
  -2.4543693e-01   1.0937456e+00
  -2.2089323e-01   1.0242961e+00
  -1.9634954e-01   9.7217729e-01
  -1.7180585e-01   9.4912795e-01
  -1.4726216e-01   9.4748370e-01
  -1.2271846e-01   9.6907751e-01
  -9.8174770e-02   1.0174752e+00
  -7.3631078e-02   1.0924320e+00
  -4.9087385e-02   1.1771696e+00
  -2.4543693e-02   1.2504773e+00


==> Figs/A_8.dat <==
   0.0000000e+00   1.2794429e+00
   2.4543693e-02   1.2470600e+00
   4.9087385e-02   1.1731040e+00
   7.3631078e-02   1.0902910e+00
   9.8174770e-02   1.0164284e+00
   1.2271846e-01   9.6367314e-01
   1.4726216e-01   9.4427560e-01
   1.7180585e-01   9.4410546e-01
   1.9634954e-01   9.7342966e-01
   2.2089323e-01   1.0214161e+00
   2.4543693e-01   1.0922530e+00
   2.6998062e-01   1.1802775e+00
   2.9452431e-01   1.2838133e+00
   3.1906800e-01   1.3911929e+00
   3.4361170e-01   1.4877596e+00
   3.6815539e-01   1.5469050e+00
   3.9269908e-01   1.5348292e+00
   4.1724277e-01   1.4371866e+00
   4.4178647e-01   1.2797851e+00
   4.6633016e-01   1.1199094e+00
   4.9087385e-01   1.0281333e+00
   5.1541754e-01   1.0398947e+00
   5.3996124e-01   1.1251776e+00
   5.6450493e-01   1.2455923e+00
   5.8904862e-01   1.3265113e+00
   6.1359232e-01   1.3280989e+00
   6.3813601e-01   1.2351094e+00
   6.6267970e-01   1.0719555e+00
   6.8722339e-01   8.7450639e-01
   7.1176709e-01   6.6644225e-01
   7.3631078e-01   4.6382985e-01
   7.6085447e-01   2.7579950e-01
   7.8539816e-01   8.5145840e-02
   8.0994186e-01  -8.2788729e-02
   8.3448555e-01  -2.5069107e-01
   8.5902924e-01  -3.9142376e-01
   8.8357293e-01  -5.3814676e-01
   9.0811663e-01  -6.6656875e-01
   9.3266032e-01  -7.9868351e-01
   9.5720401e-01  -9.0844220e-01
   9.8174770e-01  -1.0327075e+00
   1.0062914e+00  -1.1544669e+00
   1.0308351e+00  -1.2219747e+00
   1.0553788e+00  -1.3598177e+00
   1.0799225e+00  -2.3698836e+00
   1.1044662e+00  -2.1216313e+00
   1.1290099e+00  -1.9435190e+00
   1.1535536e+00  -1.8020866e+00
   1.1780972e+00  -1.6632092e+00
   1.2026409e+00  -1.6454246e+00
   1.2271846e+00  -1.5547434e+00
   1.2517283e+00  -1.5735101e+00
   1.2762720e+00  -1.4934982e+00
   1.3008157e+00  -1.5342801e+00
   1.3253594e+00  -1.4791717e+00
   1.3499031e+00  -1.5184338e+00
   1.3744468e+00  -1.4707570e+00
   1.3989905e+00  -1.5160150e+00
   1.4235342e+00  -1.4756710e+00
   1.4480779e+00  -1.5202961e+00
   1.4726216e+00  -1.4815323e+00
   1.4971652e+00  -1.5291229e+00
   1.5217089e+00  -1.4961237e+00
   1.5462526e+00  -1.5401607e+00
   1.5707963e+00  -1.5115397e+00
   1.5953400e+00  -1.5535455e+00
   1.6198837e+00  -1.5282098e+00
   1.6444274e+00  -1.5683680e+00
   1.6689711e+00  -1.5444700e+00
   1.6935148e+00  -1.5816990e+00
   1.7180585e+00  -1.5620187e+00
   1.7426022e+00  -1.5960281e+00
   1.7671459e+00  -1.5796360e+00
   1.7916896e+00  -1.6103621e+00
   1.8162333e+00  -1.5959876e+00
   1.8407769e+00  -1.6241760e+00
   1.8653206e+00  -1.6119941e+00
   1.8898643e+00  -1.6368256e+00
   1.9144080e+00  -1.6283181e+00
   1.9389517e+00  -1.6500989e+00
   1.9634954e+00  -1.6433158e+00
   1.9880391e+00  -1.6627533e+00
   2.0125828e+00  -1.6576320e+00
   2.0371265e+00  -1.6742158e+00
   2.0616702e+00  -1.6714981e+00
   2.0862139e+00  -1.6852606e+00
   2.1107576e+00  -1.6848120e+00
   2.1353013e+00  -1.6962163e+00
   2.1598449e+00  -1.6973003e+00
   2.1843886e+00  -1.7060838e+00
   2.2089323e+00  -1.7090335e+00
   2.2334760e+00  -1.7156139e+00
   2.2580197e+00  -1.7204917e+00
   2.2825634e+00  -1.7242754e+00
   2.3071071e+00  -1.7309022e+00
   2.3316508e+00  -1.7325823e+00
   2.3561945e+00  -1.7407478e+00
   2.3807382e+00  -1.7401179e+00
   2.4052819e+00  -1.7498143e+00
   2.4298256e+00  -1.7473715e+00
   2.4543693e+00  -1.7584221e+00
   2.4789130e+00  -1.7538618e+00
   2.5034566e+00  -1.7663089e+00
   2.5280003e+00  -1.7598689e+00
   2.5525440e+00  -1.7735269e+00
   2.5770877e+00  -1.7654098e+00
   2.6016314e+00  -1.7801198e+00
   2.6261751e+00  -1.7704462e+00
   2.6507188e+00  -1.7862724e+00
   2.6752625e+00  -1.7749126e+00
   2.6998062e+00  -1.7916700e+00
   2.7243499e+00  -1.7789833e+00
   2.7488936e+00  -1.7965873e+00
   2.7734373e+00  -1.7826000e+00
   2.7979810e+00  -1.8008078e+00
   2.8225246e+00  -1.7856796e+00
   2.8470683e+00  -1.8045051e+00
   2.8716120e+00  -1.7883285e+00
   2.8961557e+00  -1.8075894e+00
   2.9206994e+00  -1.7905487e+00
   2.9452431e+00  -1.8100980e+00
   2.9697868e+00  -1.7922910e+00
   2.9943305e+00  -1.8120534e+00
   3.0188742e+00  -1.7935805e+00
   3.0434179e+00  -1.8134677e+00
   3.0679616e+00  -1.7944484e+00
   3.0925053e+00  -1.8143175e+00
   3.1170490e+00  -1.7948863e+00
  -3.1415927e+00  -1.8146009e+00
  -3.1170490e+00  -1.7948863e+00
  -3.0925053e+00  -1.8143175e+00
  -3.0679616e+00  -1.7944484e+00
  -3.0434179e+00  -1.8134677e+00
  -3.0188742e+00  -1.7935805e+00
  -2.9943305e+00  -1.8120534e+00
  -2.9697868e+00  -1.7922910e+00
  -2.9452431e+00  -1.8100980e+00
  -2.9206994e+00  -1.7905487e+00
  -2.8961557e+00  -1.8075894e+00
  -2.8716120e+00  -1.7883285e+00
  -2.8470683e+00  -1.8045051e+00
  -2.8225246e+00  -1.7856796e+00
  -2.7979810e+00  -1.8008078e+00
  -2.7734373e+00  -1.7826000e+00
  -2.7488936e+00  -1.7965873e+00
  -2.7243499e+00  -1.7789833e+00
  -2.6998062e+00  -1.7916700e+00
  -2.6752625e+00  -1.7749126e+00
  -2.6507188e+00  -1.7862724e+00
  -2.6261751e+00  -1.7704462e+00
  -2.6016314e+00  -1.7801198e+00
  -2.5770877e+00  -1.7654098e+00
  -2.5525440e+00  -1.7735269e+00
  -2.5280003e+00  -1.7598689e+00
  -2.5034566e+00  -1.7663089e+00
  -2.4789130e+00  -1.7538618e+00
  -2.4543693e+00  -1.7584221e+00
  -2.4298256e+00  -1.7473715e+00
  -2.4052819e+00  -1.7498143e+00
  -2.3807382e+00  -1.7401179e+00
  -2.3561945e+00  -1.7407478e+00
  -2.3316508e+00  -1.7325823e+00
  -2.3071071e+00  -1.7309022e+00
  -2.2825634e+00  -1.7242754e+00
  -2.2580197e+00  -1.7204917e+00
  -2.2334760e+00  -1.7156139e+00
  -2.2089323e+00  -1.7090335e+00
  -2.1843886e+00  -1.7060838e+00
  -2.1598449e+00  -1.6973003e+00
  -2.1353013e+00  -1.6962163e+00
  -2.1107576e+00  -1.6848120e+00
  -2.0862139e+00  -1.6852606e+00
  -2.0616702e+00  -1.6714981e+00
  -2.0371265e+00  -1.6742158e+00
  -2.0125828e+00  -1.6576320e+00
  -1.9880391e+00  -1.6627533e+00
  -1.9634954e+00  -1.6433158e+00
  -1.9389517e+00  -1.6500989e+00
  -1.9144080e+00  -1.6283181e+00
  -1.8898643e+00  -1.6368256e+00
  -1.8653206e+00  -1.6119941e+00
  -1.8407769e+00  -1.6241760e+00
  -1.8162333e+00  -1.5959876e+00
  -1.7916896e+00  -1.6103621e+00
  -1.7671459e+00  -1.5796360e+00
  -1.7426022e+00  -1.5960281e+00
  -1.7180585e+00  -1.5620187e+00
  -1.6935148e+00  -1.5816990e+00
  -1.6689711e+00  -1.5444700e+00
  -1.6444274e+00  -1.5683680e+00
  -1.6198837e+00  -1.5282098e+00
  -1.5953400e+00  -1.5535455e+00
  -1.5707963e+00  -1.5115397e+00
  -1.5462526e+00  -1.5401607e+00
  -1.5217089e+00  -1.4961237e+00
  -1.4971652e+00  -1.5291229e+00
  -1.4726216e+00  -1.4815323e+00
  -1.4480779e+00  -1.5202961e+00
  -1.4235342e+00  -1.4756710e+00
  -1.3989905e+00  -1.5160150e+00
  -1.3744468e+00  -1.4707570e+00
  -1.3499031e+00  -1.5184338e+00
  -1.3253594e+00  -1.4791717e+00
  -1.3008157e+00  -1.5342801e+00
  -1.2762720e+00  -1.4934982e+00
  -1.2517283e+00  -1.5735101e+00
  -1.2271846e+00  -1.5547434e+00
  -1.2026409e+00  -1.6454246e+00
  -1.1780972e+00  -1.6632092e+00
  -1.1535536e+00  -1.8020866e+00
  -1.1290099e+00  -1.9435190e+00
  -1.1044662e+00  -2.1216313e+00
  -1.0799225e+00  -2.3698836e+00
  -1.0553788e+00  -1.3598177e+00
  -1.0308351e+00  -1.2219747e+00
  -1.0062914e+00  -1.1544669e+00
  -9.8174770e-01  -1.0327075e+00
  -9.5720401e-01  -9.0844220e-01
  -9.3266032e-01  -7.9868351e-01
  -9.0811663e-01  -6.6656875e-01
  -8.8357293e-01  -5.3814676e-01
  -8.5902924e-01  -3.9142376e-01
  -8.3448555e-01  -2.5069107e-01
  -8.0994186e-01  -8.2788729e-02
  -7.8539816e-01   8.5145840e-02
  -7.6085447e-01   2.7579950e-01
  -7.3631078e-01   4.6382985e-01
  -7.1176709e-01   6.6644225e-01
  -6.8722339e-01   8.7450639e-01
  -6.6267970e-01   1.0719555e+00
  -6.3813601e-01   1.2351094e+00
  -6.1359232e-01   1.3280989e+00
  -5.8904862e-01   1.3265113e+00
  -5.6450493e-01   1.2455923e+00
  -5.3996124e-01   1.1251776e+00
  -5.1541754e-01   1.0398947e+00
  -4.9087385e-01   1.0281333e+00
  -4.6633016e-01   1.1199094e+00
  -4.4178647e-01   1.2797851e+00
  -4.1724277e-01   1.4371866e+00
  -3.9269908e-01   1.5348292e+00
  -3.6815539e-01   1.5469050e+00
  -3.4361170e-01   1.4877596e+00
  -3.1906800e-01   1.3911929e+00
  -2.9452431e-01   1.2838133e+00
  -2.6998062e-01   1.1802775e+00
  -2.4543693e-01   1.0922530e+00
  -2.2089323e-01   1.0214161e+00
  -1.9634954e-01   9.7342966e-01
  -1.7180585e-01   9.4410546e-01
  -1.4726216e-01   9.4427560e-01
  -1.2271846e-01   9.6367314e-01
  -9.8174770e-02   1.0164284e+00
  -7.3631078e-02   1.0902910e+00
  -4.9087385e-02   1.1731040e+00
  -2.4543693e-02   1.2470600e+00


==> Figs/B2_32.dat <==
   0.0000000e+00   1.0038458e+00
   2.4543693e-02   1.0648586e+00
   4.9087385e-02   1.0246337e+00
   7.3631078e-02   1.0459058e+00
   9.8174770e-02   9.9959920e-01
   1.2271846e-01   1.0219767e+00
   1.4726216e-01   9.7693729e-01
   1.7180585e-01   1.0034004e+00
   1.9634954e-01   9.6286573e-01
   2.2089323e-01   1.0046476e+00
   2.4543693e-01   9.7652911e-01
   2.6998062e-01   1.0489737e+00
   2.9452431e-01   1.0377337e+00
   3.1906800e-01   1.1626108e+00
   3.4361170e-01   1.1776806e+00
   3.6815539e-01   1.4839375e+00
   3.9269908e-01   1.6784102e+00
   4.1724277e-01   1.0545429e+00
   4.4178647e-01   6.8860423e-01
   4.6633016e-01   4.9380517e-01
   4.9087385e-01   3.0986272e-01
   5.1541754e-01   1.8095734e-01
   5.3996124e-01   4.2258435e-02
   5.6450493e-01  -6.0027136e-02
   5.8904862e-01  -1.6426182e-01
   6.1359232e-01  -2.5463274e-01
   6.3813601e-01  -3.5089078e-01
   6.6267970e-01  -4.2619031e-01
   6.8722339e-01  -5.0801062e-01
   7.1176709e-01  -5.7757865e-01
   7.3631078e-01  -6.5356589e-01
   7.6085447e-01  -7.1651990e-01
   7.8539816e-01  -7.9065510e-01
   8.0994186e-01  -8.4563115e-01
   8.3448555e-01  -9.1716707e-01
   8.5902924e-01  -9.6847067e-01
   8.8357293e-01  -1.0312335e+00
   9.0811663e-01  -1.0835428e+00
   9.3266032e-01  -1.1481985e+00
   9.5720401e-01  -1.1906116e+00
   9.8174770e-01  -1.2554314e+00
   1.0062914e+00  -1.2947559e+00
   1.0308351e+00  -1.3675480e+00
   1.0553788e+00  -1.4051206e+00
   1.0799225e+00  -1.4731758e+00
   1.1044662e+00  -1.5210552e+00
   1.1290099e+00  -1.6019851e+00
   1.1535536e+00  -1.6439324e+00
   1.1780972e+00  -1.7212376e+00
   1.2026409e+00  -1.7722015e+00
   1.2271846e+00  -1.8506669e+00
   1.2517283e+00  -1.9057621e+00
   1.2762720e+00  -2.0067481e+00
   1.3008157e+00  -2.0665545e+00
   1.3253594e+00  -2.1834862e+00
   1.3499031e+00  -2.2580272e+00
   1.3744468e+00  -2.3924335e+00
   1.3989905e+00  -2.4790862e+00
   1.4235342e+00  -2.6643399e+00
   1.4480779e+00  -2.7395698e+00
   1.4726216e+00  -2.9527489e+00
   1.4971652e+00  -3.0136978e+00
   1.5217089e+00  -3.2268007e+00
   1.5462526e+00  -3.2968019e+00
   1.5707963e+00  -3.4865603e+00
   1.5953400e+00  -3.5631331e+00
   1.6198837e+00  -3.7849726e+00
   1.6444274e+00  -3.8408460e+00
   1.6689711e+00  -4.0503844e+00
   1.6935148e+00  -4.0390244e+00
   1.7180585e+00  -4.2072641e+00
   1.7426022e+00  -4.1139403e+00
   1.7671459e+00  -4.2064995e+00
   1.7916896e+00  -4.0892675e+00
   1.8162333e+00  -4.1300925e+00
   1.8407769e+00  -4.0228035e+00
   1.8653206e+00  -4.0532154e+00
   1.8898643e+00  -3.9471042e+00
   1.9144080e+00  -3.9761449e+00
   1.9389517e+00  -3.8783377e+00
   1.9634954e+00  -3.9039146e+00
   1.9880391e+00  -3.8178334e+00
   2.0125828e+00  -3.8424077e+00
   2.0371265e+00  -3.7617784e+00
   2.0616702e+00  -3.7861373e+00
   2.0862139e+00  -3.7079209e+00
   2.1107576e+00  -3.7338922e+00
   2.1353013e+00  -3.6683235e+00
   2.1598449e+00  -3.6977836e+00
   2.1843886e+00  -3.6372888e+00
   2.2089323e+00  -3.6681019e+00
   2.2334760e+00  -3.6110513e+00
   2.2580197e+00  -3.6428856e+00
   2.2825634e+00  -3.5884527e+00
   2.3071071e+00  -3.6211189e+00
   2.3316508e+00  -3.5687737e+00
   2.3561945e+00  -3.6021695e+00
   2.3807382e+00  -3.5515049e+00
   2.4052819e+00  -3.5855571e+00
   2.4298256e+00  -3.5362878e+00
   2.4543693e+00  -3.5709524e+00
   2.4789130e+00  -3.5228535e+00
   2.5034566e+00  -3.5580901e+00
   2.5280003e+00  -3.5109790e+00
   2.5525440e+00  -3.5467501e+00
   2.5770877e+00  -3.5004880e+00
   2.6016314e+00  -3.5367684e+00
   2.6261751e+00  -3.4912442e+00
   2.6507188e+00  -3.5280076e+00
   2.6752625e+00  -3.4831295e+00
   2.6998062e+00  -3.5203516e+00
   2.7243499e+00  -3.4760474e+00
   2.7488936e+00  -3.5137100e+00
   2.7734373e+00  -3.4699208e+00
   2.7979810e+00  -3.5080050e+00
   2.8225246e+00  -3.4646850e+00
   2.8470683e+00  -3.5031738e+00
   2.8716120e+00  -3.4602863e+00
   2.8961557e+00  -3.4991653e+00
   2.9206994e+00  -3.4566816e+00
   2.9452431e+00  -3.4959382e+00
   2.9697868e+00  -3.4538366e+00
   2.9943305e+00  -3.4934602e+00
   3.0188742e+00  -3.4517251e+00
   3.0434179e+00  -3.4917068e+00
   3.0679616e+00  -3.4503278e+00
   3.0925053e+00  -3.4906614e+00
   3.1170490e+00  -3.4496322e+00
  -3.1415927e+00  -3.4903140e+00
  -3.1170490e+00  -3.4496322e+00
  -3.0925053e+00  -3.4906614e+00
  -3.0679616e+00  -3.4503278e+00
  -3.0434179e+00  -3.4917068e+00
  -3.0188742e+00  -3.4517251e+00
  -2.9943305e+00  -3.4934602e+00
  -2.9697868e+00  -3.4538366e+00
  -2.9452431e+00  -3.4959382e+00
  -2.9206994e+00  -3.4566816e+00
  -2.8961557e+00  -3.4991653e+00
  -2.8716120e+00  -3.4602863e+00
  -2.8470683e+00  -3.5031738e+00
  -2.8225246e+00  -3.4646850e+00
  -2.7979810e+00  -3.5080050e+00
  -2.7734373e+00  -3.4699208e+00
  -2.7488936e+00  -3.5137100e+00
  -2.7243499e+00  -3.4760474e+00
  -2.6998062e+00  -3.5203516e+00
  -2.6752625e+00  -3.4831295e+00
  -2.6507188e+00  -3.5280076e+00
  -2.6261751e+00  -3.4912442e+00
  -2.6016314e+00  -3.5367684e+00
  -2.5770877e+00  -3.5004880e+00
  -2.5525440e+00  -3.5467501e+00
  -2.5280003e+00  -3.5109790e+00
  -2.5034566e+00  -3.5580901e+00
  -2.4789130e+00  -3.5228535e+00
  -2.4543693e+00  -3.5709524e+00
  -2.4298256e+00  -3.5362878e+00
  -2.4052819e+00  -3.5855571e+00
  -2.3807382e+00  -3.5515049e+00
  -2.3561945e+00  -3.6021695e+00
  -2.3316508e+00  -3.5687737e+00
  -2.3071071e+00  -3.6211189e+00
  -2.2825634e+00  -3.5884527e+00
  -2.2580197e+00  -3.6428856e+00
  -2.2334760e+00  -3.6110513e+00
  -2.2089323e+00  -3.6681019e+00
  -2.1843886e+00  -3.6372888e+00
  -2.1598449e+00  -3.6977836e+00
  -2.1353013e+00  -3.6683235e+00
  -2.1107576e+00  -3.7338922e+00
  -2.0862139e+00  -3.7079209e+00
  -2.0616702e+00  -3.7861373e+00
  -2.0371265e+00  -3.7617784e+00
  -2.0125828e+00  -3.8424077e+00
  -1.9880391e+00  -3.8178334e+00
  -1.9634954e+00  -3.9039146e+00
  -1.9389517e+00  -3.8783377e+00
  -1.9144080e+00  -3.9761449e+00
  -1.8898643e+00  -3.9471042e+00
  -1.8653206e+00  -4.0532154e+00
  -1.8407769e+00  -4.0228035e+00
  -1.8162333e+00  -4.1300925e+00
  -1.7916896e+00  -4.0892675e+00
  -1.7671459e+00  -4.2064995e+00
  -1.7426022e+00  -4.1139403e+00
  -1.7180585e+00  -4.2072641e+00
  -1.6935148e+00  -4.0390244e+00
  -1.6689711e+00  -4.0503844e+00
  -1.6444274e+00  -3.8408460e+00
  -1.6198837e+00  -3.7849726e+00
  -1.5953400e+00  -3.5631331e+00
  -1.5707963e+00  -3.4865603e+00
  -1.5462526e+00  -3.2968019e+00
  -1.5217089e+00  -3.2268007e+00
  -1.4971652e+00  -3.0136978e+00
  -1.4726216e+00  -2.9527489e+00
  -1.4480779e+00  -2.7395698e+00
  -1.4235342e+00  -2.6643399e+00
  -1.3989905e+00  -2.4790862e+00
  -1.3744468e+00  -2.3924335e+00
  -1.3499031e+00  -2.2580272e+00
  -1.3253594e+00  -2.1834862e+00
  -1.3008157e+00  -2.0665545e+00
  -1.2762720e+00  -2.0067481e+00
  -1.2517283e+00  -1.9057621e+00
  -1.2271846e+00  -1.8506669e+00
  -1.2026409e+00  -1.7722015e+00
  -1.1780972e+00  -1.7212376e+00
  -1.1535536e+00  -1.6439324e+00
  -1.1290099e+00  -1.6019851e+00
  -1.1044662e+00  -1.5210552e+00
  -1.0799225e+00  -1.4731758e+00
  -1.0553788e+00  -1.4051206e+00
  -1.0308351e+00  -1.3675480e+00
  -1.0062914e+00  -1.2947559e+00
  -9.8174770e-01  -1.2554314e+00
  -9.5720401e-01  -1.1906116e+00
  -9.3266032e-01  -1.1481985e+00
  -9.0811663e-01  -1.0835428e+00
  -8.8357293e-01  -1.0312335e+00
  -8.5902924e-01  -9.6847067e-01
  -8.3448555e-01  -9.1716707e-01
  -8.0994186e-01  -8.4563115e-01
  -7.8539816e-01  -7.9065510e-01
  -7.6085447e-01  -7.1651990e-01
  -7.3631078e-01  -6.5356589e-01
  -7.1176709e-01  -5.7757865e-01
  -6.8722339e-01  -5.0801062e-01
  -6.6267970e-01  -4.2619031e-01
  -6.3813601e-01  -3.5089078e-01
  -6.1359232e-01  -2.5463274e-01
  -5.8904862e-01  -1.6426182e-01
  -5.6450493e-01  -6.0027136e-02
  -5.3996124e-01   4.2258435e-02
  -5.1541754e-01   1.8095734e-01
  -4.9087385e-01   3.0986272e-01
  -4.6633016e-01   4.9380517e-01
  -4.4178647e-01   6.8860423e-01
  -4.1724277e-01   1.0545429e+00
  -3.9269908e-01   1.6784102e+00
  -3.6815539e-01   1.4839375e+00
  -3.4361170e-01   1.1776806e+00
  -3.1906800e-01   1.1626108e+00
  -2.9452431e-01   1.0377337e+00
  -2.6998062e-01   1.0489737e+00
  -2.4543693e-01   9.7652911e-01
  -2.2089323e-01   1.0046476e+00
  -1.9634954e-01   9.6286573e-01
  -1.7180585e-01   1.0034004e+00
  -1.4726216e-01   9.7693729e-01
  -1.2271846e-01   1.0219767e+00
  -9.8174770e-02   9.9959920e-01
  -7.3631078e-02   1.0459058e+00
  -4.9087385e-02   1.0246337e+00
  -2.4543693e-02   1.0648586e+00


==> Figs/B_128.dat <==
   0.0000000e+00   3.9767060e+00
   2.4543693e-02   3.4718687e+00
   4.9087385e-02   1.9374236e+00
   7.3631078e-02   1.2509293e+00
   9.8174770e-02   6.2017308e-01
   1.2271846e-01   3.5597872e-01
   1.4726216e-01  -1.0040649e-01
   1.7180585e-01  -2.2974442e-01
   1.9634954e-01  -6.0647369e-01
   2.2089323e-01  -6.6597641e-01
   2.4543693e-01  -9.9407344e-01
   2.6998062e-01  -1.0158164e+00
   2.9452431e-01  -1.3113556e+00
   3.1906800e-01  -1.3038077e+00
   3.4361170e-01  -1.5801690e+00
   3.6815539e-01  -1.5570714e+00
   3.9269908e-01  -1.8087922e+00
   4.1724277e-01  -1.7713852e+00
   4.4178647e-01  -2.0119217e+00
   4.6633016e-01  -1.9697296e+00
   4.9087385e-01  -2.1925390e+00
   5.1541754e-01  -2.1410669e+00
   5.3996124e-01  -2.3550179e+00
   5.6450493e-01  -2.3021683e+00
   5.8904862e-01  -2.5032060e+00
   6.1359232e-01  -2.4394943e+00
   6.3813601e-01  -2.6378048e+00
   6.6267970e-01  -2.5780703e+00
   6.8722339e-01  -2.7596992e+00
   7.1176709e-01  -2.7033854e+00
   7.3631078e-01  -2.8786024e+00
   7.6085447e-01  -2.8164688e+00
   7.8539816e-01  -2.9830750e+00
   8.0994186e-01  -2.9275722e+00
   8.3448555e-01  -3.0801095e+00
   8.5902924e-01  -3.0252370e+00
   8.8357293e-01  -3.1755481e+00
   9.0811663e-01  -3.1205826e+00
   9.3266032e-01  -3.2639249e+00
   9.5720401e-01  -3.2135483e+00
   9.8174770e-01  -3.3461255e+00
   1.0062914e+00  -3.3001791e+00
   1.0308351e+00  -3.4209057e+00
   1.0553788e+00  -3.3722669e+00
   1.0799225e+00  -3.4895942e+00
   1.1044662e+00  -3.4457786e+00
   1.1290099e+00  -3.5593386e+00
   1.1535536e+00  -3.5255764e+00
   1.1780972e+00  -3.6179787e+00
   1.2026409e+00  -3.5845357e+00
   1.2271846e+00  -3.6735441e+00
   1.2517283e+00  -3.6532928e+00
   1.2762720e+00  -3.7285434e+00
   1.3008157e+00  -3.7089897e+00
   1.3253594e+00  -3.7770560e+00
   1.3499031e+00  -3.7626641e+00
   1.3744468e+00  -3.8150676e+00
   1.3989905e+00  -3.8014073e+00
   1.4235342e+00  -3.8544713e+00
   1.4480779e+00  -3.8420145e+00
   1.4726216e+00  -3.8940841e+00
   1.4971652e+00  -3.9008650e+00
   1.5217089e+00  -3.9299903e+00
   1.5462526e+00  -3.9219330e+00
   1.5707963e+00  -3.9552734e+00
   1.5953400e+00  -3.9444052e+00
   1.6198837e+00  -3.9680874e+00
   1.6444274e+00  -3.9727294e+00
   1.6689711e+00  -4.0049150e+00
   1.6935148e+00  -3.9991463e+00
   1.7180585e+00  -4.0295017e+00
   1.7426022e+00  -4.0609152e+00
   1.7671459e+00  -4.0900507e+00
   1.7916896e+00  -4.1799687e+00
   1.8162333e+00  -4.1615340e+00
   1.8407769e+00  -4.3500241e+00
   1.8653206e+00  -4.2391121e+00
   1.8898643e+00  -4.5541263e+00
   1.9144080e+00  -4.3270870e+00
   1.9389517e+00  -4.8505253e+00
   1.9634954e+00  -4.4395234e+00
   1.9880391e+00  -5.1757530e+00
   2.0125828e+00  -4.5519084e+00
   2.0371265e+00  -5.6486030e+00
   2.0616702e+00  -4.7485336e+00
   2.0862139e+00  -6.2400403e+00
   2.1107576e+00  -4.9792103e+00
   2.1353013e+00  -6.7755931e+00
   2.1598449e+00  -5.2397212e+00
   2.1843886e+00  -7.0297872e+00
   2.2089323e+00  -5.5208433e+00
   2.2334760e+00  -7.0959523e+00
   2.2580197e+00  -5.8837570e+00
   2.2825634e+00  -6.9921771e+00
   2.3071071e+00  -6.2487747e+00
   2.3316508e+00  -6.7951080e+00
   2.3561945e+00  -6.6950002e+00
   2.3807382e+00  -6.6526288e+00
   2.4052819e+00  -7.1426927e+00
   2.4298256e+00  -6.5678110e+00
   2.4543693e+00  -7.4972892e+00
   2.4789130e+00  -6.5257778e+00
   2.5034566e+00  -7.4104053e+00
   2.5280003e+00  -6.5632355e+00
   2.5525440e+00  -7.1882334e+00
   2.5770877e+00  -6.6160787e+00
   2.6016314e+00  -6.9029564e+00
   2.6261751e+00  -6.7061513e+00
   2.6507188e+00  -6.6506369e+00
   2.6752625e+00  -6.8290141e+00
   2.6998062e+00  -6.4511598e+00
   2.7243499e+00  -6.9650189e+00
   2.7488936e+00  -6.2739376e+00
   2.7734373e+00  -7.1514337e+00
   2.7979810e+00  -6.1385957e+00
   2.8225246e+00  -7.3725630e+00
   2.8470683e+00  -6.0308594e+00
   2.8716120e+00  -7.6341205e+00
   2.8961557e+00  -5.9440104e+00
   2.9206994e+00  -7.9608455e+00
   2.9452431e+00  -5.8765017e+00
   2.9697868e+00  -8.3824658e+00
   2.9943305e+00  -5.8284347e+00
   3.0188742e+00  -8.9356557e+00
   3.0434179e+00  -5.7934814e+00
   3.0679616e+00  -9.7564931e+00
   3.0925053e+00  -5.7714191e+00
   3.1170490e+00  -1.1217158e+01
  -3.1415927e+00  -5.7646606e+00
  -3.1170490e+00  -1.1217158e+01
  -3.0925053e+00  -5.7714191e+00
  -3.0679616e+00  -9.7564931e+00
  -3.0434179e+00  -5.7934814e+00
  -3.0188742e+00  -8.9356557e+00
  -2.9943305e+00  -5.8284347e+00
  -2.9697868e+00  -8.3824658e+00
  -2.9452431e+00  -5.8765017e+00
  -2.9206994e+00  -7.9608455e+00
  -2.8961557e+00  -5.9440104e+00
  -2.8716120e+00  -7.6341205e+00
  -2.8470683e+00  -6.0308594e+00
  -2.8225246e+00  -7.3725630e+00
  -2.7979810e+00  -6.1385957e+00
  -2.7734373e+00  -7.1514337e+00
  -2.7488936e+00  -6.2739376e+00
  -2.7243499e+00  -6.9650189e+00
  -2.6998062e+00  -6.4511598e+00
  -2.6752625e+00  -6.8290141e+00
  -2.6507188e+00  -6.6506369e+00
  -2.6261751e+00  -6.7061513e+00
  -2.6016314e+00  -6.9029564e+00
  -2.5770877e+00  -6.6160787e+00
  -2.5525440e+00  -7.1882334e+00
  -2.5280003e+00  -6.5632355e+00
  -2.5034566e+00  -7.4104053e+00
  -2.4789130e+00  -6.5257778e+00
  -2.4543693e+00  -7.4972892e+00
  -2.4298256e+00  -6.5678110e+00
  -2.4052819e+00  -7.1426927e+00
  -2.3807382e+00  -6.6526288e+00
  -2.3561945e+00  -6.6950002e+00
  -2.3316508e+00  -6.7951080e+00
  -2.3071071e+00  -6.2487747e+00
  -2.2825634e+00  -6.9921771e+00
  -2.2580197e+00  -5.8837570e+00
  -2.2334760e+00  -7.0959523e+00
  -2.2089323e+00  -5.5208433e+00
  -2.1843886e+00  -7.0297872e+00
  -2.1598449e+00  -5.2397212e+00
  -2.1353013e+00  -6.7755931e+00
  -2.1107576e+00  -4.9792103e+00
  -2.0862139e+00  -6.2400403e+00
  -2.0616702e+00  -4.7485336e+00
  -2.0371265e+00  -5.6486030e+00
  -2.0125828e+00  -4.5519084e+00
  -1.9880391e+00  -5.1757530e+00
  -1.9634954e+00  -4.4395234e+00
  -1.9389517e+00  -4.8505253e+00
  -1.9144080e+00  -4.3270870e+00
  -1.8898643e+00  -4.5541263e+00
  -1.8653206e+00  -4.2391121e+00
  -1.8407769e+00  -4.3500241e+00
  -1.8162333e+00  -4.1615340e+00
  -1.7916896e+00  -4.1799687e+00
  -1.7671459e+00  -4.0900507e+00
  -1.7426022e+00  -4.0609152e+00
  -1.7180585e+00  -4.0295017e+00
  -1.6935148e+00  -3.9991463e+00
  -1.6689711e+00  -4.0049150e+00
  -1.6444274e+00  -3.9727294e+00
  -1.6198837e+00  -3.9680874e+00
  -1.5953400e+00  -3.9444052e+00
  -1.5707963e+00  -3.9552734e+00
  -1.5462526e+00  -3.9219330e+00
  -1.5217089e+00  -3.9299903e+00
  -1.4971652e+00  -3.9008650e+00
  -1.4726216e+00  -3.8940841e+00
  -1.4480779e+00  -3.8420145e+00
  -1.4235342e+00  -3.8544713e+00
  -1.3989905e+00  -3.8014073e+00
  -1.3744468e+00  -3.8150676e+00
  -1.3499031e+00  -3.7626641e+00
  -1.3253594e+00  -3.7770560e+00
  -1.3008157e+00  -3.7089897e+00
  -1.2762720e+00  -3.7285434e+00
  -1.2517283e+00  -3.6532928e+00
  -1.2271846e+00  -3.6735441e+00
  -1.2026409e+00  -3.5845357e+00
  -1.1780972e+00  -3.6179787e+00
  -1.1535536e+00  -3.5255764e+00
  -1.1290099e+00  -3.5593386e+00
  -1.1044662e+00  -3.4457786e+00
  -1.0799225e+00  -3.4895942e+00
  -1.0553788e+00  -3.3722669e+00
  -1.0308351e+00  -3.4209057e+00
  -1.0062914e+00  -3.3001791e+00
  -9.8174770e-01  -3.3461255e+00
  -9.5720401e-01  -3.2135483e+00
  -9.3266032e-01  -3.2639249e+00
  -9.0811663e-01  -3.1205826e+00
  -8.8357293e-01  -3.1755481e+00
  -8.5902924e-01  -3.0252370e+00
  -8.3448555e-01  -3.0801095e+00
  -8.0994186e-01  -2.9275722e+00
  -7.8539816e-01  -2.9830750e+00
  -7.6085447e-01  -2.8164688e+00
  -7.3631078e-01  -2.8786024e+00
  -7.1176709e-01  -2.7033854e+00
  -6.8722339e-01  -2.7596992e+00
  -6.6267970e-01  -2.5780703e+00
  -6.3813601e-01  -2.6378048e+00
  -6.1359232e-01  -2.4394943e+00
  -5.8904862e-01  -2.5032060e+00
  -5.6450493e-01  -2.3021683e+00
  -5.3996124e-01  -2.3550179e+00
  -5.1541754e-01  -2.1410669e+00
  -4.9087385e-01  -2.1925390e+00
  -4.6633016e-01  -1.9697296e+00
  -4.4178647e-01  -2.0119217e+00
  -4.1724277e-01  -1.7713852e+00
  -3.9269908e-01  -1.8087922e+00
  -3.6815539e-01  -1.5570714e+00
  -3.4361170e-01  -1.5801690e+00
  -3.1906800e-01  -1.3038077e+00
  -2.9452431e-01  -1.3113556e+00
  -2.6998062e-01  -1.0158164e+00
  -2.4543693e-01  -9.9407344e-01
  -2.2089323e-01  -6.6597641e-01
  -1.9634954e-01  -6.0647369e-01
  -1.7180585e-01  -2.2974442e-01
  -1.4726216e-01  -1.0040649e-01
  -1.2271846e-01   3.5597872e-01
  -9.8174770e-02   6.2017308e-01
  -7.3631078e-02   1.2509293e+00
  -4.9087385e-02   1.9374236e+00
  -2.4543693e-02   3.4718687e+00


==> Figs/B_32.dat <==
   0.0000000e+00   2.5436097e+00
   2.4543693e-02   2.6346728e+00
   4.9087385e-02   2.4557274e+00
   7.3631078e-02   2.7135603e+00
   9.8174770e-02   2.7160924e+00
   1.2271846e-01   1.8160990e+00
   1.4726216e-01   1.3032336e+00
   1.7180585e-01   9.9471508e-01
   1.9634954e-01   7.1896543e-01
   2.2089323e-01   5.0606823e-01
   2.4543693e-01   2.9949907e-01
   2.6998062e-01   1.3775522e-01
   2.9452431e-01  -2.9103266e-02
   3.1906800e-01  -1.6158429e-01
   3.4361170e-01  -3.0149734e-01
   3.6815539e-01  -4.1643570e-01
   3.9269908e-01  -5.3871482e-01
   4.1724277e-01  -6.3726645e-01
   4.4178647e-01  -7.4311290e-01
   4.6633016e-01  -8.2998393e-01
   4.9087385e-01  -9.2914497e-01
   5.1541754e-01  -1.0034435e+00
   5.3996124e-01  -1.0924442e+00
   5.6450493e-01  -1.1599847e+00
   5.8904862e-01  -1.2405306e+00
   6.1359232e-01  -1.3042946e+00
   6.3813601e-01  -1.3818853e+00
   6.6267970e-01  -1.4352828e+00
   6.8722339e-01  -1.5118859e+00
   7.1176709e-01  -1.5579021e+00
   7.3631078e-01  -1.6293245e+00
   7.6085447e-01  -1.6726094e+00
   7.8539816e-01  -1.7357154e+00
   8.0994186e-01  -1.7824022e+00
   8.3448555e-01  -1.8380874e+00
   8.5902924e-01  -1.8808567e+00
   8.8357293e-01  -1.9326088e+00
   9.0811663e-01  -1.9710151e+00
   9.3266032e-01  -2.0262467e+00
   9.5720401e-01  -2.0552458e+00
   9.8174770e-01  -2.1084930e+00
   1.0062914e+00  -2.1398747e+00
   1.0308351e+00  -2.1890305e+00
   1.0553788e+00  -2.2151554e+00
   1.0799225e+00  -2.2641512e+00
   1.1044662e+00  -2.2892750e+00
   1.1290099e+00  -2.3333906e+00
   1.1535536e+00  -2.3569704e+00
   1.1780972e+00  -2.4058964e+00
   1.2026409e+00  -2.4255658e+00
   1.2271846e+00  -2.4616293e+00
   1.2517283e+00  -2.4791073e+00
   1.2762720e+00  -2.5185379e+00
   1.3008157e+00  -2.5390898e+00
   1.3253594e+00  -2.5700981e+00
   1.3499031e+00  -2.5892527e+00
   1.3744468e+00  -2.6223832e+00
   1.3989905e+00  -2.6381847e+00
   1.4235342e+00  -2.6694446e+00
   1.4480779e+00  -2.6814924e+00
   1.4726216e+00  -2.7082198e+00
   1.4971652e+00  -2.7197535e+00
   1.5217089e+00  -2.7576731e+00
   1.5462526e+00  -2.7577669e+00
   1.5707963e+00  -2.7810901e+00
   1.5953400e+00  -2.7941819e+00
   1.6198837e+00  -2.8155197e+00
   1.6444274e+00  -2.8099246e+00
   1.6689711e+00  -2.8534003e+00
   1.6935148e+00  -2.8493001e+00
   1.7180585e+00  -2.8998752e+00
   1.7426022e+00  -2.9267783e+00
   1.7671459e+00  -3.0125586e+00
   1.7916896e+00  -3.0475136e+00
   1.8162333e+00  -3.1391570e+00
   1.8407769e+00  -3.1465865e+00
   1.8653206e+00  -3.2778117e+00
   1.8898643e+00  -3.3068595e+00
   1.9144080e+00  -3.4556727e+00
   1.9389517e+00  -3.4870422e+00
   1.9634954e+00  -3.6390461e+00
   1.9880391e+00  -3.6848336e+00
   2.0125828e+00  -3.8568645e+00
   2.0371265e+00  -3.9176243e+00
   2.0616702e+00  -4.1117767e+00
   2.0862139e+00  -4.1855010e+00
   2.1107576e+00  -4.3620038e+00
   2.1353013e+00  -4.4493177e+00
   2.1598449e+00  -4.6237550e+00
   2.1843886e+00  -4.7472282e+00
   2.2089323e+00  -4.8841859e+00
   2.2334760e+00  -5.0332879e+00
   2.2580197e+00  -5.1881110e+00
   2.2825634e+00  -5.3627997e+00
   2.3071071e+00  -5.4953490e+00
   2.3316508e+00  -5.6777510e+00
   2.3561945e+00  -5.7976409e+00
   2.3807382e+00  -5.9770432e+00
   2.4052819e+00  -6.0935323e+00
   2.4298256e+00  -6.2627122e+00
   2.4543693e+00  -6.3501344e+00
   2.4789130e+00  -6.4877188e+00
   2.5034566e+00  -6.5463718e+00
   2.5280003e+00  -6.6380375e+00
   2.5525440e+00  -6.6684021e+00
   2.5770877e+00  -6.7109552e+00
   2.6016314e+00  -6.7269344e+00
   2.6261751e+00  -6.7331911e+00
   2.6507188e+00  -6.7324353e+00
   2.6752625e+00  -6.7131344e+00
   2.6998062e+00  -6.6974324e+00
   2.7243499e+00  -6.6670830e+00
   2.7488936e+00  -6.6468908e+00
   2.7734373e+00  -6.6161894e+00
   2.7979810e+00  -6.5933833e+00
   2.8225246e+00  -6.5656393e+00
   2.8470683e+00  -6.5407546e+00
   2.8716120e+00  -6.5201557e+00
   2.8961557e+00  -6.4940348e+00
   2.9206994e+00  -6.4806796e+00
   2.9452431e+00  -6.4547715e+00
   2.9697868e+00  -6.4489933e+00
   2.9943305e+00  -6.4240027e+00
   3.0188742e+00  -6.4250025e+00
   3.0434179e+00  -6.4018846e+00
   3.0679616e+00  -6.4088518e+00
   3.0925053e+00  -6.3884069e+00
   3.1170490e+00  -6.4007434e+00
  -3.1415927e+00  -6.3839431e+00
  -3.1170490e+00  -6.4007434e+00
  -3.0925053e+00  -6.3884069e+00
  -3.0679616e+00  -6.4088518e+00
  -3.0434179e+00  -6.4018846e+00
  -3.0188742e+00  -6.4250025e+00
  -2.9943305e+00  -6.4240027e+00
  -2.9697868e+00  -6.4489933e+00
  -2.9452431e+00  -6.4547715e+00
  -2.9206994e+00  -6.4806796e+00
  -2.8961557e+00  -6.4940348e+00
  -2.8716120e+00  -6.5201557e+00
  -2.8470683e+00  -6.5407546e+00
  -2.8225246e+00  -6.5656393e+00
  -2.7979810e+00  -6.5933833e+00
  -2.7734373e+00  -6.6161894e+00
  -2.7488936e+00  -6.6468908e+00
  -2.7243499e+00  -6.6670830e+00
  -2.6998062e+00  -6.6974324e+00
  -2.6752625e+00  -6.7131344e+00
  -2.6507188e+00  -6.7324353e+00
  -2.6261751e+00  -6.7331911e+00
  -2.6016314e+00  -6.7269344e+00
  -2.5770877e+00  -6.7109552e+00
  -2.5525440e+00  -6.6684021e+00
  -2.5280003e+00  -6.6380375e+00
  -2.5034566e+00  -6.5463718e+00
  -2.4789130e+00  -6.4877188e+00
  -2.4543693e+00  -6.3501344e+00
  -2.4298256e+00  -6.2627122e+00
  -2.4052819e+00  -6.0935323e+00
  -2.3807382e+00  -5.9770432e+00
  -2.3561945e+00  -5.7976409e+00
  -2.3316508e+00  -5.6777510e+00
  -2.3071071e+00  -5.4953490e+00
  -2.2825634e+00  -5.3627997e+00
  -2.2580197e+00  -5.1881110e+00
  -2.2334760e+00  -5.0332879e+00
  -2.2089323e+00  -4.8841859e+00
  -2.1843886e+00  -4.7472282e+00
  -2.1598449e+00  -4.6237550e+00
  -2.1353013e+00  -4.4493177e+00
  -2.1107576e+00  -4.3620038e+00
  -2.0862139e+00  -4.1855010e+00
  -2.0616702e+00  -4.1117767e+00
  -2.0371265e+00  -3.9176243e+00
  -2.0125828e+00  -3.8568645e+00
  -1.9880391e+00  -3.6848336e+00
  -1.9634954e+00  -3.6390461e+00
  -1.9389517e+00  -3.4870422e+00
  -1.9144080e+00  -3.4556727e+00
  -1.8898643e+00  -3.3068595e+00
  -1.8653206e+00  -3.2778117e+00
  -1.8407769e+00  -3.1465865e+00
  -1.8162333e+00  -3.1391570e+00
  -1.7916896e+00  -3.0475136e+00
  -1.7671459e+00  -3.0125586e+00
  -1.7426022e+00  -2.9267783e+00
  -1.7180585e+00  -2.8998752e+00
  -1.6935148e+00  -2.8493001e+00
  -1.6689711e+00  -2.8534003e+00
  -1.6444274e+00  -2.8099246e+00
  -1.6198837e+00  -2.8155197e+00
  -1.5953400e+00  -2.7941819e+00
  -1.5707963e+00  -2.7810901e+00
  -1.5462526e+00  -2.7577669e+00
  -1.5217089e+00  -2.7576731e+00
  -1.4971652e+00  -2.7197535e+00
  -1.4726216e+00  -2.7082198e+00
  -1.4480779e+00  -2.6814924e+00
  -1.4235342e+00  -2.6694446e+00
  -1.3989905e+00  -2.6381847e+00
  -1.3744468e+00  -2.6223832e+00
  -1.3499031e+00  -2.5892527e+00
  -1.3253594e+00  -2.5700981e+00
  -1.3008157e+00  -2.5390898e+00
  -1.2762720e+00  -2.5185379e+00
  -1.2517283e+00  -2.4791073e+00
  -1.2271846e+00  -2.4616293e+00
  -1.2026409e+00  -2.4255658e+00
  -1.1780972e+00  -2.4058964e+00
  -1.1535536e+00  -2.3569704e+00
  -1.1290099e+00  -2.3333906e+00
  -1.1044662e+00  -2.2892750e+00
  -1.0799225e+00  -2.2641512e+00
  -1.0553788e+00  -2.2151554e+00
  -1.0308351e+00  -2.1890305e+00
  -1.0062914e+00  -2.1398747e+00
  -9.8174770e-01  -2.1084930e+00
  -9.5720401e-01  -2.0552458e+00
  -9.3266032e-01  -2.0262467e+00
  -9.0811663e-01  -1.9710151e+00
  -8.8357293e-01  -1.9326088e+00
  -8.5902924e-01  -1.8808567e+00
  -8.3448555e-01  -1.8380874e+00
  -8.0994186e-01  -1.7824022e+00
  -7.8539816e-01  -1.7357154e+00
  -7.6085447e-01  -1.6726094e+00
  -7.3631078e-01  -1.6293245e+00
  -7.1176709e-01  -1.5579021e+00
  -6.8722339e-01  -1.5118859e+00
  -6.6267970e-01  -1.4352828e+00
  -6.3813601e-01  -1.3818853e+00
  -6.1359232e-01  -1.3042946e+00
  -5.8904862e-01  -1.2405306e+00
  -5.6450493e-01  -1.1599847e+00
  -5.3996124e-01  -1.0924442e+00
  -5.1541754e-01  -1.0034435e+00
  -4.9087385e-01  -9.2914497e-01
  -4.6633016e-01  -8.2998393e-01
  -4.4178647e-01  -7.4311290e-01
  -4.1724277e-01  -6.3726645e-01
  -3.9269908e-01  -5.3871482e-01
  -3.6815539e-01  -4.1643570e-01
  -3.4361170e-01  -3.0149734e-01
  -3.1906800e-01  -1.6158429e-01
  -2.9452431e-01  -2.9103266e-02
  -2.6998062e-01   1.3775522e-01
  -2.4543693e-01   2.9949907e-01
  -2.2089323e-01   5.0606823e-01
  -1.9634954e-01   7.1896543e-01
  -1.7180585e-01   9.9471508e-01
  -1.4726216e-01   1.3032336e+00
  -1.2271846e-01   1.8160990e+00
  -9.8174770e-02   2.7160924e+00
  -7.3631078e-02   2.7135603e+00
  -4.9087385e-02   2.4557274e+00
  -2.4543693e-02   2.6346728e+00


==> Figs/B_8.dat <==
   0.0000000e+00   1.3128562e+00
   2.4543693e-02   1.3490351e+00
   4.9087385e-02   1.3085114e+00
   7.3631078e-02   1.3324098e+00
   9.8174770e-02   1.2854173e+00
   1.2271846e-01   1.3080566e+00
   1.4726216e-01   1.2610352e+00
   1.7180585e-01   1.2920586e+00
   1.9634954e-01   1.2502290e+00
   2.2089323e-01   1.2981818e+00
   2.4543693e-01   1.2671856e+00
   2.6998062e-01   1.3425861e+00
   2.9452431e-01   1.3288202e+00
   3.1906800e-01   1.4590517e+00
   3.4361170e-01   1.4789236e+00
   3.6815539e-01   1.7864825e+00
   3.9269908e-01   1.9870049e+00
   4.1724277e-01   1.3735155e+00
   4.4178647e-01   1.0073784e+00
   4.6633016e-01   8.1912498e-01
   4.9087385e-01   6.3810580e-01
   5.1541754e-01   5.1286771e-01
   5.3996124e-01   3.7867776e-01
   5.6450493e-01   2.8272281e-01
   5.8904862e-01   1.7438367e-01
   6.1359232e-01   9.4019580e-02
   6.3813601e-01  -2.3883357e-04
   6.6267970e-01  -7.0518901e-02
   6.8722339e-01  -1.5317925e-01
   7.1176709e-01  -2.1672956e-01
   7.3631078e-01  -2.8978806e-01
   7.6085447e-01  -3.4516828e-01
   7.8539816e-01  -4.1634699e-01
   8.0994186e-01  -4.6235175e-01
   8.3448555e-01  -5.2638652e-01
   8.5902924e-01  -5.7291200e-01
   8.8357293e-01  -6.3174605e-01
   9.0811663e-01  -6.7164100e-01
   9.3266032e-01  -7.2805009e-01
   9.5720401e-01  -7.6315912e-01
   9.8174770e-01  -8.1863058e-01
   1.0062914e+00  -8.5122829e-01
   1.0308351e+00  -9.0284223e-01
   1.0553788e+00  -9.3351050e-01
   1.0799225e+00  -9.8246001e-01
   1.1044662e+00  -1.0124344e+00
   1.1290099e+00  -1.0582933e+00
   1.1535536e+00  -1.0805935e+00
   1.1780972e+00  -1.1277791e+00
   1.2026409e+00  -1.1499739e+00
   1.2271846e+00  -1.1853004e+00
   1.2517283e+00  -1.2131138e+00
   1.2762720e+00  -1.2507524e+00
   1.3008157e+00  -1.2704759e+00
   1.3253594e+00  -1.3096682e+00
   1.3499031e+00  -1.3299251e+00
   1.3744468e+00  -1.3578251e+00
   1.3989905e+00  -1.3746962e+00
   1.4235342e+00  -1.4103800e+00
   1.4480779e+00  -1.4225299e+00
   1.4726216e+00  -1.4474590e+00
   1.4971652e+00  -1.4677866e+00
   1.5217089e+00  -1.4948983e+00
   1.5462526e+00  -1.5029868e+00
   1.5707963e+00  -1.5297285e+00
   1.5953400e+00  -1.5424566e+00
   1.6198837e+00  -1.5588668e+00
   1.6444274e+00  -1.5725964e+00
   1.6689711e+00  -1.5936063e+00
   1.6935148e+00  -1.6045791e+00
   1.7180585e+00  -1.6568115e+00
   1.7426022e+00  -1.6784802e+00
   1.7671459e+00  -1.7407394e+00
   1.7916896e+00  -1.7718469e+00
   1.8162333e+00  -1.8480237e+00
   1.8407769e+00  -1.8870503e+00
   1.8653206e+00  -1.9883484e+00
   1.8898643e+00  -2.0153253e+00
   1.9144080e+00  -2.1295872e+00
   1.9389517e+00  -2.1800296e+00
   1.9634954e+00  -2.3018975e+00
   1.9880391e+00  -2.3455862e+00
   2.0125828e+00  -2.4852317e+00
   2.0371265e+00  -2.5413890e+00
   2.0616702e+00  -2.7043511e+00
   2.0862139e+00  -2.7622389e+00
   2.1107576e+00  -2.9175336e+00
   2.1353013e+00  -2.9671719e+00
   2.1598449e+00  -3.1489531e+00
   2.1843886e+00  -3.1877009e+00
   2.2089323e+00  -3.3844490e+00
   2.2334760e+00  -3.4156034e+00
   2.2580197e+00  -3.6121818e+00
   2.2825634e+00  -3.6480572e+00
   2.3071071e+00  -3.8525244e+00
   2.3316508e+00  -3.8847035e+00
   2.3561945e+00  -4.0909938e+00
   2.3807382e+00  -4.1129233e+00
   2.4052819e+00  -4.3258287e+00
   2.4298256e+00  -4.3375203e+00
   2.4543693e+00  -4.5518131e+00
   2.4789130e+00  -4.5418228e+00
   2.5034566e+00  -4.7677602e+00
   2.5280003e+00  -4.7345209e+00
   2.5525440e+00  -4.9673039e+00
   2.5770877e+00  -4.9105976e+00
   2.6016314e+00  -5.1519062e+00
   2.6261751e+00  -5.0732590e+00
   2.6507188e+00  -5.3209876e+00
   2.6752625e+00  -5.2153728e+00
   2.6998062e+00  -5.4729259e+00
   2.7243499e+00  -5.3400028e+00
   2.7488936e+00  -5.6056283e+00
   2.7734373e+00  -5.4468805e+00
   2.7979810e+00  -5.7215724e+00
   2.8225246e+00  -5.5380879e+00
   2.8470683e+00  -5.8204389e+00
   2.8716120e+00  -5.6138866e+00
   2.8961557e+00  -5.9029695e+00
   2.9206994e+00  -5.6751739e+00
   2.9452431e+00  -5.9695221e+00
   2.9697868e+00  -5.7229514e+00
   2.9943305e+00  -6.0203240e+00
   3.0188742e+00  -5.7579127e+00
   3.0434179e+00  -6.0560920e+00
   3.0679616e+00  -5.7807440e+00
   3.0925053e+00  -6.0773074e+00
   3.1170490e+00  -5.7920284e+00
  -3.1415927e+00  -6.0843419e+00
  -3.1170490e+00  -5.7920284e+00
  -3.0925053e+00  -6.0773074e+00
  -3.0679616e+00  -5.7807440e+00
  -3.0434179e+00  -6.0560920e+00
  -3.0188742e+00  -5.7579127e+00
  -2.9943305e+00  -6.0203240e+00
  -2.9697868e+00  -5.7229514e+00
  -2.9452431e+00  -5.9695221e+00
  -2.9206994e+00  -5.6751739e+00
  -2.8961557e+00  -5.9029695e+00
  -2.8716120e+00  -5.6138866e+00
  -2.8470683e+00  -5.8204389e+00
  -2.8225246e+00  -5.5380879e+00
  -2.7979810e+00  -5.7215724e+00
  -2.7734373e+00  -5.4468805e+00
  -2.7488936e+00  -5.6056283e+00
  -2.7243499e+00  -5.3400028e+00
  -2.6998062e+00  -5.4729259e+00
  -2.6752625e+00  -5.2153728e+00
  -2.6507188e+00  -5.3209876e+00
  -2.6261751e+00  -5.0732590e+00
  -2.6016314e+00  -5.1519062e+00
  -2.5770877e+00  -4.9105976e+00
  -2.5525440e+00  -4.9673039e+00
  -2.5280003e+00  -4.7345209e+00
  -2.5034566e+00  -4.7677602e+00
  -2.4789130e+00  -4.5418228e+00
  -2.4543693e+00  -4.5518131e+00
  -2.4298256e+00  -4.3375203e+00
  -2.4052819e+00  -4.3258287e+00
  -2.3807382e+00  -4.1129233e+00
  -2.3561945e+00  -4.0909938e+00
  -2.3316508e+00  -3.8847035e+00
  -2.3071071e+00  -3.8525244e+00
  -2.2825634e+00  -3.6480572e+00
  -2.2580197e+00  -3.6121818e+00
  -2.2334760e+00  -3.4156034e+00
  -2.2089323e+00  -3.3844490e+00
  -2.1843886e+00  -3.1877009e+00
  -2.1598449e+00  -3.1489531e+00
  -2.1353013e+00  -2.9671719e+00
  -2.1107576e+00  -2.9175336e+00
  -2.0862139e+00  -2.7622389e+00
  -2.0616702e+00  -2.7043511e+00
  -2.0371265e+00  -2.5413890e+00
  -2.0125828e+00  -2.4852317e+00
  -1.9880391e+00  -2.3455862e+00
  -1.9634954e+00  -2.3018975e+00
  -1.9389517e+00  -2.1800296e+00
  -1.9144080e+00  -2.1295872e+00
  -1.8898643e+00  -2.0153253e+00
  -1.8653206e+00  -1.9883484e+00
  -1.8407769e+00  -1.8870503e+00
  -1.8162333e+00  -1.8480237e+00
  -1.7916896e+00  -1.7718469e+00
  -1.7671459e+00  -1.7407394e+00
  -1.7426022e+00  -1.6784802e+00
  -1.7180585e+00  -1.6568115e+00
  -1.6935148e+00  -1.6045791e+00
  -1.6689711e+00  -1.5936063e+00
  -1.6444274e+00  -1.5725964e+00
  -1.6198837e+00  -1.5588668e+00
  -1.5953400e+00  -1.5424566e+00
  -1.5707963e+00  -1.5297285e+00
  -1.5462526e+00  -1.5029868e+00
  -1.5217089e+00  -1.4948983e+00
  -1.4971652e+00  -1.4677866e+00
  -1.4726216e+00  -1.4474590e+00
  -1.4480779e+00  -1.4225299e+00
  -1.4235342e+00  -1.4103800e+00
  -1.3989905e+00  -1.3746962e+00
  -1.3744468e+00  -1.3578251e+00
  -1.3499031e+00  -1.3299251e+00
  -1.3253594e+00  -1.3096682e+00
  -1.3008157e+00  -1.2704759e+00
  -1.2762720e+00  -1.2507524e+00
  -1.2517283e+00  -1.2131138e+00
  -1.2271846e+00  -1.1853004e+00
  -1.2026409e+00  -1.1499739e+00
  -1.1780972e+00  -1.1277791e+00
  -1.1535536e+00  -1.0805935e+00
  -1.1290099e+00  -1.0582933e+00
  -1.1044662e+00  -1.0124344e+00
  -1.0799225e+00  -9.8246001e-01
  -1.0553788e+00  -9.3351050e-01
  -1.0308351e+00  -9.0284223e-01
  -1.0062914e+00  -8.5122829e-01
  -9.8174770e-01  -8.1863058e-01
  -9.5720401e-01  -7.6315912e-01
  -9.3266032e-01  -7.2805009e-01
  -9.0811663e-01  -6.7164100e-01
  -8.8357293e-01  -6.3174605e-01
  -8.5902924e-01  -5.7291200e-01
  -8.3448555e-01  -5.2638652e-01
  -8.0994186e-01  -4.6235175e-01
  -7.8539816e-01  -4.1634699e-01
  -7.6085447e-01  -3.4516828e-01
  -7.3631078e-01  -2.8978806e-01
  -7.1176709e-01  -2.1672956e-01
  -6.8722339e-01  -1.5317925e-01
  -6.6267970e-01  -7.0518901e-02
  -6.3813601e-01  -2.3883357e-04
  -6.1359232e-01   9.4019580e-02
  -5.8904862e-01   1.7438367e-01
  -5.6450493e-01   2.8272281e-01
  -5.3996124e-01   3.7867776e-01
  -5.1541754e-01   5.1286771e-01
  -4.9087385e-01   6.3810580e-01
  -4.6633016e-01   8.1912498e-01
  -4.4178647e-01   1.0073784e+00
  -4.1724277e-01   1.3735155e+00
  -3.9269908e-01   1.9870049e+00
  -3.6815539e-01   1.7864825e+00
  -3.4361170e-01   1.4789236e+00
  -3.1906800e-01   1.4590517e+00
  -2.9452431e-01   1.3288202e+00
  -2.6998062e-01   1.3425861e+00
  -2.4543693e-01   1.2671856e+00
  -2.2089323e-01   1.2981818e+00
  -1.9634954e-01   1.2502290e+00
  -1.7180585e-01   1.2920586e+00
  -1.4726216e-01   1.2610352e+00
  -1.2271846e-01   1.3080566e+00
  -9.8174770e-02   1.2854173e+00
  -7.3631078e-02   1.3324098e+00
  -4.9087385e-02   1.3085114e+00
  -2.4543693e-02   1.3490351e+00


==> Figs/E_128.dat <==
   0.0000000e+00  -2.1779520e+02
   1.0000000e+03  -2.0192379e+01
   2.0000000e+03  -1.8198511e+01
   3.0000000e+03  -1.7148247e+01
   4.0000000e+03  -1.5886170e+01
   5.0000000e+03  -1.7127135e+01
   6.0000000e+03  -1.6541228e+01
   7.0000000e+03  -1.6652078e+01
   8.0000000e+03  -1.6621160e+01
   9.0000000e+03  -1.8485654e+01
   1.0000000e+04  -2.1922403e+01
   1.1000000e+04  -2.5168767e+01
   1.2000000e+04  -2.7142852e+01
   1.3000000e+04  -2.9753820e+01
   1.4000000e+04  -3.1780480e+01
   1.5000000e+04  -3.2892927e+01
   1.6000000e+04  -3.2213662e+01
   1.7000000e+04  -3.3576404e+01
   1.8000000e+04  -3.4302391e+01
   1.9000000e+04  -3.3700047e+01
   2.0000000e+04  -3.5143373e+01
   2.1000000e+04  -3.4810597e+01
   2.2000000e+04  -3.6217724e+01
   2.3000000e+04  -3.6578146e+01
   2.4000000e+04  -3.7674991e+01
   2.5000000e+04  -3.7867303e+01
   2.6000000e+04  -3.6926232e+01
   2.7000000e+04  -3.8358267e+01
   2.8000000e+04  -3.8842498e+01
   2.9000000e+04  -3.9655077e+01
   3.0000000e+04  -4.0870279e+01
   3.1000000e+04  -4.0963170e+01
   3.2000000e+04  -4.1673001e+01
   3.3000000e+04  -4.2471241e+01
   3.4000000e+04  -4.4440969e+01
   3.5000000e+04  -4.3808778e+01
   3.6000000e+04  -4.2681748e+01
   3.7000000e+04  -4.0576539e+01
   3.8000000e+04  -4.2654722e+01
   3.9000000e+04  -4.4248554e+01
   4.0000000e+04  -4.5581915e+01
   4.1000000e+04  -4.5820587e+01
   4.2000000e+04  -4.5413074e+01
   4.3000000e+04  -4.7388880e+01
   4.4000000e+04  -4.8134378e+01
   4.5000000e+04  -4.6920415e+01
   4.6000000e+04  -4.6767374e+01
   4.7000000e+04  -4.7663006e+01
   4.8000000e+04  -4.8804357e+01
   4.9000000e+04  -5.0400980e+01
   5.0000000e+04  -4.9469237e+01
   5.1000000e+04  -5.0852969e+01
   5.2000000e+04  -5.0738835e+01
   5.3000000e+04  -4.8918044e+01
   5.4000000e+04  -4.9710111e+01
   5.5000000e+04  -4.9810266e+01
   5.6000000e+04  -4.6437061e+01
   5.7000000e+04  -4.7053096e+01
   5.8000000e+04  -4.8897270e+01
   5.9000000e+04  -4.9835342e+01
   6.0000000e+04  -5.1464018e+01
   6.1000000e+04  -4.5389653e+01
   6.2000000e+04  -4.7064200e+01
   6.3000000e+04  -4.7551816e+01
   6.4000000e+04  -4.8437366e+01
   6.5000000e+04  -4.8161435e+01
   6.6000000e+04  -4.7387938e+01
   6.7000000e+04  -4.9672595e+01
   6.8000000e+04  -5.0917191e+01
   6.9000000e+04  -4.7270965e+01
   7.0000000e+04  -4.8467520e+01
   7.1000000e+04  -4.9999894e+01
   7.2000000e+04  -5.1758814e+01
   7.3000000e+04  -5.0225264e+01
   7.4000000e+04  -5.0467718e+01
   7.5000000e+04  -4.9413241e+01
   7.6000000e+04  -5.0443212e+01
   7.7000000e+04  -5.1230809e+01
   7.8000000e+04  -5.0767576e+01
   7.9000000e+04  -5.1606201e+01
   8.0000000e+04  -5.1267355e+01
   8.1000000e+04  -5.0789837e+01
   8.2000000e+04  -5.0459648e+01
   8.3000000e+04  -5.0576100e+01
   8.4000000e+04  -5.0389210e+01
   8.5000000e+04  -5.1961725e+01
   8.6000000e+04  -5.3642826e+01
   8.7000000e+04  -5.0187642e+01
   8.8000000e+04  -4.9148474e+01
   8.9000000e+04  -4.7534793e+01
   9.0000000e+04  -4.8914830e+01
   9.1000000e+04  -4.7145257e+01
   9.2000000e+04  -4.8348191e+01
   9.3000000e+04  -4.9514987e+01
   9.4000000e+04  -5.0962221e+01
   9.5000000e+04  -5.1935155e+01
   9.6000000e+04  -5.2141775e+01
   9.7000000e+04  -5.0223980e+01
   9.8000000e+04  -5.1542954e+01
   9.9000000e+04  -5.1018702e+01
   1.0000000e+05  -5.0917010e+01
   1.0100000e+05  -5.1510036e+01
   1.0200000e+05  -4.9385292e+01
   1.0300000e+05  -5.2287562e+01
   1.0400000e+05  -5.2427921e+01
   1.0500000e+05  -5.3251473e+01
   1.0600000e+05  -5.1171440e+01
   1.0700000e+05  -5.1902416e+01
   1.0800000e+05  -5.2757919e+01
   1.0900000e+05  -5.2629633e+01
   1.1000000e+05  -5.3894599e+01
   1.1100000e+05  -5.4193255e+01
   1.1200000e+05  -5.2520315e+01
   1.1300000e+05  -5.3022263e+01
   1.1400000e+05  -5.4950219e+01
   1.1500000e+05  -5.3077679e+01
   1.1600000e+05  -5.2444221e+01
   1.1700000e+05  -5.1188027e+01
   1.1800000e+05  -5.1911264e+01
   1.1900000e+05  -5.3565686e+01
   1.2000000e+05  -5.2938765e+01
   1.2100000e+05  -5.1907797e+01
   1.2200000e+05  -5.3493030e+01
   1.2300000e+05  -5.3077006e+01
   1.2400000e+05  -5.1792072e+01
   1.2500000e+05  -5.2501270e+01
   1.2600000e+05  -5.2405788e+01
   1.2700000e+05  -5.2602494e+01
   1.2800000e+05  -5.1631985e+01
   1.2900000e+05  -5.3485888e+01
   1.3000000e+05  -5.3745843e+01
   1.3100000e+05  -5.0687632e+01
   1.3200000e+05  -5.1804414e+01
   1.3300000e+05  -5.3485042e+01
   1.3400000e+05  -5.4971783e+01
   1.3500000e+05  -5.3453495e+01
   1.3600000e+05  -5.4378803e+01
   1.3700000e+05  -5.4025393e+01
   1.3800000e+05  -5.2879396e+01
   1.3900000e+05  -5.3329817e+01
   1.4000000e+05  -5.3700768e+01
   1.4100000e+05  -5.4549560e+01
   1.4200000e+05  -5.4947309e+01
   1.4300000e+05  -5.5220628e+01
   1.4400000e+05  -5.3964446e+01
   1.4500000e+05  -5.1933105e+01
   1.4600000e+05  -5.2869677e+01
   1.4700000e+05  -5.2770753e+01
   1.4800000e+05  -5.2793565e+01
   1.4900000e+05  -5.0695321e+01
   1.5000000e+05  -5.2355493e+01
   1.5100000e+05  -5.2625241e+01
   1.5200000e+05  -5.3470801e+01
   1.5300000e+05  -5.2234855e+01
   1.5400000e+05  -5.3494331e+01
   1.5500000e+05  -5.1859218e+01
   1.5600000e+05  -5.1886965e+01
   1.5700000e+05  -5.0458910e+01
   1.5800000e+05  -5.2720013e+01
   1.5900000e+05  -5.3229964e+01
   1.6000000e+05  -5.1997730e+01
   1.6100000e+05  -5.3244169e+01
   1.6200000e+05  -5.5356398e+01
   1.6300000e+05  -5.4245361e+01
   1.6400000e+05  -5.5122012e+01
   1.6500000e+05  -5.4928543e+01
   1.6600000e+05  -5.3997884e+01
   1.6700000e+05  -5.3576186e+01
   1.6800000e+05  -5.6303849e+01
   1.6900000e+05  -5.2264583e+01
   1.7000000e+05  -5.3634627e+01
   1.7100000e+05  -5.4502035e+01
   1.7200000e+05  -5.4460782e+01
   1.7300000e+05  -5.5641926e+01
   1.7400000e+05  -5.5980738e+01
   1.7500000e+05  -5.4764628e+01
   1.7600000e+05  -5.5862642e+01
   1.7700000e+05  -5.4372481e+01
   1.7800000e+05  -5.4408819e+01
   1.7900000e+05  -5.4112410e+01
   1.8000000e+05  -5.5433709e+01
   1.8100000e+05  -5.5950967e+01
   1.8200000e+05  -5.4898095e+01
   1.8300000e+05  -5.5905699e+01
   1.8400000e+05  -5.5797197e+01
   1.8500000e+05  -5.2715237e+01
   1.8600000e+05  -5.6046028e+01
   1.8700000e+05  -5.6712858e+01
   1.8800000e+05  -5.7938876e+01
   1.8900000e+05  -5.8720285e+01
   1.9000000e+05  -5.7897873e+01
   1.9100000e+05  -5.6586712e+01
   1.9200000e+05  -5.6823417e+01
   1.9300000e+05  -5.5447755e+01
   1.9400000e+05  -5.6513506e+01
   1.9500000e+05  -5.7541366e+01
   1.9600000e+05  -5.6562571e+01
   1.9700000e+05  -5.6332740e+01
   1.9800000e+05  -5.7607481e+01
   1.9900000e+05  -5.8943730e+01
   2.0000000e+05  -5.6264567e+01
   2.0100000e+05  -5.6432387e+01
   2.0200000e+05  -5.5673550e+01
   2.0300000e+05  -5.7322831e+01
   2.0400000e+05  -5.8097856e+01
   2.0500000e+05  -5.6785362e+01
   2.0600000e+05  -5.5417141e+01
   2.0700000e+05  -5.3810071e+01
   2.0800000e+05  -5.3828451e+01
   2.0900000e+05  -5.3143304e+01
   2.1000000e+05  -5.4840626e+01
   2.1100000e+05  -5.5033309e+01
   2.1200000e+05  -5.3630737e+01
   2.1300000e+05  -5.5841343e+01
   2.1400000e+05  -5.6436746e+01
   2.1500000e+05  -5.5211924e+01
   2.1600000e+05  -5.7115367e+01
   2.1700000e+05  -5.5402185e+01
   2.1800000e+05  -5.7152557e+01
   2.1900000e+05  -5.7042937e+01
   2.2000000e+05  -5.7865140e+01
   2.2100000e+05  -5.3394923e+01
   2.2200000e+05  -5.0059216e+01
   2.2300000e+05  -5.1976348e+01
   2.2400000e+05  -5.2009369e+01
   2.2500000e+05  -5.1046309e+01
   2.2600000e+05  -5.2062985e+01
   2.2700000e+05  -5.3364842e+01
   2.2800000e+05  -5.1223435e+01
   2.2900000e+05  -5.1700268e+01
   2.3000000e+05  -5.2519203e+01
   2.3100000e+05  -5.3263907e+01
   2.3200000e+05  -5.3050549e+01
   2.3300000e+05  -5.3914308e+01
   2.3400000e+05  -5.5506120e+01
   2.3500000e+05  -5.5450215e+01
   2.3600000e+05  -5.4888498e+01
   2.3700000e+05  -5.4952444e+01
   2.3800000e+05  -5.6280394e+01
   2.3900000e+05  -5.6598461e+01
   2.4000000e+05  -5.5209460e+01
   2.4100000e+05  -5.6673801e+01
   2.4200000e+05  -5.7497139e+01
   2.4300000e+05  -5.7247044e+01
   2.4400000e+05  -5.6685719e+01
   2.4500000e+05  -5.8572677e+01
   2.4600000e+05  -5.9001464e+01
   2.4700000e+05  -6.0236380e+01
   2.4800000e+05  -5.6804625e+01
   2.4900000e+05  -5.5419307e+01
   2.5000000e+05  -5.6984115e+01
   2.5100000e+05  -5.8509350e+01
   2.5200000e+05  -5.6653926e+01
   2.5300000e+05  -5.6591131e+01
   2.5400000e+05  -5.5608599e+01
   2.5500000e+05  -5.6450460e+01
   2.5600000e+05  -5.5944670e+01
   2.5700000e+05  -5.6359090e+01
   2.5800000e+05  -5.8512319e+01
   2.5900000e+05  -5.6707640e+01
   2.6000000e+05  -5.8241933e+01
   2.6100000e+05  -5.7853547e+01
   2.6200000e+05  -5.9196421e+01
   2.6300000e+05  -5.9105034e+01
   2.6400000e+05  -5.7073199e+01
   2.6500000e+05  -5.6644255e+01
   2.6600000e+05  -5.8910358e+01
   2.6700000e+05  -6.0225693e+01
   2.6800000e+05  -5.5325873e+01
   2.6900000e+05  -5.5422375e+01
   2.7000000e+05  -5.7925865e+01
   2.7100000e+05  -5.9512972e+01
   2.7200000e+05  -6.0839607e+01
   2.7300000e+05  -6.0071490e+01
   2.7400000e+05  -6.1830367e+01
   2.7500000e+05  -6.2423111e+01
   2.7600000e+05  -6.0725652e+01
   2.7700000e+05  -5.9840706e+01
   2.7800000e+05  -6.0092812e+01
   2.7900000e+05  -5.9559620e+01
   2.8000000e+05  -6.0583391e+01
   2.8100000e+05  -6.0288734e+01
   2.8200000e+05  -6.1153060e+01
   2.8300000e+05  -5.9059443e+01
   2.8400000e+05  -6.0717078e+01
   2.8500000e+05  -6.1036657e+01
   2.8600000e+05  -6.1561283e+01
   2.8700000e+05  -6.2298354e+01
   2.8800000e+05  -5.9498345e+01
   2.8900000e+05  -5.8089570e+01
   2.9000000e+05  -5.6514079e+01
   2.9100000e+05  -5.7743552e+01
   2.9200000e+05  -5.9799744e+01
   2.9300000e+05  -6.0407015e+01
   2.9400000e+05  -5.8455911e+01
   2.9500000e+05  -5.9951786e+01
   2.9600000e+05  -6.1781066e+01
   2.9700000e+05  -6.0841338e+01
   2.9800000e+05  -5.9096036e+01
   2.9900000e+05  -5.9154029e+01
   3.0000000e+05  -6.1232302e+01
   3.0100000e+05  -6.0723809e+01
   3.0200000e+05  -5.9134708e+01
   3.0300000e+05  -5.8856906e+01
   3.0400000e+05  -5.8629681e+01
   3.0500000e+05  -5.7859144e+01
   3.0600000e+05  -5.8097376e+01
   3.0700000e+05  -5.8614845e+01
   3.0800000e+05  -5.6964046e+01
   3.0900000e+05  -5.6339023e+01
   3.1000000e+05  -5.4412115e+01
   3.1100000e+05  -5.5520370e+01
   3.1200000e+05  -5.6916906e+01
   3.1300000e+05  -5.9003198e+01
   3.1400000e+05  -5.9484494e+01
   3.1500000e+05  -5.9950967e+01
   3.1600000e+05  -5.8574802e+01
   3.1700000e+05  -5.9881349e+01
   3.1800000e+05  -5.9714345e+01
   3.1900000e+05  -5.9226542e+01
   3.2000000e+05  -6.1125061e+01
   3.2100000e+05  -6.1695579e+01
   3.2200000e+05  -6.0660335e+01
   3.2300000e+05  -5.8035828e+01
   3.2400000e+05  -5.8367102e+01
   3.2500000e+05  -6.0324073e+01
   3.2600000e+05  -5.9617718e+01
   3.2700000e+05  -5.9637852e+01
   3.2800000e+05  -5.9390627e+01
   3.2900000e+05  -5.9676728e+01
   3.3000000e+05  -6.0107533e+01
   3.3100000e+05  -6.0810619e+01
   3.3200000e+05  -6.2322686e+01
   3.3300000e+05  -6.1678683e+01
   3.3400000e+05  -5.5663495e+01
   3.3500000e+05  -5.6284118e+01
   3.3600000e+05  -5.8079933e+01
   3.3700000e+05  -5.7453914e+01
   3.3800000e+05  -5.7574328e+01
   3.3900000e+05  -5.8350489e+01
   3.4000000e+05  -5.9798564e+01
   3.4100000e+05  -5.6433205e+01
   3.4200000e+05  -5.7535008e+01
   3.4300000e+05  -5.8558000e+01
   3.4400000e+05  -5.8598880e+01
   3.4500000e+05  -6.1299298e+01
   3.4600000e+05  -5.9903905e+01
   3.4700000e+05  -6.1561740e+01
   3.4800000e+05  -6.1279639e+01
   3.4900000e+05  -5.9996045e+01
   3.5000000e+05  -6.0707561e+01
   3.5100000e+05  -5.8150668e+01
   3.5200000e+05  -5.8440071e+01
   3.5300000e+05  -6.0209432e+01
   3.5400000e+05  -6.1105967e+01
   3.5500000e+05  -6.1620511e+01
   3.5600000e+05  -6.1478892e+01
   3.5700000e+05  -6.2517062e+01
   3.5800000e+05  -6.0955550e+01
   3.5900000e+05  -6.1478601e+01
   3.6000000e+05  -5.7873038e+01
   3.6100000e+05  -6.0044996e+01
   3.6200000e+05  -6.2249902e+01
   3.6300000e+05  -6.2892340e+01
   3.6400000e+05  -6.1057964e+01
   3.6500000e+05  -6.1841380e+01
   3.6600000e+05  -6.0308632e+01
   3.6700000e+05  -6.1430154e+01
   3.6800000e+05  -6.0100346e+01
   3.6900000e+05  -6.0171405e+01
   3.7000000e+05  -6.0938960e+01
   3.7100000e+05  -6.2870945e+01
   3.7200000e+05  -6.1378102e+01
   3.7300000e+05  -6.0069409e+01
   3.7400000e+05  -6.0318907e+01
   3.7500000e+05  -5.9431216e+01
   3.7600000e+05  -6.0878789e+01
   3.7700000e+05  -6.2369417e+01
   3.7800000e+05  -6.1061508e+01
   3.7900000e+05  -6.2587755e+01
   3.8000000e+05  -6.3740807e+01
   3.8100000e+05  -6.3390446e+01
   3.8200000e+05  -6.3974006e+01
   3.8300000e+05  -6.1785937e+01
   3.8400000e+05  -6.2910147e+01
   3.8500000e+05  -6.0547281e+01
   3.8600000e+05  -6.1818488e+01
   3.8700000e+05  -6.2895661e+01
   3.8800000e+05  -6.3629341e+01
   3.8900000e+05  -6.1219864e+01
   3.9000000e+05  -6.3174664e+01
   3.9100000e+05  -6.3293233e+01
   3.9200000e+05  -6.4850227e+01
   3.9300000e+05  -6.5467195e+01
   3.9400000e+05  -6.6070601e+01
   3.9500000e+05  -6.5391505e+01
   3.9600000e+05  -6.3855645e+01
   3.9700000e+05  -6.5301418e+01
   3.9800000e+05  -6.3623127e+01
   3.9900000e+05  -6.4503242e+01
   4.0000000e+05  -6.4771489e+01
   4.0100000e+05  -6.4467879e+01
   4.0200000e+05  -6.3175390e+01
   4.0300000e+05  -6.2420043e+01
   4.0400000e+05  -6.3325379e+01
   4.0500000e+05  -6.3460219e+01
   4.0600000e+05  -6.5034893e+01
   4.0700000e+05  -6.1039202e+01
   4.0800000e+05  -6.3271774e+01
   4.0900000e+05  -6.2665950e+01
   4.1000000e+05  -6.3583978e+01
   4.1100000e+05  -6.3137654e+01
   4.1200000e+05  -6.1200363e+01
   4.1300000e+05  -6.0184974e+01
   4.1400000e+05  -5.8353040e+01
   4.1500000e+05  -6.0029502e+01
   4.1600000e+05  -6.1801552e+01
   4.1700000e+05  -6.2787745e+01
   4.1800000e+05  -6.2104469e+01
   4.1900000e+05  -6.2650757e+01
   4.2000000e+05  -6.1986708e+01
   4.2100000e+05  -6.3302373e+01
   4.2200000e+05  -6.5228173e+01
   4.2300000e+05  -6.3724872e+01
   4.2400000e+05  -6.3209386e+01
   4.2500000e+05  -6.0212210e+01
   4.2600000e+05  -6.2395542e+01
   4.2700000e+05  -6.2390951e+01
   4.2800000e+05  -6.2135108e+01
   4.2900000e+05  -6.1885073e+01
   4.3000000e+05  -6.3974351e+01
   4.3100000e+05  -6.1740283e+01
   4.3200000e+05  -6.1991796e+01
   4.3300000e+05  -6.2037618e+01
   4.3400000e+05  -6.3003719e+01
   4.3500000e+05  -6.4298318e+01
   4.3600000e+05  -6.3794598e+01
   4.3700000e+05  -6.2941020e+01
   4.3800000e+05  -6.4467831e+01
   4.3900000e+05  -6.4570642e+01
   4.4000000e+05  -6.1178304e+01
   4.4100000e+05  -6.0971215e+01
   4.4200000e+05  -6.0232778e+01
   4.4300000e+05  -5.9367494e+01
   4.4400000e+05  -5.9533642e+01
   4.4500000e+05  -5.9807427e+01
   4.4600000e+05  -5.9121100e+01
   4.4700000e+05  -6.1933306e+01
   4.4800000e+05  -6.4085178e+01
   4.4900000e+05  -6.4699333e+01
   4.5000000e+05  -6.5829020e+01
   4.5100000e+05  -6.3957141e+01
   4.5200000e+05  -6.2990921e+01
   4.5300000e+05  -6.5058831e+01
   4.5400000e+05  -6.5276203e+01
   4.5500000e+05  -6.3712807e+01
   4.5600000e+05  -6.5252834e+01
   4.5700000e+05  -6.5363780e+01
   4.5800000e+05  -6.5416408e+01
   4.5900000e+05  -6.4837518e+01
   4.6000000e+05  -6.5430205e+01
   4.6100000e+05  -6.4722094e+01
   4.6200000e+05  -6.5222293e+01
   4.6300000e+05  -6.3978272e+01
   4.6400000e+05  -5.8622462e+01
   4.6500000e+05  -6.0080404e+01
   4.6600000e+05  -6.1005581e+01
   4.6700000e+05  -6.0966994e+01
   4.6800000e+05  -5.9835725e+01
   4.6900000e+05  -5.9672619e+01
   4.7000000e+05  -6.1217059e+01
   4.7100000e+05  -6.3470142e+01
   4.7200000e+05  -6.4350249e+01
   4.7300000e+05  -6.4532180e+01
   4.7400000e+05  -6.4910818e+01
   4.7500000e+05  -6.5865478e+01
   4.7600000e+05  -6.6689468e+01
   4.7700000e+05  -6.7614720e+01
   4.7800000e+05  -6.5211686e+01
   4.7900000e+05  -6.6269022e+01
   4.8000000e+05  -6.6305207e+01
   4.8100000e+05  -6.3024264e+01
   4.8200000e+05  -6.4604804e+01
   4.8300000e+05  -6.6149010e+01
   4.8400000e+05  -6.2709250e+01
   4.8500000e+05  -6.3158885e+01
   4.8600000e+05  -6.3472688e+01
   4.8700000e+05  -6.4145340e+01
   4.8800000e+05  -6.4417116e+01
   4.8900000e+05  -6.0828881e+01
   4.9000000e+05  -5.9578530e+01
   4.9100000e+05  -6.1243461e+01
   4.9200000e+05  -6.2557058e+01
   4.9300000e+05  -6.4407049e+01
   4.9400000e+05  -6.4291848e+01
   4.9500000e+05  -6.1963739e+01
   4.9600000e+05  -6.3347398e+01
   4.9700000e+05  -6.3466193e+01
   4.9800000e+05  -6.4544669e+01
   4.9900000e+05  -6.5406696e+01
   5.0000000e+05  -6.5941282e+01
   5.0100000e+05  -6.4693875e+01
   5.0200000e+05  -6.2365854e+01
   5.0300000e+05  -6.4089537e+01
   5.0400000e+05  -6.1973878e+01
   5.0500000e+05  -6.2828769e+01
   5.0600000e+05  -6.4705597e+01
   5.0700000e+05  -6.6622627e+01
   5.0800000e+05  -6.5958913e+01
   5.0900000e+05  -6.2912701e+01
   5.1000000e+05  -6.4243512e+01
   5.1100000e+05  -6.2137416e+01
   5.1200000e+05  -5.8922921e+01
   5.1300000e+05  -6.1183715e+01
   5.1400000e+05  -6.2350798e+01
   5.1500000e+05  -6.2392024e+01
   5.1600000e+05  -6.2351260e+01
   5.1700000e+05  -6.4452582e+01
   5.1800000e+05  -6.4766856e+01
   5.1900000e+05  -6.5049954e+01
   5.2000000e+05  -6.6824925e+01
   5.2100000e+05  -6.4483340e+01
   5.2200000e+05  -6.4709313e+01
   5.2300000e+05  -6.4816055e+01
   5.2400000e+05  -6.2491692e+01
   5.2500000e+05  -6.4522325e+01
   5.2600000e+05  -6.5864111e+01
   5.2700000e+05  -6.4955853e+01
   5.2800000e+05  -6.3478704e+01
   5.2900000e+05  -6.3979628e+01
   5.3000000e+05  -6.5139259e+01
   5.3100000e+05  -6.5985666e+01
   5.3200000e+05  -6.7354847e+01
   5.3300000e+05  -6.5645315e+01
   5.3400000e+05  -6.7109452e+01
   5.3500000e+05  -6.5951479e+01
   5.3600000e+05  -6.3744838e+01
   5.3700000e+05  -6.5396773e+01
   5.3800000e+05  -6.3795282e+01
   5.3900000e+05  -6.4401424e+01
   5.4000000e+05  -6.5211151e+01
   5.4100000e+05  -6.5104771e+01
   5.4200000e+05  -6.6132395e+01
   5.4300000e+05  -6.7082503e+01
   5.4400000e+05  -6.4394661e+01
   5.4500000e+05  -6.6236339e+01
   5.4600000e+05  -6.5901818e+01
   5.4700000e+05  -6.5367380e+01
   5.4800000e+05  -6.5760217e+01
   5.4900000e+05  -6.4506752e+01
   5.5000000e+05  -6.5741626e+01
   5.5100000e+05  -6.5903822e+01
   5.5200000e+05  -6.5238482e+01
   5.5300000e+05  -6.6253396e+01
   5.5400000e+05  -6.7385634e+01
   5.5500000e+05  -6.6380340e+01
   5.5600000e+05  -6.6856930e+01
   5.5700000e+05  -6.6970467e+01
   5.5800000e+05  -6.7809703e+01
   5.5900000e+05  -6.8016626e+01
   5.6000000e+05  -6.5100030e+01
   5.6100000e+05  -6.6427436e+01
   5.6200000e+05  -6.7704459e+01
   5.6300000e+05  -6.6001295e+01
   5.6400000e+05  -6.5091540e+01
   5.6500000e+05  -6.3079550e+01
   5.6600000e+05  -6.4623675e+01
   5.6700000e+05  -6.5834730e+01
   5.6800000e+05  -6.6137923e+01
   5.6900000e+05  -6.4572717e+01
   5.7000000e+05  -6.4706680e+01
   5.7100000e+05  -6.5359844e+01
   5.7200000e+05  -6.6253936e+01
   5.7300000e+05  -6.6365713e+01
   5.7400000e+05  -6.6419671e+01
   5.7500000e+05  -6.6536229e+01
   5.7600000e+05  -6.6125307e+01
   5.7700000e+05  -6.6422882e+01
   5.7800000e+05  -6.6866046e+01
   5.7900000e+05  -6.6716193e+01
   5.8000000e+05  -6.3352584e+01
   5.8100000e+05  -6.4636653e+01
   5.8200000e+05  -6.1652875e+01
   5.8300000e+05  -6.1895037e+01
   5.8400000e+05  -6.3590396e+01
   5.8500000e+05  -6.4123369e+01
   5.8600000e+05  -6.4956198e+01
   5.8700000e+05  -6.3695708e+01
   5.8800000e+05  -6.5624822e+01
   5.8900000e+05  -6.7419712e+01
   5.9000000e+05  -6.6394515e+01
   5.9100000e+05  -6.5393475e+01
   5.9200000e+05  -6.2070703e+01
   5.9300000e+05  -5.8765244e+01
   5.9400000e+05  -6.0961989e+01
   5.9500000e+05  -6.1289208e+01
   5.9600000e+05  -6.1113127e+01
   5.9700000e+05  -6.2848178e+01
   5.9800000e+05  -6.3288477e+01
   5.9900000e+05  -6.0741086e+01
   6.0000000e+05  -6.2868518e+01
   6.0100000e+05  -6.4256643e+01
   6.0200000e+05  -6.5071374e+01
   6.0300000e+05  -6.6784289e+01
   6.0400000e+05  -6.8136756e+01
   6.0500000e+05  -6.8002984e+01
   6.0600000e+05  -6.6530457e+01
   6.0700000e+05  -6.5967311e+01
   6.0800000e+05  -6.5359283e+01
   6.0900000e+05  -6.5275782e+01
   6.1000000e+05  -6.2572067e+01
   6.1100000e+05  -6.4895395e+01
   6.1200000e+05  -6.5440486e+01
   6.1300000e+05  -6.6324219e+01
   6.1400000e+05  -6.6757758e+01
   6.1500000e+05  -6.9032220e+01
   6.1600000e+05  -6.7721854e+01
   6.1700000e+05  -6.6091417e+01
   6.1800000e+05  -6.3818000e+01
   6.1900000e+05  -6.5304908e+01
   6.2000000e+05  -6.7087698e+01
   6.2100000e+05  -6.7451685e+01
   6.2200000e+05  -6.7855474e+01
   6.2300000e+05  -6.8095454e+01
   6.2400000e+05  -6.7293312e+01
   6.2500000e+05  -6.7683594e+01
   6.2600000e+05  -6.6907928e+01
   6.2700000e+05  -6.4662479e+01
   6.2800000e+05  -6.3883666e+01
   6.2900000e+05  -6.5424774e+01
   6.3000000e+05  -6.6371174e+01
   6.3100000e+05  -6.6577677e+01
   6.3200000e+05  -6.4135780e+01
   6.3300000e+05  -6.3889205e+01
   6.3400000e+05  -6.2438400e+01
   6.3500000e+05  -6.4267779e+01
   6.3600000e+05  -6.5647487e+01
   6.3700000e+05  -6.5937435e+01
   6.3800000e+05  -6.7927495e+01
   6.3900000e+05  -6.8049668e+01
   6.4000000e+05  -6.6468125e+01
   6.4100000e+05  -6.5110524e+01
   6.4200000e+05  -6.7123626e+01
   6.4300000e+05  -6.4454185e+01
   6.4400000e+05  -6.4991983e+01
   6.4500000e+05  -6.5114369e+01
   6.4600000e+05  -6.6822440e+01
   6.4700000e+05  -6.6848707e+01
   6.4800000e+05  -6.7879771e+01
   6.4900000e+05  -6.9873921e+01
   6.5000000e+05  -6.8971962e+01
   6.5100000e+05  -6.9182252e+01
   6.5200000e+05  -6.9133067e+01
   6.5300000e+05  -6.8628451e+01
   6.5400000e+05  -6.5401750e+01
   6.5500000e+05  -6.6029289e+01
   6.5600000e+05  -6.7866010e+01
   6.5700000e+05  -6.8895678e+01
   6.5800000e+05  -6.8392861e+01
   6.5900000e+05  -6.7749897e+01
   6.6000000e+05  -6.6529739e+01
   6.6100000e+05  -6.7557266e+01
   6.6200000e+05  -6.6919081e+01
   6.6300000e+05  -6.6074237e+01
   6.6400000e+05  -6.6721047e+01
   6.6500000e+05  -6.6897464e+01
   6.6600000e+05  -6.7404989e+01
   6.6700000e+05  -6.8239980e+01
   6.6800000e+05  -6.7355265e+01
   6.6900000e+05  -6.7565199e+01
   6.7000000e+05  -6.6942754e+01
   6.7100000e+05  -6.8904622e+01
   6.7200000e+05  -7.0275194e+01
   6.7300000e+05  -6.8312277e+01
   6.7400000e+05  -6.9086517e+01
   6.7500000e+05  -6.7340238e+01
   6.7600000e+05  -6.7489587e+01
   6.7700000e+05  -6.8204232e+01
   6.7800000e+05  -6.4990402e+01
   6.7900000e+05  -6.6123267e+01
   6.8000000e+05  -6.7695394e+01
   6.8100000e+05  -6.8378679e+01
   6.8200000e+05  -6.7594243e+01
   6.8300000e+05  -6.7578586e+01
   6.8400000e+05  -6.5955748e+01
   6.8500000e+05  -6.6349254e+01
   6.8600000e+05  -6.5013106e+01
   6.8700000e+05  -6.5632497e+01
   6.8800000e+05  -6.7575694e+01
   6.8900000e+05  -6.6451290e+01
   6.9000000e+05  -6.5044151e+01
   6.9100000e+05  -6.6193181e+01
   6.9200000e+05  -6.5737009e+01
   6.9300000e+05  -6.6437434e+01
   6.9400000e+05  -6.7341648e+01
   6.9500000e+05  -6.8096574e+01
   6.9600000e+05  -6.6538626e+01
   6.9700000e+05  -6.5149899e+01
   6.9800000e+05  -6.5925459e+01
   6.9900000e+05  -6.5544611e+01
   7.0000000e+05  -6.7269681e+01
   7.0100000e+05  -6.8521186e+01
   7.0200000e+05  -6.6169666e+01
   7.0300000e+05  -6.8051157e+01
   7.0400000e+05  -6.8091694e+01
   7.0500000e+05  -6.8288970e+01
   7.0600000e+05  -6.7980140e+01
   7.0700000e+05  -6.8045909e+01
   7.0800000e+05  -6.9084604e+01
   7.0900000e+05  -6.8482815e+01
   7.1000000e+05  -6.8751078e+01
   7.1100000e+05  -6.7305213e+01
   7.1200000e+05  -6.7479586e+01
   7.1300000e+05  -6.7931508e+01
   7.1400000e+05  -6.6370115e+01
   7.1500000e+05  -6.7182085e+01
   7.1600000e+05  -6.8265195e+01
   7.1700000e+05  -6.6096851e+01
   7.1800000e+05  -6.6165911e+01
   7.1900000e+05  -6.7845868e+01
   7.2000000e+05  -6.8492828e+01
   7.2100000e+05  -6.8075437e+01
   7.2200000e+05  -6.9585589e+01
   7.2300000e+05  -6.9464020e+01
   7.2400000e+05  -6.9641066e+01
   7.2500000e+05  -6.4652442e+01
   7.2600000e+05  -6.6021018e+01
   7.2700000e+05  -6.7590182e+01
   7.2800000e+05  -6.6812897e+01
   7.2900000e+05  -6.5585707e+01
   7.3000000e+05  -6.6683560e+01
   7.3100000e+05  -6.7628428e+01
   7.3200000e+05  -6.7541964e+01
   7.3300000e+05  -6.7232371e+01
   7.3400000e+05  -6.8434233e+01
   7.3500000e+05  -6.7860786e+01
   7.3600000e+05  -6.8214214e+01
   7.3700000e+05  -7.0090937e+01
   7.3800000e+05  -6.9566586e+01
   7.3900000e+05  -6.1852949e+01
   7.4000000e+05  -6.3969427e+01
   7.4100000e+05  -6.3833825e+01
   7.4200000e+05  -6.5889355e+01
   7.4300000e+05  -6.1396381e+01
   7.4400000e+05  -6.3100555e+01
   7.4500000e+05  -6.5291692e+01
   7.4600000e+05  -6.6305961e+01
   7.4700000e+05  -6.6803646e+01
   7.4800000e+05  -6.6169813e+01
   7.4900000e+05  -6.4708154e+01
   7.5000000e+05  -6.4467134e+01
   7.5100000e+05  -6.6357275e+01
   7.5200000e+05  -6.8451651e+01
   7.5300000e+05  -6.7765903e+01
   7.5400000e+05  -6.5373709e+01
   7.5500000e+05  -6.3844576e+01
   7.5600000e+05  -6.5262882e+01
   7.5700000e+05  -6.5699895e+01
   7.5800000e+05  -6.7557022e+01
   7.5900000e+05  -6.8061564e+01
   7.6000000e+05  -6.7746660e+01
   7.6100000e+05  -6.8449538e+01
   7.6200000e+05  -7.0802372e+01
   7.6300000e+05  -6.9593402e+01
   7.6400000e+05  -6.8478860e+01
   7.6500000e+05  -6.8522076e+01
   7.6600000e+05  -6.8575831e+01
   7.6700000e+05  -6.9737834e+01
   7.6800000e+05  -6.5539319e+01
   7.6900000e+05  -6.6879146e+01
   7.7000000e+05  -6.7509590e+01
   7.7100000e+05  -6.7079564e+01
   7.7200000e+05  -6.8409743e+01
   7.7300000e+05  -6.6464143e+01
   7.7400000e+05  -6.5270432e+01
   7.7500000e+05  -6.5139483e+01
   7.7600000e+05  -6.7941783e+01
   7.7700000e+05  -6.6225582e+01
   7.7800000e+05  -6.4790196e+01
   7.7900000e+05  -6.5357746e+01
   7.8000000e+05  -6.5428046e+01
   7.8100000e+05  -6.6204061e+01
   7.8200000e+05  -6.5625110e+01
   7.8300000e+05  -6.5456401e+01
   7.8400000e+05  -6.6693696e+01
   7.8500000e+05  -6.7228086e+01
   7.8600000e+05  -6.6117041e+01
   7.8700000e+05  -6.7112881e+01
   7.8800000e+05  -6.7817804e+01
   7.8900000e+05  -6.7820034e+01
   7.9000000e+05  -6.7154293e+01
   7.9100000e+05  -6.8086898e+01
   7.9200000e+05  -6.6911580e+01
   7.9300000e+05  -6.7204556e+01
   7.9400000e+05  -6.7816922e+01
   7.9500000e+05  -6.7968939e+01
   7.9600000e+05  -6.7519398e+01
   7.9700000e+05  -6.6223975e+01
   7.9800000e+05  -6.7497720e+01
   7.9900000e+05  -6.5518447e+01
   8.0000000e+05  -6.7364977e+01
   8.0100000e+05  -6.6841854e+01
   8.0200000e+05  -6.6715014e+01
   8.0300000e+05  -6.7906067e+01
   8.0400000e+05  -6.8670253e+01
   8.0500000e+05  -6.7727228e+01
   8.0600000e+05  -6.6553745e+01
   8.0700000e+05  -6.6272513e+01
   8.0800000e+05  -6.8446226e+01
   8.0900000e+05  -6.8234645e+01
   8.1000000e+05  -6.6663405e+01
   8.1100000e+05  -6.5718129e+01
   8.1200000e+05  -6.7057309e+01
   8.1300000e+05  -6.9193062e+01
   8.1400000e+05  -6.6796030e+01
   8.1500000e+05  -6.6568489e+01
   8.1600000e+05  -6.5478379e+01
   8.1700000e+05  -6.7314955e+01
   8.1800000e+05  -6.8035981e+01
   8.1900000e+05  -6.5808511e+01
   8.2000000e+05  -6.6224496e+01
   8.2100000e+05  -6.7174050e+01
   8.2200000e+05  -6.8922161e+01
   8.2300000e+05  -6.9667984e+01
   8.2400000e+05  -7.0252321e+01
   8.2500000e+05  -6.8591436e+01
   8.2600000e+05  -6.7918038e+01
   8.2700000e+05  -6.9143819e+01
   8.2800000e+05  -6.9516046e+01
   8.2900000e+05  -6.8110985e+01
   8.3000000e+05  -6.8546378e+01
   8.3100000e+05  -6.7367428e+01
   8.3200000e+05  -6.7893866e+01
   8.3300000e+05  -6.6627693e+01
   8.3400000e+05  -6.7847004e+01
   8.3500000e+05  -6.8592338e+01
   8.3600000e+05  -6.8888887e+01
   8.3700000e+05  -6.8494050e+01
   8.3800000e+05  -6.9679088e+01
   8.3900000e+05  -6.9026605e+01
   8.4000000e+05  -6.8729478e+01
   8.4100000e+05  -6.6218834e+01
   8.4200000e+05  -6.7112375e+01
   8.4300000e+05  -6.5767456e+01
   8.4400000e+05  -6.7812825e+01
   8.4500000e+05  -6.4219085e+01
   8.4600000e+05  -6.6201277e+01
   8.4700000e+05  -6.7872806e+01
   8.4800000e+05  -6.7011196e+01
   8.4900000e+05  -6.6415222e+01
   8.5000000e+05  -6.9200722e+01
   8.5100000e+05  -6.9769126e+01
   8.5200000e+05  -6.8944618e+01
   8.5300000e+05  -6.8494731e+01
   8.5400000e+05  -6.5299411e+01
   8.5500000e+05  -6.7479880e+01
   8.5600000e+05  -6.6398956e+01
   8.5700000e+05  -6.5443483e+01
   8.5800000e+05  -6.6728626e+01
   8.5900000e+05  -6.6940351e+01
   8.6000000e+05  -6.5059775e+01
   8.6100000e+05  -6.5638259e+01
   8.6200000e+05  -6.4760164e+01
   8.6300000e+05  -6.6746971e+01
   8.6400000e+05  -6.6264737e+01
   8.6500000e+05  -6.6796688e+01
   8.6600000e+05  -6.3755790e+01
   8.6700000e+05  -6.5361886e+01
   8.6800000e+05  -6.4402036e+01
   8.6900000e+05  -6.1074443e+01
   8.7000000e+05  -6.4685220e+01
   8.7100000e+05  -6.5600430e+01
   8.7200000e+05  -6.5201192e+01
   8.7300000e+05  -6.4790550e+01
   8.7400000e+05  -6.7147701e+01
   8.7500000e+05  -6.8352809e+01
   8.7600000e+05  -6.9241875e+01
   8.7700000e+05  -6.7957230e+01
   8.7800000e+05  -6.8715092e+01
   8.7900000e+05  -6.7805008e+01
   8.8000000e+05  -6.8182021e+01
   8.8100000e+05  -6.5692162e+01
   8.8200000e+05  -6.6671883e+01
   8.8300000e+05  -6.8483024e+01
   8.8400000e+05  -6.9706352e+01
   8.8500000e+05  -6.8518706e+01
   8.8600000e+05  -6.8379272e+01
   8.8700000e+05  -7.0034689e+01
   8.8800000e+05  -6.8579961e+01
   8.8900000e+05  -6.8256486e+01
   8.9000000e+05  -6.9252989e+01
   8.9100000e+05  -6.7986707e+01
   8.9200000e+05  -6.8886579e+01
   8.9300000e+05  -6.6983309e+01
   8.9400000e+05  -6.8413561e+01
   8.9500000e+05  -6.8520394e+01
   8.9600000e+05  -6.9274125e+01
   8.9700000e+05  -6.9507610e+01
   8.9800000e+05  -7.0192549e+01
   8.9900000e+05  -6.7940417e+01
   9.0000000e+05  -6.8905969e+01
   9.0100000e+05  -6.5958967e+01
   9.0200000e+05  -6.8226473e+01
   9.0300000e+05  -6.6926997e+01
   9.0400000e+05  -6.8599806e+01
   9.0500000e+05  -6.7910947e+01
   9.0600000e+05  -6.6869036e+01
   9.0700000e+05  -6.6785752e+01
   9.0800000e+05  -6.7668878e+01
   9.0900000e+05  -6.9949612e+01
   9.1000000e+05  -6.8201646e+01
   9.1100000e+05  -6.6848004e+01
   9.1200000e+05  -6.7122328e+01
   9.1300000e+05  -6.0593134e+01
   9.1400000e+05  -6.2538491e+01
   9.1500000e+05  -6.3662740e+01
   9.1600000e+05  -6.5958772e+01
   9.1700000e+05  -6.5394917e+01
   9.1800000e+05  -6.6623391e+01
   9.1900000e+05  -6.8852973e+01
   9.2000000e+05  -6.9008251e+01
   9.2100000e+05  -6.8567131e+01
   9.2200000e+05  -6.9515084e+01
   9.2300000e+05  -6.9079706e+01
   9.2400000e+05  -6.7795168e+01
   9.2500000e+05  -6.9343666e+01
   9.2600000e+05  -6.9063616e+01
   9.2700000e+05  -7.0769487e+01
   9.2800000e+05  -6.8371164e+01
   9.2900000e+05  -6.8695198e+01
   9.3000000e+05  -6.8941737e+01
   9.3100000e+05  -6.7303264e+01
   9.3200000e+05  -6.7109309e+01
   9.3300000e+05  -6.7385882e+01
   9.3400000e+05  -6.8152335e+01
   9.3500000e+05  -7.0069414e+01
   9.3600000e+05  -6.9768723e+01
   9.3700000e+05  -6.9038287e+01
   9.3800000e+05  -6.9714568e+01
   9.3900000e+05  -6.9453393e+01
   9.4000000e+05  -6.9108830e+01
   9.4100000e+05  -6.6964783e+01
   9.4200000e+05  -6.5698698e+01
   9.4300000e+05  -6.5919690e+01
   9.4400000e+05  -6.7031732e+01
   9.4500000e+05  -6.9271332e+01
   9.4600000e+05  -6.9866197e+01
   9.4700000e+05  -6.9641238e+01
   9.4800000e+05  -6.8048834e+01
   9.4900000e+05  -6.7716093e+01
   9.5000000e+05  -6.6755708e+01
   9.5100000e+05  -6.8205746e+01
   9.5200000e+05  -6.9097050e+01
   9.5300000e+05  -6.9819176e+01
   9.5400000e+05  -6.9819306e+01
   9.5500000e+05  -6.9708142e+01
   9.5600000e+05  -6.8818641e+01
   9.5700000e+05  -6.7899426e+01
   9.5800000e+05  -6.4954280e+01
   9.5900000e+05  -6.6892924e+01
   9.6000000e+05  -6.7719336e+01
   9.6100000e+05  -6.7362812e+01
   9.6200000e+05  -6.7921242e+01
   9.6300000e+05  -6.8101411e+01
   9.6400000e+05  -7.0511432e+01
   9.6500000e+05  -6.9877231e+01
   9.6600000e+05  -6.7150101e+01
   9.6700000e+05  -6.7141892e+01
   9.6800000e+05  -6.7081865e+01
   9.6900000e+05  -6.8463270e+01
   9.7000000e+05  -6.9274220e+01
   9.7100000e+05  -6.8840240e+01
   9.7200000e+05  -6.8257023e+01
   9.7300000e+05  -6.9293775e+01
   9.7400000e+05  -6.9254639e+01
   9.7500000e+05  -6.7003184e+01
   9.7600000e+05  -6.6274901e+01
   9.7700000e+05  -6.8189463e+01
   9.7800000e+05  -6.9774945e+01
   9.7900000e+05  -6.9572001e+01
   9.8000000e+05  -6.8937739e+01
   9.8100000e+05  -7.0293352e+01
   9.8200000e+05  -6.8921395e+01
   9.8300000e+05  -6.8269587e+01
   9.8400000e+05  -6.9470090e+01
   9.8500000e+05  -6.8294703e+01
   9.8600000e+05  -6.8454571e+01
   9.8700000e+05  -6.9543553e+01
   9.8800000e+05  -6.7164371e+01
   9.8900000e+05  -6.8813345e+01
   9.9000000e+05  -6.9161634e+01
   9.9100000e+05  -6.9066428e+01
   9.9200000e+05  -7.0453587e+01
   9.9300000e+05  -6.7773841e+01
   9.9400000e+05  -6.5403933e+01
   9.9500000e+05  -6.8068082e+01
   9.9600000e+05  -6.4732280e+01
   9.9700000e+05  -6.6834888e+01
   9.9800000e+05  -6.6516828e+01
   9.9900000e+05  -6.7939051e+01
   1.0000000e+06  -6.7324583e+01


==> Figs/E_32.dat <==
   0.0000000e+00  -2.1836430e+02
   1.0000000e+03  -2.5401531e+01
   2.0000000e+03  -2.4304513e+01
   3.0000000e+03  -2.3050990e+01
   4.0000000e+03  -2.3934785e+01
   5.0000000e+03  -2.3025345e+01
   6.0000000e+03  -2.3329053e+01
   7.0000000e+03  -2.3521083e+01
   8.0000000e+03  -2.2964468e+01
   9.0000000e+03  -2.3574095e+01
   1.0000000e+04  -2.3557393e+01
   1.1000000e+04  -2.2725249e+01
   1.2000000e+04  -2.3298043e+01
   1.3000000e+04  -2.3560416e+01
   1.4000000e+04  -2.2029183e+01
   1.5000000e+04  -2.0704919e+01
   1.6000000e+04  -2.2944170e+01
   1.7000000e+04  -2.2396185e+01
   1.8000000e+04  -2.4361907e+01
   1.9000000e+04  -2.4329726e+01
   2.0000000e+04  -2.4264754e+01
   2.1000000e+04  -2.4845476e+01
   2.2000000e+04  -2.6579603e+01
   2.3000000e+04  -2.9435616e+01
   2.4000000e+04  -3.0585852e+01
   2.5000000e+04  -2.8953631e+01
   2.6000000e+04  -2.9578929e+01
   2.7000000e+04  -3.1491355e+01
   2.8000000e+04  -3.1233130e+01
   2.9000000e+04  -3.1105583e+01
   3.0000000e+04  -3.3531150e+01
   3.1000000e+04  -3.5821460e+01
   3.2000000e+04  -3.8053967e+01
   3.3000000e+04  -3.8533782e+01
   3.4000000e+04  -4.0893594e+01
   3.5000000e+04  -4.1262504e+01
   3.6000000e+04  -4.3753056e+01
   3.7000000e+04  -4.4230475e+01
   3.8000000e+04  -4.5572906e+01
   3.9000000e+04  -4.5467703e+01
   4.0000000e+04  -4.5684559e+01
   4.1000000e+04  -4.7493544e+01
   4.2000000e+04  -4.8137610e+01
   4.3000000e+04  -4.8339695e+01
   4.4000000e+04  -4.8820967e+01
   4.5000000e+04  -5.0107425e+01
   4.6000000e+04  -4.9736483e+01
   4.7000000e+04  -4.9756813e+01
   4.8000000e+04  -4.9286507e+01
   4.9000000e+04  -5.0562269e+01
   5.0000000e+04  -4.9170812e+01
   5.1000000e+04  -5.0454191e+01
   5.2000000e+04  -5.0803986e+01
   5.3000000e+04  -5.0672250e+01
   5.4000000e+04  -5.1428204e+01
   5.5000000e+04  -5.2688090e+01
   5.6000000e+04  -5.0779776e+01
   5.7000000e+04  -5.1761706e+01
   5.8000000e+04  -5.2769500e+01
   5.9000000e+04  -5.2088784e+01
   6.0000000e+04  -5.2387592e+01
   6.1000000e+04  -5.3312023e+01
   6.2000000e+04  -4.9302739e+01
   6.3000000e+04  -4.9139593e+01
   6.4000000e+04  -5.1377026e+01
   6.5000000e+04  -5.1720334e+01
   6.6000000e+04  -5.1431511e+01
   6.7000000e+04  -5.2886859e+01
   6.8000000e+04  -5.2319469e+01
   6.9000000e+04  -5.3028413e+01
   7.0000000e+04  -5.4192308e+01
   7.1000000e+04  -5.4560135e+01
   7.2000000e+04  -5.3575735e+01
   7.3000000e+04  -5.3168619e+01
   7.4000000e+04  -5.3504349e+01
   7.5000000e+04  -5.3181973e+01
   7.6000000e+04  -5.2346032e+01
   7.7000000e+04  -5.3191522e+01
   7.8000000e+04  -5.4534636e+01
   7.9000000e+04  -5.2570948e+01
   8.0000000e+04  -5.1783887e+01
   8.1000000e+04  -5.3246515e+01
   8.2000000e+04  -5.3174079e+01
   8.3000000e+04  -5.4525587e+01
   8.4000000e+04  -5.5551769e+01
   8.5000000e+04  -5.5473986e+01
   8.6000000e+04  -5.5088335e+01
   8.7000000e+04  -5.4354424e+01
   8.8000000e+04  -5.4819212e+01
   8.9000000e+04  -5.5699454e+01
   9.0000000e+04  -5.6634727e+01
   9.1000000e+04  -5.5425501e+01
   9.2000000e+04  -5.4419700e+01
   9.3000000e+04  -5.3326947e+01
   9.4000000e+04  -5.4610280e+01
   9.5000000e+04  -5.5547272e+01
   9.6000000e+04  -5.5448979e+01
   9.7000000e+04  -5.5783779e+01
   9.8000000e+04  -5.5835304e+01
   9.9000000e+04  -5.5372623e+01
   1.0000000e+05  -5.5169790e+01
   1.0100000e+05  -5.5779436e+01
   1.0200000e+05  -5.5927973e+01
   1.0300000e+05  -5.7116724e+01
   1.0400000e+05  -5.5658035e+01
   1.0500000e+05  -5.6184834e+01
   1.0600000e+05  -5.5190921e+01
   1.0700000e+05  -5.4876766e+01
   1.0800000e+05  -5.5222563e+01
   1.0900000e+05  -5.6518261e+01
   1.1000000e+05  -5.5377888e+01
   1.1100000e+05  -5.6528033e+01
   1.1200000e+05  -5.7858123e+01
   1.1300000e+05  -5.8300514e+01
   1.1400000e+05  -5.8324718e+01
   1.1500000e+05  -5.7516093e+01
   1.1600000e+05  -5.6997763e+01
   1.1700000e+05  -5.7165410e+01
   1.1800000e+05  -5.5835376e+01
   1.1900000e+05  -5.6764075e+01
   1.2000000e+05  -5.6597625e+01
   1.2100000e+05  -5.6964553e+01
   1.2200000e+05  -5.4453752e+01
   1.2300000e+05  -5.5439949e+01
   1.2400000e+05  -5.6511569e+01
   1.2500000e+05  -5.6825032e+01
   1.2600000e+05  -5.6989227e+01
   1.2700000e+05  -5.7285138e+01
   1.2800000e+05  -5.7507268e+01
   1.2900000e+05  -5.7085486e+01
   1.3000000e+05  -5.6754893e+01
   1.3100000e+05  -5.7476198e+01
   1.3200000e+05  -5.8536111e+01
   1.3300000e+05  -5.7593866e+01
   1.3400000e+05  -5.8203280e+01
   1.3500000e+05  -5.8757753e+01
   1.3600000e+05  -5.9158732e+01
   1.3700000e+05  -5.9920700e+01
   1.3800000e+05  -5.9322347e+01
   1.3900000e+05  -5.9517460e+01
   1.4000000e+05  -5.8833636e+01
   1.4100000e+05  -5.7841879e+01
   1.4200000e+05  -5.7831470e+01
   1.4300000e+05  -5.4480048e+01
   1.4400000e+05  -5.6205414e+01
   1.4500000e+05  -5.6374421e+01
   1.4600000e+05  -5.6749977e+01
   1.4700000e+05  -5.7252036e+01
   1.4800000e+05  -5.7213009e+01
   1.4900000e+05  -5.7843556e+01
   1.5000000e+05  -5.9516651e+01
   1.5100000e+05  -5.8002074e+01
   1.5200000e+05  -5.7706782e+01
   1.5300000e+05  -5.8344843e+01
   1.5400000e+05  -5.7687687e+01
   1.5500000e+05  -5.8347261e+01
   1.5600000e+05  -5.7690842e+01
   1.5700000e+05  -5.9456090e+01
   1.5800000e+05  -5.8928251e+01
   1.5900000e+05  -5.7903698e+01
   1.6000000e+05  -5.9155489e+01
   1.6100000e+05  -5.9167098e+01
   1.6200000e+05  -5.8937065e+01
   1.6300000e+05  -5.7804387e+01
   1.6400000e+05  -5.4863524e+01
   1.6500000e+05  -5.7218069e+01
   1.6600000e+05  -5.8900583e+01
   1.6700000e+05  -5.8567288e+01
   1.6800000e+05  -5.7728163e+01
   1.6900000e+05  -6.0097827e+01
   1.7000000e+05  -5.7613019e+01
   1.7100000e+05  -5.8367914e+01
   1.7200000e+05  -5.8677358e+01
   1.7300000e+05  -5.9148129e+01
   1.7400000e+05  -6.0059909e+01
   1.7500000e+05  -5.8350050e+01
   1.7600000e+05  -5.7528831e+01
   1.7700000e+05  -5.8565250e+01
   1.7800000e+05  -5.7709387e+01
   1.7900000e+05  -5.7258773e+01
   1.8000000e+05  -5.9466126e+01
   1.8100000e+05  -5.9446330e+01
   1.8200000e+05  -5.9195668e+01
   1.8300000e+05  -5.7090068e+01
   1.8400000e+05  -5.8291035e+01
   1.8500000e+05  -5.9338817e+01
   1.8600000e+05  -5.9817044e+01
   1.8700000e+05  -6.0338210e+01
   1.8800000e+05  -5.9852282e+01
   1.8900000e+05  -6.0146389e+01
   1.9000000e+05  -5.8150567e+01
   1.9100000e+05  -5.9431070e+01
   1.9200000e+05  -5.9320536e+01
   1.9300000e+05  -5.9862074e+01
   1.9400000e+05  -6.1737605e+01
   1.9500000e+05  -6.0440940e+01
   1.9600000e+05  -6.1029673e+01
   1.9700000e+05  -5.9730461e+01
   1.9800000e+05  -5.9384212e+01
   1.9900000e+05  -5.7552156e+01
   2.0000000e+05  -5.8498650e+01
   2.0100000e+05  -5.9267387e+01
   2.0200000e+05  -6.0253826e+01
   2.0300000e+05  -5.9790426e+01
   2.0400000e+05  -5.9685528e+01
   2.0500000e+05  -5.9286473e+01
   2.0600000e+05  -5.9271429e+01
   2.0700000e+05  -6.0447598e+01
   2.0800000e+05  -6.1177922e+01
   2.0900000e+05  -6.2698581e+01
   2.1000000e+05  -6.0241567e+01
   2.1100000e+05  -6.1028202e+01
   2.1200000e+05  -5.9631075e+01
   2.1300000e+05  -6.1083973e+01
   2.1400000e+05  -6.2051815e+01
   2.1500000e+05  -6.3694176e+01
   2.1600000e+05  -6.3794794e+01
   2.1700000e+05  -6.2539579e+01
   2.1800000e+05  -6.2283041e+01
   2.1900000e+05  -6.1368357e+01
   2.2000000e+05  -6.0267448e+01
   2.2100000e+05  -6.0013277e+01
   2.2200000e+05  -6.0450833e+01
   2.2300000e+05  -6.1855910e+01
   2.2400000e+05  -6.1298545e+01
   2.2500000e+05  -5.9211036e+01
   2.2600000e+05  -5.8081713e+01
   2.2700000e+05  -5.9709302e+01
   2.2800000e+05  -6.1674277e+01
   2.2900000e+05  -6.1326538e+01
   2.3000000e+05  -6.1494507e+01
   2.3100000e+05  -6.2369084e+01
   2.3200000e+05  -6.3307412e+01
   2.3300000e+05  -6.2648263e+01
   2.3400000e+05  -6.3146497e+01
   2.3500000e+05  -6.2249696e+01
   2.3600000e+05  -6.1941963e+01
   2.3700000e+05  -6.0293288e+01
   2.3800000e+05  -6.0505209e+01
   2.3900000e+05  -6.0163543e+01
   2.4000000e+05  -6.1530003e+01
   2.4100000e+05  -6.1689953e+01
   2.4200000e+05  -6.0777552e+01
   2.4300000e+05  -5.9943037e+01
   2.4400000e+05  -6.1364648e+01
   2.4500000e+05  -6.1882818e+01
   2.4600000e+05  -6.1994429e+01
   2.4700000e+05  -6.3308169e+01
   2.4800000e+05  -6.2264358e+01
   2.4900000e+05  -6.3083450e+01
   2.5000000e+05  -6.3128929e+01
   2.5100000e+05  -6.3041478e+01
   2.5200000e+05  -6.3804589e+01
   2.5300000e+05  -6.0860163e+01
   2.5400000e+05  -6.2508689e+01
   2.5500000e+05  -6.1475564e+01
   2.5600000e+05  -6.0765549e+01
   2.5700000e+05  -6.1548419e+01
   2.5800000e+05  -6.1904667e+01
   2.5900000e+05  -6.0830766e+01
   2.6000000e+05  -6.1799529e+01
   2.6100000e+05  -6.2644287e+01
   2.6200000e+05  -6.2147903e+01
   2.6300000e+05  -6.1196811e+01
   2.6400000e+05  -6.1697415e+01
   2.6500000e+05  -6.3293048e+01
   2.6600000e+05  -6.3687192e+01
   2.6700000e+05  -6.3381573e+01
   2.6800000e+05  -6.4170020e+01
   2.6900000e+05  -6.2988820e+01
   2.7000000e+05  -6.2639536e+01
   2.7100000e+05  -6.2907150e+01
   2.7200000e+05  -6.3900054e+01
   2.7300000e+05  -6.3215231e+01
   2.7400000e+05  -6.2788163e+01
   2.7500000e+05  -6.3209587e+01
   2.7600000e+05  -6.2221231e+01
   2.7700000e+05  -6.2987533e+01
   2.7800000e+05  -6.1000070e+01
   2.7900000e+05  -6.2412827e+01
   2.8000000e+05  -6.2889251e+01
   2.8100000e+05  -6.3343427e+01
   2.8200000e+05  -6.3558334e+01
   2.8300000e+05  -6.4294088e+01
   2.8400000e+05  -6.4782842e+01
   2.8500000e+05  -6.3338107e+01
   2.8600000e+05  -6.2838707e+01
   2.8700000e+05  -6.2913808e+01
   2.8800000e+05  -6.2814371e+01
   2.8900000e+05  -6.3852101e+01
   2.9000000e+05  -6.3496907e+01
   2.9100000e+05  -6.3576571e+01
   2.9200000e+05  -6.3148543e+01
   2.9300000e+05  -6.3342822e+01
   2.9400000e+05  -6.3828499e+01
   2.9500000e+05  -6.2546992e+01
   2.9600000e+05  -6.4533619e+01
   2.9700000e+05  -6.4265027e+01
   2.9800000e+05  -6.4219784e+01
   2.9900000e+05  -6.3678005e+01
   3.0000000e+05  -6.4842285e+01
   3.0100000e+05  -6.4555966e+01
   3.0200000e+05  -6.3502916e+01
   3.0300000e+05  -6.4210170e+01
   3.0400000e+05  -6.2353458e+01
   3.0500000e+05  -6.3295903e+01
   3.0600000e+05  -6.3275861e+01
   3.0700000e+05  -6.4557682e+01
   3.0800000e+05  -6.4042623e+01
   3.0900000e+05  -6.3849054e+01
   3.1000000e+05  -6.4387400e+01
   3.1100000e+05  -6.4310420e+01
   3.1200000e+05  -6.3331844e+01
   3.1300000e+05  -6.3355935e+01
   3.1400000e+05  -6.1880079e+01
   3.1500000e+05  -6.2710777e+01
   3.1600000e+05  -6.3401148e+01
   3.1700000e+05  -6.3936441e+01
   3.1800000e+05  -6.3508212e+01
   3.1900000e+05  -6.2844592e+01
   3.2000000e+05  -6.4056280e+01
   3.2100000e+05  -6.4415246e+01
   3.2200000e+05  -6.5449598e+01
   3.2300000e+05  -6.4383553e+01
   3.2400000e+05  -6.5793471e+01
   3.2500000e+05  -6.5272578e+01
   3.2600000e+05  -6.4326048e+01
   3.2700000e+05  -6.4971380e+01
   3.2800000e+05  -6.5561876e+01
   3.2900000e+05  -6.5402133e+01
   3.3000000e+05  -6.5156163e+01
   3.3100000e+05  -6.3217370e+01
   3.3200000e+05  -6.3219097e+01
   3.3300000e+05  -6.3935252e+01
   3.3400000e+05  -6.4869447e+01
   3.3500000e+05  -6.4550922e+01
   3.3600000e+05  -6.4058774e+01
   3.3700000e+05  -6.3971314e+01
   3.3800000e+05  -6.4549143e+01
   3.3900000e+05  -6.5529031e+01
   3.4000000e+05  -6.5917676e+01
   3.4100000e+05  -6.4125216e+01
   3.4200000e+05  -6.4990250e+01
   3.4300000e+05  -6.5176532e+01
   3.4400000e+05  -6.4766934e+01
   3.4500000e+05  -6.4226289e+01
   3.4600000e+05  -6.4151276e+01
   3.4700000e+05  -6.4761779e+01
   3.4800000e+05  -6.5114755e+01
   3.4900000e+05  -6.3473857e+01
   3.5000000e+05  -6.4472869e+01
   3.5100000e+05  -6.5143855e+01
   3.5200000e+05  -6.5360262e+01
   3.5300000e+05  -6.4780220e+01
   3.5400000e+05  -6.3239698e+01
   3.5500000e+05  -6.5418358e+01
   3.5600000e+05  -6.4734920e+01
   3.5700000e+05  -6.5831198e+01
   3.5800000e+05  -6.5868372e+01
   3.5900000e+05  -6.6206666e+01
   3.6000000e+05  -6.6070487e+01
   3.6100000e+05  -6.2714027e+01
   3.6200000e+05  -6.3563625e+01
   3.6300000e+05  -6.4448085e+01
   3.6400000e+05  -6.4880565e+01
   3.6500000e+05  -6.6268000e+01
   3.6600000e+05  -6.4944805e+01
   3.6700000e+05  -6.5607294e+01
   3.6800000e+05  -6.5517863e+01
   3.6900000e+05  -6.5551040e+01
   3.7000000e+05  -6.3544573e+01
   3.7100000e+05  -6.4614447e+01
   3.7200000e+05  -6.4670438e+01
   3.7300000e+05  -6.4014350e+01
   3.7400000e+05  -6.4655079e+01
   3.7500000e+05  -6.5536645e+01
   3.7600000e+05  -6.5012894e+01
   3.7700000e+05  -6.6435668e+01
   3.7800000e+05  -6.4757565e+01
   3.7900000e+05  -6.4647285e+01
   3.8000000e+05  -6.5379893e+01
   3.8100000e+05  -6.5372920e+01
   3.8200000e+05  -6.5547572e+01
   3.8300000e+05  -6.5662963e+01
   3.8400000e+05  -6.5001175e+01
   3.8500000e+05  -6.5466663e+01
   3.8600000e+05  -6.6268045e+01
   3.8700000e+05  -6.7227101e+01
   3.8800000e+05  -6.6103039e+01
   3.8900000e+05  -6.6994408e+01
   3.9000000e+05  -6.7548364e+01
   3.9100000e+05  -6.6932425e+01
   3.9200000e+05  -6.5393613e+01
   3.9300000e+05  -6.5026949e+01
   3.9400000e+05  -6.5498364e+01
   3.9500000e+05  -6.5932194e+01
   3.9600000e+05  -6.6336371e+01
   3.9700000e+05  -6.5911033e+01
   3.9800000e+05  -6.6210842e+01
   3.9900000e+05  -6.7108478e+01
   4.0000000e+05  -6.6230126e+01
   4.0100000e+05  -6.6674354e+01
   4.0200000e+05  -6.6925254e+01
   4.0300000e+05  -6.5984011e+01
   4.0400000e+05  -6.5976394e+01
   4.0500000e+05  -6.6656342e+01
   4.0600000e+05  -6.5865901e+01
   4.0700000e+05  -6.4186977e+01
   4.0800000e+05  -6.5361601e+01
   4.0900000e+05  -6.5371519e+01
   4.1000000e+05  -6.5601570e+01
   4.1100000e+05  -6.5729211e+01
   4.1200000e+05  -6.6061960e+01
   4.1300000e+05  -6.6114204e+01
   4.1400000e+05  -6.5589431e+01
   4.1500000e+05  -6.5850014e+01
   4.1600000e+05  -6.5368302e+01
   4.1700000e+05  -6.4806922e+01
   4.1800000e+05  -6.5319942e+01
   4.1900000e+05  -6.5125825e+01
   4.2000000e+05  -6.4644796e+01
   4.2100000e+05  -6.5668783e+01
   4.2200000e+05  -6.6604953e+01
   4.2300000e+05  -6.6757553e+01
   4.2400000e+05  -6.6985803e+01
   4.2500000e+05  -6.7654827e+01
   4.2600000e+05  -6.7938874e+01
   4.2700000e+05  -6.7558459e+01
   4.2800000e+05  -6.5817495e+01
   4.2900000e+05  -6.7403028e+01
   4.3000000e+05  -6.7900652e+01
   4.3100000e+05  -6.7279676e+01
   4.3200000e+05  -6.6742472e+01
   4.3300000e+05  -6.6613458e+01
   4.3400000e+05  -6.6464678e+01
   4.3500000e+05  -6.5915940e+01
   4.3600000e+05  -6.6009985e+01
   4.3700000e+05  -6.6250416e+01
   4.3800000e+05  -6.5513058e+01
   4.3900000e+05  -6.5754194e+01
   4.4000000e+05  -6.7192678e+01
   4.4100000e+05  -6.7288834e+01
   4.4200000e+05  -6.7863640e+01
   4.4300000e+05  -6.8123544e+01
   4.4400000e+05  -6.6226578e+01
   4.4500000e+05  -6.5299140e+01
   4.4600000e+05  -6.6578818e+01
   4.4700000e+05  -6.7096632e+01
   4.4800000e+05  -6.7431625e+01
   4.4900000e+05  -6.6955200e+01
   4.5000000e+05  -6.7057824e+01
   4.5100000e+05  -6.6183903e+01
   4.5200000e+05  -6.6773249e+01
   4.5300000e+05  -6.6374730e+01
   4.5400000e+05  -6.7562546e+01
   4.5500000e+05  -6.7497415e+01
   4.5600000e+05  -6.6510758e+01
   4.5700000e+05  -6.5192052e+01
   4.5800000e+05  -6.5844333e+01
   4.5900000e+05  -6.6793262e+01
   4.6000000e+05  -6.5248667e+01
   4.6100000e+05  -6.5437729e+01
   4.6200000e+05  -6.6565177e+01
   4.6300000e+05  -6.6839506e+01
   4.6400000e+05  -6.7000040e+01
   4.6500000e+05  -6.6835098e+01
   4.6600000e+05  -6.7748477e+01
   4.6700000e+05  -6.7609825e+01
   4.6800000e+05  -6.6596236e+01
   4.6900000e+05  -6.7506866e+01
   4.7000000e+05  -6.7408348e+01
   4.7100000e+05  -6.8151586e+01
   4.7200000e+05  -6.7259510e+01
   4.7300000e+05  -6.6758810e+01
   4.7400000e+05  -6.6587356e+01
   4.7500000e+05  -6.8354777e+01
   4.7600000e+05  -6.4677415e+01
   4.7700000e+05  -6.5622176e+01
   4.7800000e+05  -6.6136309e+01
   4.7900000e+05  -6.5949992e+01
   4.8000000e+05  -6.6397459e+01
   4.8100000e+05  -6.5726580e+01
   4.8200000e+05  -6.6845818e+01
   4.8300000e+05  -6.7455278e+01
   4.8400000e+05  -6.7680665e+01
   4.8500000e+05  -6.6713427e+01
   4.8600000e+05  -6.7658351e+01
   4.8700000e+05  -6.6321074e+01
   4.8800000e+05  -6.7705391e+01
   4.8900000e+05  -6.8575761e+01
   4.9000000e+05  -6.7059809e+01
   4.9100000e+05  -6.5596621e+01
   4.9200000e+05  -6.5696911e+01
   4.9300000e+05  -6.6577370e+01
   4.9400000e+05  -6.6226541e+01
   4.9500000e+05  -6.6982304e+01
   4.9600000e+05  -6.7916063e+01
   4.9700000e+05  -6.7312549e+01
   4.9800000e+05  -6.6454692e+01
   4.9900000e+05  -6.5115597e+01
   5.0000000e+05  -6.7591500e+01
   5.0100000e+05  -6.8606746e+01
   5.0200000e+05  -6.7803647e+01
   5.0300000e+05  -6.7040789e+01
   5.0400000e+05  -6.7257915e+01
   5.0500000e+05  -6.7751254e+01
   5.0600000e+05  -6.6366531e+01
   5.0700000e+05  -6.6987186e+01
   5.0800000e+05  -6.7791473e+01
   5.0900000e+05  -6.8461130e+01
   5.1000000e+05  -6.8620097e+01
   5.1100000e+05  -6.5971823e+01
   5.1200000e+05  -6.7855051e+01
   5.1300000e+05  -6.8102518e+01
   5.1400000e+05  -6.7194648e+01
   5.1500000e+05  -6.7129632e+01
   5.1600000e+05  -6.6927722e+01
   5.1700000e+05  -6.6253591e+01
   5.1800000e+05  -6.7100914e+01
   5.1900000e+05  -6.7626721e+01
   5.2000000e+05  -6.7703511e+01
   5.2100000e+05  -6.8613164e+01
   5.2200000e+05  -6.8813783e+01
   5.2300000e+05  -6.8908420e+01
   5.2400000e+05  -6.7466758e+01
   5.2500000e+05  -6.6932830e+01
   5.2600000e+05  -6.7849629e+01
   5.2700000e+05  -6.8976145e+01
   5.2800000e+05  -6.7430444e+01
   5.2900000e+05  -6.8264612e+01
   5.3000000e+05  -6.7742286e+01
   5.3100000e+05  -6.8138073e+01
   5.3200000e+05  -6.7673048e+01
   5.3300000e+05  -6.8560636e+01
   5.3400000e+05  -6.8451335e+01
   5.3500000e+05  -6.7678231e+01
   5.3600000e+05  -6.8677858e+01
   5.3700000e+05  -6.8885270e+01
   5.3800000e+05  -6.8235641e+01
   5.3900000e+05  -6.9427145e+01
   5.4000000e+05  -6.8510558e+01
   5.4100000e+05  -6.9095335e+01
   5.4200000e+05  -6.9512114e+01
   5.4300000e+05  -6.8452231e+01
   5.4400000e+05  -6.8269714e+01
   5.4500000e+05  -6.6451344e+01
   5.4600000e+05  -6.8476079e+01
   5.4700000e+05  -6.9073016e+01
   5.4800000e+05  -6.7745204e+01
   5.4900000e+05  -6.6332854e+01
   5.5000000e+05  -6.6752514e+01
   5.5100000e+05  -6.7086820e+01
   5.5200000e+05  -6.8036986e+01
   5.5300000e+05  -6.8679517e+01
   5.5400000e+05  -6.8877882e+01
   5.5500000e+05  -6.9417663e+01
   5.5600000e+05  -6.7575421e+01
   5.5700000e+05  -6.7481036e+01
   5.5800000e+05  -6.6809827e+01
   5.5900000e+05  -6.6994606e+01
   5.6000000e+05  -6.8268346e+01
   5.6100000e+05  -6.8344145e+01
   5.6200000e+05  -6.7995557e+01
   5.6300000e+05  -6.8400103e+01
   5.6400000e+05  -6.8076629e+01
   5.6500000e+05  -6.7889901e+01
   5.6600000e+05  -6.8424688e+01
   5.6700000e+05  -6.8835629e+01
   5.6800000e+05  -6.6759946e+01
   5.6900000e+05  -6.8714922e+01
   5.7000000e+05  -6.8465828e+01
   5.7100000e+05  -6.8179922e+01
   5.7200000e+05  -6.8798282e+01
   5.7300000e+05  -6.8395291e+01
   5.7400000e+05  -6.9456291e+01
   5.7500000e+05  -6.8545302e+01
   5.7600000e+05  -6.8343361e+01
   5.7700000e+05  -6.7682525e+01
   5.7800000e+05  -6.8833178e+01
   5.7900000e+05  -6.7598551e+01
   5.8000000e+05  -6.8929154e+01
   5.8100000e+05  -6.8968124e+01
   5.8200000e+05  -6.8210395e+01
   5.8300000e+05  -6.8669107e+01
   5.8400000e+05  -6.8755351e+01
   5.8500000e+05  -6.8023114e+01
   5.8600000e+05  -6.7758658e+01
   5.8700000e+05  -6.8557851e+01
   5.8800000e+05  -6.7853345e+01
   5.8900000e+05  -6.8287472e+01
   5.9000000e+05  -6.8034060e+01
   5.9100000e+05  -6.8868747e+01
   5.9200000e+05  -6.8829456e+01
   5.9300000e+05  -6.8941226e+01
   5.9400000e+05  -6.9823053e+01
   5.9500000e+05  -6.9984231e+01
   5.9600000e+05  -6.9362878e+01
   5.9700000e+05  -6.9072527e+01
   5.9800000e+05  -6.9177947e+01
   5.9900000e+05  -6.9486321e+01
   6.0000000e+05  -6.9717110e+01
   6.0100000e+05  -6.7954585e+01
   6.0200000e+05  -6.9148373e+01
   6.0300000e+05  -6.9906408e+01
   6.0400000e+05  -6.8733969e+01
   6.0500000e+05  -6.9309363e+01
   6.0600000e+05  -6.8279169e+01
   6.0700000e+05  -6.8164832e+01
   6.0800000e+05  -6.9051381e+01
   6.0900000e+05  -6.7888590e+01
   6.1000000e+05  -6.7612654e+01
   6.1100000e+05  -6.6372551e+01
   6.1200000e+05  -6.7648039e+01
   6.1300000e+05  -6.8205384e+01
   6.1400000e+05  -6.7362677e+01
   6.1500000e+05  -6.8133708e+01
   6.1600000e+05  -6.7547784e+01
   6.1700000e+05  -6.8784028e+01
   6.1800000e+05  -6.9417325e+01
   6.1900000e+05  -6.9176319e+01
   6.2000000e+05  -6.8677428e+01
   6.2100000e+05  -6.8000029e+01
   6.2200000e+05  -6.9040226e+01
   6.2300000e+05  -6.9016092e+01
   6.2400000e+05  -6.6858134e+01
   6.2500000e+05  -6.6354508e+01
   6.2600000e+05  -6.7970588e+01
   6.2700000e+05  -6.8655708e+01
   6.2800000e+05  -6.9990981e+01
   6.2900000e+05  -6.8060029e+01
   6.3000000e+05  -6.8341264e+01
   6.3100000e+05  -6.8200298e+01
   6.3200000e+05  -6.7439977e+01
   6.3300000e+05  -6.8525525e+01
   6.3400000e+05  -6.8858828e+01
   6.3500000e+05  -6.9458071e+01
   6.3600000e+05  -6.9337852e+01
   6.3700000e+05  -6.8544655e+01
   6.3800000e+05  -6.7371901e+01
   6.3900000e+05  -6.8514066e+01
   6.4000000e+05  -6.7320035e+01
   6.4100000e+05  -6.8657034e+01
   6.4200000e+05  -6.8218147e+01
   6.4300000e+05  -6.9289496e+01
   6.4400000e+05  -6.9972286e+01
   6.4500000e+05  -6.8576851e+01
   6.4600000e+05  -6.8432084e+01
   6.4700000e+05  -6.8630565e+01
   6.4800000e+05  -7.0727146e+01
   6.4900000e+05  -7.0337072e+01
   6.5000000e+05  -6.9978960e+01
   6.5100000e+05  -6.9050681e+01
   6.5200000e+05  -6.8899955e+01
   6.5300000e+05  -6.9876910e+01
   6.5400000e+05  -6.9489176e+01
   6.5500000e+05  -7.0187388e+01
   6.5600000e+05  -6.9734240e+01
   6.5700000e+05  -6.9337245e+01
   6.5800000e+05  -6.9275734e+01
   6.5900000e+05  -6.8709314e+01
   6.6000000e+05  -6.9401479e+01
   6.6100000e+05  -6.8843166e+01
   6.6200000e+05  -6.8833280e+01
   6.6300000e+05  -6.8835851e+01
   6.6400000e+05  -6.7671113e+01
   6.6500000e+05  -6.9000238e+01
   6.6600000e+05  -6.9698093e+01
   6.6700000e+05  -6.8438566e+01
   6.6800000e+05  -6.9110045e+01
   6.6900000e+05  -6.7771823e+01
   6.7000000e+05  -6.6981898e+01
   6.7100000e+05  -6.8247072e+01
   6.7200000e+05  -7.0071746e+01
   6.7300000e+05  -7.0070910e+01
   6.7400000e+05  -6.7458692e+01
   6.7500000e+05  -6.7524885e+01
   6.7600000e+05  -6.9402672e+01
   6.7700000e+05  -7.0145464e+01
   6.7800000e+05  -7.0508923e+01
   6.7900000e+05  -6.8267980e+01
   6.8000000e+05  -6.7601522e+01
   6.8100000e+05  -6.9388463e+01
   6.8200000e+05  -6.7404107e+01
   6.8300000e+05  -6.8889545e+01
   6.8400000e+05  -6.8500320e+01
   6.8500000e+05  -6.8828893e+01
   6.8600000e+05  -6.9282046e+01
   6.8700000e+05  -6.8763681e+01
   6.8800000e+05  -6.9562120e+01
   6.8900000e+05  -6.9390466e+01
   6.9000000e+05  -6.9399269e+01
   6.9100000e+05  -6.7746853e+01
   6.9200000e+05  -6.7717673e+01
   6.9300000e+05  -6.8758777e+01
   6.9400000e+05  -6.9323075e+01
   6.9500000e+05  -6.8178901e+01
   6.9600000e+05  -6.9009542e+01
   6.9700000e+05  -6.9447394e+01
   6.9800000e+05  -6.9657546e+01
   6.9900000e+05  -7.0133420e+01
   7.0000000e+05  -7.0623786e+01
   7.0100000e+05  -7.0490071e+01
   7.0200000e+05  -7.0724101e+01
   7.0300000e+05  -7.0311809e+01
   7.0400000e+05  -7.0532359e+01
   7.0500000e+05  -6.9358575e+01
   7.0600000e+05  -6.8191986e+01
   7.0700000e+05  -6.8133057e+01
   7.0800000e+05  -6.8050412e+01
   7.0900000e+05  -6.8568633e+01
   7.1000000e+05  -6.9838880e+01
   7.1100000e+05  -6.9832964e+01
   7.1200000e+05  -6.9178409e+01
   7.1300000e+05  -6.8728069e+01
   7.1400000e+05  -6.8867962e+01
   7.1500000e+05  -6.9495076e+01
   7.1600000e+05  -6.9678658e+01
   7.1700000e+05  -6.9174360e+01
   7.1800000e+05  -7.0238534e+01
   7.1900000e+05  -7.0251937e+01
   7.2000000e+05  -7.1412279e+01
   7.2100000e+05  -7.0483579e+01
   7.2200000e+05  -6.7890447e+01
   7.2300000e+05  -6.8844628e+01
   7.2400000e+05  -6.9107745e+01
   7.2500000e+05  -6.9537293e+01
   7.2600000e+05  -6.9212334e+01
   7.2700000e+05  -7.0008724e+01
   7.2800000e+05  -6.9211189e+01
   7.2900000e+05  -6.8283629e+01
   7.3000000e+05  -6.9441617e+01
   7.3100000e+05  -6.9650131e+01
   7.3200000e+05  -6.9644117e+01
   7.3300000e+05  -6.8171278e+01
   7.3400000e+05  -6.9529807e+01
   7.3500000e+05  -7.0328005e+01
   7.3600000e+05  -7.0717410e+01
   7.3700000e+05  -6.9999111e+01
   7.3800000e+05  -7.0591488e+01
   7.3900000e+05  -7.0448193e+01
   7.4000000e+05  -7.0290903e+01
   7.4100000e+05  -7.0134475e+01
   7.4200000e+05  -7.0384463e+01
   7.4300000e+05  -6.9887978e+01
   7.4400000e+05  -7.0027769e+01
   7.4500000e+05  -6.8619650e+01
   7.4600000e+05  -7.0333577e+01
   7.4700000e+05  -7.0338495e+01
   7.4800000e+05  -6.9492657e+01
   7.4900000e+05  -7.1104597e+01
   7.5000000e+05  -6.9386926e+01
   7.5100000e+05  -6.8877622e+01
   7.5200000e+05  -6.8456989e+01
   7.5300000e+05  -6.8965059e+01
   7.5400000e+05  -7.0152506e+01
   7.5500000e+05  -6.9852265e+01
   7.5600000e+05  -7.0123616e+01
   7.5700000e+05  -6.9485474e+01
   7.5800000e+05  -6.9104820e+01
   7.5900000e+05  -7.0042997e+01
   7.6000000e+05  -7.0359242e+01
   7.6100000e+05  -6.9962059e+01
   7.6200000e+05  -7.0490038e+01
   7.6300000e+05  -7.1323788e+01
   7.6400000e+05  -7.1447845e+01
   7.6500000e+05  -6.9990484e+01
   7.6600000e+05  -6.9448292e+01
   7.6700000e+05  -6.9412469e+01
   7.6800000e+05  -7.0518590e+01
   7.6900000e+05  -6.8940679e+01
   7.7000000e+05  -7.0229611e+01
   7.7100000e+05  -6.9261760e+01
   7.7200000e+05  -6.8947685e+01
   7.7300000e+05  -6.9422316e+01
   7.7400000e+05  -6.9138894e+01
   7.7500000e+05  -7.0154960e+01
   7.7600000e+05  -6.9433771e+01
   7.7700000e+05  -6.8467703e+01
   7.7800000e+05  -6.9914011e+01
   7.7900000e+05  -6.9646278e+01
   7.8000000e+05  -7.0235597e+01
   7.8100000e+05  -7.0669521e+01
   7.8200000e+05  -7.0407890e+01
   7.8300000e+05  -6.9840861e+01
   7.8400000e+05  -6.9545159e+01
   7.8500000e+05  -7.0405687e+01
   7.8600000e+05  -6.9231720e+01
   7.8700000e+05  -6.9281942e+01
   7.8800000e+05  -6.8958951e+01
   7.8900000e+05  -6.8907200e+01
   7.9000000e+05  -6.9366979e+01
   7.9100000e+05  -6.9634226e+01
   7.9200000e+05  -7.0107620e+01
   7.9300000e+05  -6.9201466e+01
   7.9400000e+05  -6.9587329e+01
   7.9500000e+05  -6.8973446e+01
   7.9600000e+05  -7.0008525e+01
   7.9700000e+05  -6.9841333e+01
   7.9800000e+05  -7.0456066e+01
   7.9900000e+05  -6.9986618e+01
   8.0000000e+05  -7.0026919e+01
   8.0100000e+05  -6.9745915e+01
   8.0200000e+05  -7.1196202e+01
   8.0300000e+05  -7.1667998e+01
   8.0400000e+05  -6.9576293e+01
   8.0500000e+05  -6.9260789e+01
   8.0600000e+05  -6.9514456e+01
   8.0700000e+05  -7.0083016e+01
   8.0800000e+05  -7.0018347e+01
   8.0900000e+05  -7.0368730e+01
   8.1000000e+05  -7.0137670e+01
   8.1100000e+05  -7.1049365e+01
   8.1200000e+05  -6.9382138e+01
   8.1300000e+05  -6.8586712e+01
   8.1400000e+05  -6.9569483e+01
   8.1500000e+05  -6.6827984e+01
   8.1600000e+05  -6.7996902e+01
   8.1700000e+05  -6.9731373e+01
   8.1800000e+05  -7.0022388e+01
   8.1900000e+05  -7.0882677e+01
   8.2000000e+05  -7.0761478e+01
   8.2100000e+05  -7.0282056e+01
   8.2200000e+05  -7.0413322e+01
   8.2300000e+05  -7.0575019e+01
   8.2400000e+05  -7.1567511e+01
   8.2500000e+05  -7.2347051e+01
   8.2600000e+05  -7.1302584e+01
   8.2700000e+05  -7.0958420e+01
   8.2800000e+05  -7.0186342e+01
   8.2900000e+05  -7.1209085e+01
   8.3000000e+05  -7.0428227e+01
   8.3100000e+05  -7.0731834e+01
   8.3200000e+05  -6.8313301e+01
   8.3300000e+05  -7.0325837e+01
   8.3400000e+05  -6.9793001e+01
   8.3500000e+05  -7.0100553e+01
   8.3600000e+05  -6.9298977e+01
   8.3700000e+05  -7.0040722e+01
   8.3800000e+05  -7.0178958e+01
   8.3900000e+05  -6.8860644e+01
   8.4000000e+05  -6.9544784e+01
   8.4100000e+05  -6.9562063e+01
   8.4200000e+05  -6.9236040e+01
   8.4300000e+05  -7.0975111e+01
   8.4400000e+05  -7.1457524e+01
   8.4500000e+05  -7.0930656e+01
   8.4600000e+05  -7.1066526e+01
   8.4700000e+05  -7.1555898e+01
   8.4800000e+05  -7.1219664e+01
   8.4900000e+05  -7.0686499e+01
   8.5000000e+05  -6.9997694e+01
   8.5100000e+05  -6.9579895e+01
   8.5200000e+05  -6.9783765e+01
   8.5300000e+05  -7.0407404e+01
   8.5400000e+05  -7.0994673e+01
   8.5500000e+05  -7.0717277e+01
   8.5600000e+05  -7.1520334e+01
   8.5700000e+05  -7.0801168e+01
   8.5800000e+05  -6.7754171e+01
   8.5900000e+05  -6.7870174e+01
   8.6000000e+05  -6.9102362e+01
   8.6100000e+05  -7.0309871e+01
   8.6200000e+05  -6.9991722e+01
   8.6300000e+05  -6.8736889e+01
   8.6400000e+05  -6.9463013e+01
   8.6500000e+05  -6.8677724e+01
   8.6600000e+05  -6.8527803e+01
   8.6700000e+05  -6.7965511e+01
   8.6800000e+05  -6.9449248e+01
   8.6900000e+05  -7.0591851e+01
   8.7000000e+05  -7.0777588e+01
   8.7100000e+05  -6.9844652e+01
   8.7200000e+05  -6.9673176e+01
   8.7300000e+05  -7.0540341e+01
   8.7400000e+05  -7.0592785e+01
   8.7500000e+05  -6.9886260e+01
   8.7600000e+05  -7.0424727e+01
   8.7700000e+05  -7.1069151e+01
   8.7800000e+05  -7.1211709e+01
   8.7900000e+05  -7.0099273e+01
   8.8000000e+05  -7.0446998e+01
   8.8100000e+05  -6.7170977e+01
   8.8200000e+05  -6.7854425e+01
   8.8300000e+05  -6.9456885e+01
   8.8400000e+05  -6.9211232e+01
   8.8500000e+05  -7.0463154e+01
   8.8600000e+05  -7.0095821e+01
   8.8700000e+05  -7.1240241e+01
   8.8800000e+05  -7.1303532e+01
   8.8900000e+05  -7.1593069e+01
   8.9000000e+05  -7.1500502e+01
   8.9100000e+05  -7.0584255e+01
   8.9200000e+05  -7.0513211e+01
   8.9300000e+05  -6.8866030e+01
   8.9400000e+05  -7.0565599e+01
   8.9500000e+05  -6.9999681e+01
   8.9600000e+05  -6.8477251e+01
   8.9700000e+05  -6.9052085e+01
   8.9800000e+05  -6.9611443e+01
   8.9900000e+05  -6.9921498e+01
   9.0000000e+05  -6.9805736e+01
   9.0100000e+05  -7.1379633e+01
   9.0200000e+05  -7.1398357e+01
   9.0300000e+05  -7.1042683e+01
   9.0400000e+05  -7.1931525e+01
   9.0500000e+05  -7.1494078e+01
   9.0600000e+05  -7.0381610e+01
   9.0700000e+05  -6.9722121e+01
   9.0800000e+05  -7.0112387e+01
   9.0900000e+05  -7.1030162e+01
   9.1000000e+05  -7.0815480e+01
   9.1100000e+05  -7.0279813e+01
   9.1200000e+05  -7.0678474e+01
   9.1300000e+05  -6.8760487e+01
   9.1400000e+05  -7.0032779e+01
   9.1500000e+05  -7.1048392e+01
   9.1600000e+05  -7.0945784e+01
   9.1700000e+05  -6.9942150e+01
   9.1800000e+05  -6.9873528e+01
   9.1900000e+05  -7.1378571e+01
   9.2000000e+05  -7.0990755e+01
   9.2100000e+05  -6.9047657e+01
   9.2200000e+05  -6.9292540e+01
   9.2300000e+05  -6.9038956e+01
   9.2400000e+05  -6.9806268e+01
   9.2500000e+05  -6.9462520e+01
   9.2600000e+05  -7.0871517e+01
   9.2700000e+05  -7.0404952e+01
   9.2800000e+05  -6.9854167e+01
   9.2900000e+05  -6.9514734e+01
   9.3000000e+05  -6.9917717e+01
   9.3100000e+05  -7.0591260e+01
   9.3200000e+05  -7.0068819e+01
   9.3300000e+05  -7.1345358e+01
   9.3400000e+05  -7.1822762e+01
   9.3500000e+05  -7.1695532e+01
   9.3600000e+05  -7.0837754e+01
   9.3700000e+05  -7.0471836e+01
   9.3800000e+05  -6.9381984e+01
   9.3900000e+05  -7.0483175e+01
   9.4000000e+05  -7.1535933e+01
   9.4100000e+05  -7.0424517e+01
   9.4200000e+05  -7.0042456e+01
   9.4300000e+05  -7.1236977e+01
   9.4400000e+05  -7.1282585e+01
   9.4500000e+05  -7.0701722e+01
   9.4600000e+05  -7.1800158e+01
   9.4700000e+05  -7.0510562e+01
   9.4800000e+05  -7.0224999e+01
   9.4900000e+05  -7.0623864e+01
   9.5000000e+05  -7.0132320e+01
   9.5100000e+05  -7.1070991e+01
   9.5200000e+05  -7.1005612e+01
   9.5300000e+05  -7.0359186e+01
   9.5400000e+05  -7.0980719e+01
   9.5500000e+05  -7.0917318e+01
   9.5600000e+05  -7.1418118e+01
   9.5700000e+05  -6.9451511e+01
   9.5800000e+05  -6.9761720e+01
   9.5900000e+05  -6.9896199e+01
   9.6000000e+05  -7.0424419e+01
   9.6100000e+05  -7.0880346e+01
   9.6200000e+05  -6.9587799e+01
   9.6300000e+05  -7.0424831e+01
   9.6400000e+05  -7.1167099e+01
   9.6500000e+05  -7.0999651e+01
   9.6600000e+05  -7.0711288e+01
   9.6700000e+05  -6.9340916e+01
   9.6800000e+05  -6.9592489e+01
   9.6900000e+05  -6.8872325e+01
   9.7000000e+05  -7.0949816e+01
   9.7100000e+05  -7.1709379e+01
   9.7200000e+05  -7.0761515e+01
   9.7300000e+05  -6.9733178e+01
   9.7400000e+05  -7.0690937e+01
   9.7500000e+05  -7.0202698e+01
   9.7600000e+05  -7.1178769e+01
   9.7700000e+05  -7.1117673e+01
   9.7800000e+05  -7.1631695e+01
   9.7900000e+05  -7.0471483e+01
   9.8000000e+05  -7.1067845e+01
   9.8100000e+05  -7.1973523e+01
   9.8200000e+05  -7.3171898e+01
   9.8300000e+05  -7.1067064e+01
   9.8400000e+05  -7.1588737e+01
   9.8500000e+05  -7.0461972e+01
   9.8600000e+05  -6.9661238e+01
   9.8700000e+05  -7.0102171e+01
   9.8800000e+05  -7.0138745e+01
   9.8900000e+05  -7.0498389e+01
   9.9000000e+05  -7.1592443e+01
   9.9100000e+05  -7.1558761e+01
   9.9200000e+05  -7.0607877e+01
   9.9300000e+05  -7.0748638e+01
   9.9400000e+05  -7.0273304e+01
   9.9500000e+05  -7.0956761e+01
   9.9600000e+05  -7.1110103e+01
   9.9700000e+05  -7.1939283e+01
   9.9800000e+05  -7.0116707e+01
   9.9900000e+05  -6.9712444e+01
   1.0000000e+06  -6.9745374e+01


==> Figs/E_8.dat <==
   0.0000000e+00  -2.1263961e+02
   1.0000000e+03  -2.9092444e+01
   2.0000000e+03  -2.9072746e+01
   3.0000000e+03  -2.7883302e+01
   4.0000000e+03  -2.7415326e+01
   5.0000000e+03  -2.7343590e+01
   6.0000000e+03  -2.6395573e+01
   7.0000000e+03  -2.6924328e+01
   8.0000000e+03  -2.7173585e+01
   9.0000000e+03  -2.6493013e+01
   1.0000000e+04  -2.8264000e+01
   1.1000000e+04  -2.5326595e+01
   1.2000000e+04  -2.7080112e+01
   1.3000000e+04  -2.7090131e+01
   1.4000000e+04  -2.4327697e+01
   1.5000000e+04  -2.5431930e+01
   1.6000000e+04  -2.7584617e+01
   1.7000000e+04  -2.5975457e+01
   1.8000000e+04  -2.7171779e+01
   1.9000000e+04  -2.7706545e+01
   2.0000000e+04  -2.6834128e+01
   2.1000000e+04  -2.5029956e+01
   2.2000000e+04  -2.7330110e+01
   2.3000000e+04  -2.6265039e+01
   2.4000000e+04  -2.6781666e+01
   2.5000000e+04  -2.6211503e+01
   2.6000000e+04  -2.6673273e+01
   2.7000000e+04  -2.7686879e+01
   2.8000000e+04  -2.7363952e+01
   2.9000000e+04  -2.7413801e+01
   3.0000000e+04  -2.7717728e+01
   3.1000000e+04  -2.4874262e+01
   3.2000000e+04  -2.7106623e+01
   3.3000000e+04  -2.6331085e+01
   3.4000000e+04  -2.7712125e+01
   3.5000000e+04  -2.7303475e+01
   3.6000000e+04  -2.5479130e+01
   3.7000000e+04  -2.6742229e+01
   3.8000000e+04  -2.6142637e+01
   3.9000000e+04  -2.8120535e+01
   4.0000000e+04  -2.7520700e+01
   4.1000000e+04  -2.8720692e+01
   4.2000000e+04  -2.8983194e+01
   4.3000000e+04  -3.0044780e+01
   4.4000000e+04  -2.9441055e+01
   4.5000000e+04  -3.0685369e+01
   4.6000000e+04  -3.0878784e+01
   4.7000000e+04  -3.0369961e+01
   4.8000000e+04  -3.0798248e+01
   4.9000000e+04  -3.2069217e+01
   5.0000000e+04  -3.3500977e+01
   5.1000000e+04  -3.5683622e+01
   5.2000000e+04  -3.6440983e+01
   5.3000000e+04  -3.8138597e+01
   5.4000000e+04  -3.9649279e+01
   5.5000000e+04  -4.1929164e+01
   5.6000000e+04  -4.3248329e+01
   5.7000000e+04  -4.4217019e+01
   5.8000000e+04  -4.5152325e+01
   5.9000000e+04  -4.5699415e+01
   6.0000000e+04  -4.6398431e+01
   6.1000000e+04  -4.6622651e+01
   6.2000000e+04  -4.8171550e+01
   6.3000000e+04  -4.9546292e+01
   6.4000000e+04  -5.0191273e+01
   6.5000000e+04  -4.9336757e+01
   6.6000000e+04  -4.9467400e+01
   6.7000000e+04  -4.8698491e+01
   6.8000000e+04  -4.9584818e+01
   6.9000000e+04  -5.0237891e+01
   7.0000000e+04  -4.9871304e+01
   7.1000000e+04  -5.0826205e+01
   7.2000000e+04  -5.0471087e+01
   7.3000000e+04  -5.0725727e+01
   7.4000000e+04  -5.0102516e+01
   7.5000000e+04  -5.0072176e+01
   7.6000000e+04  -5.0704451e+01
   7.7000000e+04  -4.9938505e+01
   7.8000000e+04  -5.0777672e+01
   7.9000000e+04  -5.2697758e+01
   8.0000000e+04  -5.2000860e+01
   8.1000000e+04  -5.2153634e+01
   8.2000000e+04  -5.1743325e+01
   8.3000000e+04  -5.3381890e+01
   8.4000000e+04  -5.3159128e+01
   8.5000000e+04  -5.2499635e+01
   8.6000000e+04  -5.2643310e+01
   8.7000000e+04  -5.3967388e+01
   8.8000000e+04  -5.3220661e+01
   8.9000000e+04  -5.3339555e+01
   9.0000000e+04  -5.4037945e+01
   9.1000000e+04  -5.4272535e+01
   9.2000000e+04  -5.3651078e+01
   9.3000000e+04  -5.2920484e+01
   9.4000000e+04  -5.2994280e+01
   9.5000000e+04  -5.2977704e+01
   9.6000000e+04  -5.3828228e+01
   9.7000000e+04  -5.3153894e+01
   9.8000000e+04  -5.2110789e+01
   9.9000000e+04  -5.3914994e+01
   1.0000000e+05  -5.3674099e+01
   1.0100000e+05  -5.4261535e+01
   1.0200000e+05  -5.5013628e+01
   1.0300000e+05  -5.4836421e+01
   1.0400000e+05  -5.4818169e+01
   1.0500000e+05  -5.4865317e+01
   1.0600000e+05  -5.4716949e+01
   1.0700000e+05  -5.3248034e+01
   1.0800000e+05  -5.5069930e+01
   1.0900000e+05  -5.4682690e+01
   1.1000000e+05  -5.4640000e+01
   1.1100000e+05  -5.5817685e+01
   1.1200000e+05  -5.5151984e+01
   1.1300000e+05  -5.5153905e+01
   1.1400000e+05  -5.5555442e+01
   1.1500000e+05  -5.4282364e+01
   1.1600000e+05  -5.5595161e+01
   1.1700000e+05  -5.5895627e+01
   1.1800000e+05  -5.4977288e+01
   1.1900000e+05  -5.6097381e+01
   1.2000000e+05  -5.4100103e+01
   1.2100000e+05  -5.4710734e+01
   1.2200000e+05  -5.5320239e+01
   1.2300000e+05  -5.6506308e+01
   1.2400000e+05  -5.5871990e+01
   1.2500000e+05  -5.6741720e+01
   1.2600000e+05  -5.7750986e+01
   1.2700000e+05  -5.7020313e+01
   1.2800000e+05  -5.5323903e+01
   1.2900000e+05  -5.6959210e+01
   1.3000000e+05  -5.5211735e+01
   1.3100000e+05  -5.6017039e+01
   1.3200000e+05  -5.4603793e+01
   1.3300000e+05  -5.6003420e+01
   1.3400000e+05  -5.6372562e+01
   1.3500000e+05  -5.7281849e+01
   1.3600000e+05  -5.8603259e+01
   1.3700000e+05  -5.6640436e+01
   1.3800000e+05  -5.6825066e+01
   1.3900000e+05  -5.7161558e+01
   1.4000000e+05  -5.7299465e+01
   1.4100000e+05  -5.6843302e+01
   1.4200000e+05  -5.6952997e+01
   1.4300000e+05  -5.6640436e+01
   1.4400000e+05  -5.6795120e+01
   1.4500000e+05  -5.6591267e+01
   1.4600000e+05  -5.6425743e+01
   1.4700000e+05  -5.7673541e+01
   1.4800000e+05  -5.7756177e+01
   1.4900000e+05  -5.7666462e+01
   1.5000000e+05  -5.7780940e+01
   1.5100000e+05  -5.7092929e+01
   1.5200000e+05  -5.7916243e+01
   1.5300000e+05  -5.7594177e+01
   1.5400000e+05  -5.7537857e+01
   1.5500000e+05  -5.7357006e+01
   1.5600000e+05  -5.7739710e+01
   1.5700000e+05  -5.7898243e+01
   1.5800000e+05  -5.6553765e+01
   1.5900000e+05  -5.7377483e+01
   1.6000000e+05  -5.7655860e+01
   1.6100000e+05  -5.8538670e+01
   1.6200000e+05  -5.7974770e+01
   1.6300000e+05  -5.7768396e+01
   1.6400000e+05  -5.8564771e+01
   1.6500000e+05  -5.8112577e+01
   1.6600000e+05  -5.8687807e+01
   1.6700000e+05  -5.9513150e+01
   1.6800000e+05  -5.7685929e+01
   1.6900000e+05  -5.8050657e+01
   1.7000000e+05  -5.9139956e+01
   1.7100000e+05  -5.9781740e+01
   1.7200000e+05  -5.7911643e+01
   1.7300000e+05  -5.7546109e+01
   1.7400000e+05  -5.6977851e+01
   1.7500000e+05  -5.7971015e+01
   1.7600000e+05  -5.6994775e+01
   1.7700000e+05  -5.7948540e+01
   1.7800000e+05  -5.7938553e+01
   1.7900000e+05  -5.7914568e+01
   1.8000000e+05  -5.8041075e+01
   1.8100000e+05  -5.9276786e+01
   1.8200000e+05  -5.8702474e+01
   1.8300000e+05  -5.7946594e+01
   1.8400000e+05  -5.7778334e+01
   1.8500000e+05  -5.7340612e+01
   1.8600000e+05  -5.7900617e+01
   1.8700000e+05  -5.9190385e+01
   1.8800000e+05  -5.6507765e+01
   1.8900000e+05  -5.7775003e+01
   1.9000000e+05  -5.8762801e+01
   1.9100000e+05  -5.8959396e+01
   1.9200000e+05  -5.9105713e+01
   1.9300000e+05  -5.8135354e+01
   1.9400000e+05  -5.9412012e+01
   1.9500000e+05  -5.9751166e+01
   1.9600000e+05  -5.9199268e+01
   1.9700000e+05  -5.9476316e+01
   1.9800000e+05  -5.9332323e+01
   1.9900000e+05  -6.0647626e+01
   2.0000000e+05  -5.9700249e+01
   2.0100000e+05  -5.9397205e+01
   2.0200000e+05  -5.8438912e+01
   2.0300000e+05  -5.9285341e+01
   2.0400000e+05  -5.9433153e+01
   2.0500000e+05  -5.7671828e+01
   2.0600000e+05  -5.7963754e+01
   2.0700000e+05  -5.9028709e+01
   2.0800000e+05  -5.8910962e+01
   2.0900000e+05  -5.9496993e+01
   2.1000000e+05  -5.9617809e+01
   2.1100000e+05  -5.9414116e+01
   2.1200000e+05  -6.0553606e+01
   2.1300000e+05  -5.9992780e+01
   2.1400000e+05  -5.9652535e+01
   2.1500000e+05  -5.9857930e+01
   2.1600000e+05  -5.9154198e+01
   2.1700000e+05  -5.8808633e+01
   2.1800000e+05  -5.9873423e+01
   2.1900000e+05  -5.9905102e+01
   2.2000000e+05  -5.9112596e+01
   2.2100000e+05  -5.8882424e+01
   2.2200000e+05  -5.8644871e+01
   2.2300000e+05  -5.9453817e+01
   2.2400000e+05  -6.0140860e+01
   2.2500000e+05  -6.0129904e+01
   2.2600000e+05  -6.0580163e+01
   2.2700000e+05  -5.9880555e+01
   2.2800000e+05  -5.9200818e+01
   2.2900000e+05  -6.0124245e+01
   2.3000000e+05  -5.9948034e+01
   2.3100000e+05  -5.9846918e+01
   2.3200000e+05  -5.9258979e+01
   2.3300000e+05  -6.0442914e+01
   2.3400000e+05  -6.0259895e+01
   2.3500000e+05  -6.0163615e+01
   2.3600000e+05  -5.9104755e+01
   2.3700000e+05  -5.9398955e+01
   2.3800000e+05  -6.1052089e+01
   2.3900000e+05  -6.1201641e+01
   2.4000000e+05  -6.1993923e+01
   2.4100000e+05  -6.1939455e+01
   2.4200000e+05  -6.1192797e+01
   2.4300000e+05  -6.1931171e+01
   2.4400000e+05  -6.1171849e+01
   2.4500000e+05  -6.0438885e+01
   2.4600000e+05  -6.0551850e+01
   2.4700000e+05  -6.0584849e+01
   2.4800000e+05  -6.0695456e+01
   2.4900000e+05  -6.1046362e+01
   2.5000000e+05  -6.1484061e+01
   2.5100000e+05  -6.1120667e+01
   2.5200000e+05  -6.1162713e+01
   2.5300000e+05  -6.1186537e+01
   2.5400000e+05  -6.0062874e+01
   2.5500000e+05  -6.0870666e+01
   2.5600000e+05  -6.0206877e+01
   2.5700000e+05  -6.0814657e+01
   2.5800000e+05  -6.1157067e+01
   2.5900000e+05  -6.1060405e+01
   2.6000000e+05  -6.2018744e+01
   2.6100000e+05  -6.1256286e+01
   2.6200000e+05  -6.1674714e+01
   2.6300000e+05  -6.1338405e+01
   2.6400000e+05  -6.0635895e+01
   2.6500000e+05  -6.1443760e+01
   2.6600000e+05  -6.1726277e+01
   2.6700000e+05  -6.2004076e+01
   2.6800000e+05  -6.1639155e+01
   2.6900000e+05  -6.1301774e+01
   2.7000000e+05  -6.1642326e+01
   2.7100000e+05  -6.1854699e+01
   2.7200000e+05  -6.1563670e+01
   2.7300000e+05  -6.1763346e+01
   2.7400000e+05  -6.0428036e+01
   2.7500000e+05  -6.1245590e+01
   2.7600000e+05  -5.9825753e+01
   2.7700000e+05  -6.1855722e+01
   2.7800000e+05  -6.1695176e+01
   2.7900000e+05  -6.1331318e+01
   2.8000000e+05  -6.0963702e+01
   2.8100000e+05  -6.1318324e+01
   2.8200000e+05  -5.8655823e+01
   2.8300000e+05  -5.9416724e+01
   2.8400000e+05  -6.1078906e+01
   2.8500000e+05  -6.1192425e+01
   2.8600000e+05  -6.1513723e+01
   2.8700000e+05  -6.2288180e+01
   2.8800000e+05  -6.2797170e+01
   2.8900000e+05  -6.3379718e+01
   2.9000000e+05  -6.1973202e+01
   2.9100000e+05  -6.2965317e+01
   2.9200000e+05  -6.2515341e+01
   2.9300000e+05  -6.2704586e+01
   2.9400000e+05  -6.1523091e+01
   2.9500000e+05  -6.1306838e+01
   2.9600000e+05  -6.2177613e+01
   2.9700000e+05  -6.1138430e+01
   2.9800000e+05  -6.1655269e+01
   2.9900000e+05  -6.2854970e+01
   3.0000000e+05  -6.1165261e+01
   3.0100000e+05  -6.2369269e+01
   3.0200000e+05  -6.1187066e+01
   3.0300000e+05  -6.2343047e+01
   3.0400000e+05  -6.1631775e+01
   3.0500000e+05  -6.1672697e+01
   3.0600000e+05  -6.1932053e+01
   3.0700000e+05  -6.2550746e+01
   3.0800000e+05  -6.1564521e+01
   3.0900000e+05  -6.2096175e+01
   3.1000000e+05  -6.2332846e+01
   3.1100000e+05  -6.3030096e+01
   3.1200000e+05  -6.2597609e+01
   3.1300000e+05  -6.2834270e+01
   3.1400000e+05  -6.2143623e+01
   3.1500000e+05  -6.2091943e+01
   3.1600000e+05  -6.2274720e+01
   3.1700000e+05  -6.1264432e+01
   3.1800000e+05  -6.2110659e+01
   3.1900000e+05  -6.2176992e+01
   3.2000000e+05  -6.2836735e+01
   3.2100000e+05  -6.3248559e+01
   3.2200000e+05  -6.3861111e+01
   3.2300000e+05  -6.2738483e+01
   3.2400000e+05  -6.0636234e+01
   3.2500000e+05  -6.2549718e+01
   3.2600000e+05  -6.3240140e+01
   3.2700000e+05  -6.3960279e+01
   3.2800000e+05  -6.2896230e+01
   3.2900000e+05  -6.2873195e+01
   3.3000000e+05  -6.2463941e+01
   3.3100000e+05  -6.2269307e+01
   3.3200000e+05  -6.1952106e+01
   3.3300000e+05  -6.1891544e+01
   3.3400000e+05  -6.2202718e+01
   3.3500000e+05  -6.2481186e+01
   3.3600000e+05  -6.3961377e+01
   3.3700000e+05  -6.3907440e+01
   3.3800000e+05  -6.2703278e+01
   3.3900000e+05  -6.3391502e+01
   3.4000000e+05  -6.2536889e+01
   3.4100000e+05  -6.2609541e+01
   3.4200000e+05  -6.1513325e+01
   3.4300000e+05  -6.1457641e+01
   3.4400000e+05  -6.2217926e+01
   3.4500000e+05  -6.2202652e+01
   3.4600000e+05  -6.1788483e+01
   3.4700000e+05  -6.2987501e+01
   3.4800000e+05  -6.2570489e+01
   3.4900000e+05  -6.3417149e+01
   3.5000000e+05  -6.4314222e+01
   3.5100000e+05  -6.1206121e+01
   3.5200000e+05  -6.1541460e+01
   3.5300000e+05  -6.2521684e+01
   3.5400000e+05  -6.2417104e+01
   3.5500000e+05  -6.2732215e+01
   3.5600000e+05  -6.3309290e+01
   3.5700000e+05  -6.2659913e+01
   3.5800000e+05  -6.3015637e+01
   3.5900000e+05  -6.2863917e+01
   3.6000000e+05  -6.3965557e+01
   3.6100000e+05  -6.4229042e+01
   3.6200000e+05  -6.4513262e+01
   3.6300000e+05  -6.3957056e+01
   3.6400000e+05  -6.3781828e+01
   3.6500000e+05  -6.3198576e+01
   3.6600000e+05  -6.4234448e+01
   3.6700000e+05  -6.2862398e+01
   3.6800000e+05  -6.2903360e+01
   3.6900000e+05  -6.3538895e+01
   3.7000000e+05  -6.3814226e+01
   3.7100000e+05  -6.4772965e+01
   3.7200000e+05  -6.2562973e+01
   3.7300000e+05  -6.4483327e+01
   3.7400000e+05  -6.4543686e+01
   3.7500000e+05  -6.4654386e+01
   3.7600000e+05  -6.4935641e+01
   3.7700000e+05  -6.4265518e+01
   3.7800000e+05  -6.4907073e+01
   3.7900000e+05  -6.4537921e+01
   3.8000000e+05  -6.2475140e+01
   3.8100000e+05  -6.3342988e+01
   3.8200000e+05  -6.1861682e+01
   3.8300000e+05  -6.3029948e+01
   3.8400000e+05  -6.3191798e+01
   3.8500000e+05  -6.3168489e+01
   3.8600000e+05  -6.2683882e+01
   3.8700000e+05  -6.3374029e+01
   3.8800000e+05  -6.4491035e+01
   3.8900000e+05  -6.3360320e+01
   3.9000000e+05  -6.3905177e+01
   3.9100000e+05  -6.2519898e+01
   3.9200000e+05  -6.2602081e+01
   3.9300000e+05  -6.3998578e+01
   3.9400000e+05  -6.2971362e+01
   3.9500000e+05  -6.4030143e+01
   3.9600000e+05  -6.3388492e+01
   3.9700000e+05  -6.4718319e+01
   3.9800000e+05  -6.3408423e+01
   3.9900000e+05  -6.4908424e+01
   4.0000000e+05  -6.2622852e+01
   4.0100000e+05  -6.4775955e+01
   4.0200000e+05  -6.1114644e+01
   4.0300000e+05  -6.3029069e+01
   4.0400000e+05  -6.3559038e+01
   4.0500000e+05  -6.4514222e+01
   4.0600000e+05  -6.5513935e+01
   4.0700000e+05  -6.5344268e+01
   4.0800000e+05  -6.5544297e+01
   4.0900000e+05  -6.4226878e+01
   4.1000000e+05  -6.3940453e+01
   4.1100000e+05  -6.3694851e+01
   4.1200000e+05  -6.3887103e+01
   4.1300000e+05  -6.5137121e+01
   4.1400000e+05  -6.4674932e+01
   4.1500000e+05  -6.4363406e+01
   4.1600000e+05  -6.5006067e+01
   4.1700000e+05  -6.5809723e+01
   4.1800000e+05  -6.5148608e+01
   4.1900000e+05  -6.5091540e+01
   4.2000000e+05  -6.4417348e+01
   4.2100000e+05  -6.3267806e+01
   4.2200000e+05  -6.3497261e+01
   4.2300000e+05  -6.4040076e+01
   4.2400000e+05  -6.3565545e+01
   4.2500000e+05  -6.3717920e+01
   4.2600000e+05  -6.4281489e+01
   4.2700000e+05  -6.4568607e+01
   4.2800000e+05  -6.4414539e+01
   4.2900000e+05  -6.4141350e+01
   4.3000000e+05  -6.4138577e+01
   4.3100000e+05  -6.5140695e+01
   4.3200000e+05  -6.3558291e+01
   4.3300000e+05  -6.4326458e+01
   4.3400000e+05  -6.4333527e+01
   4.3500000e+05  -6.4548963e+01
   4.3600000e+05  -6.5077170e+01
   4.3700000e+05  -6.3838726e+01
   4.3800000e+05  -6.2842243e+01
   4.3900000e+05  -6.3671066e+01
   4.4000000e+05  -6.5291278e+01
   4.4100000e+05  -6.4865098e+01
   4.4200000e+05  -6.4645507e+01
   4.4300000e+05  -6.3376751e+01
   4.4400000e+05  -6.4117152e+01
   4.4500000e+05  -6.4400859e+01
   4.4600000e+05  -6.5626899e+01
   4.4700000e+05  -6.5723746e+01
   4.4800000e+05  -6.6067456e+01
   4.4900000e+05  -6.6658245e+01
   4.5000000e+05  -6.5394531e+01
   4.5100000e+05  -6.4629761e+01
   4.5200000e+05  -6.4424010e+01
   4.5300000e+05  -6.4572436e+01
   4.5400000e+05  -6.4462581e+01
   4.5500000e+05  -6.5458960e+01
   4.5600000e+05  -6.5993675e+01
   4.5700000e+05  -6.5952573e+01
   4.5800000e+05  -6.5915338e+01
   4.5900000e+05  -6.5138564e+01
   4.6000000e+05  -6.5177236e+01
   4.6100000e+05  -6.4071804e+01
   4.6200000e+05  -6.4164719e+01
   4.6300000e+05  -6.5756558e+01
   4.6400000e+05  -6.3596421e+01
   4.6500000e+05  -6.4695694e+01
   4.6600000e+05  -6.5757107e+01
   4.6700000e+05  -6.5502708e+01
   4.6800000e+05  -6.5088597e+01
   4.6900000e+05  -6.5722347e+01
   4.7000000e+05  -6.6547605e+01
   4.7100000e+05  -6.3688369e+01
   4.7200000e+05  -6.4583777e+01
   4.7300000e+05  -6.4399837e+01
   4.7400000e+05  -6.5642549e+01
   4.7500000e+05  -6.4548174e+01
   4.7600000e+05  -6.4836324e+01
   4.7700000e+05  -6.5313284e+01
   4.7800000e+05  -6.6420717e+01
   4.7900000e+05  -6.6296467e+01
   4.8000000e+05  -6.4850460e+01
   4.8100000e+05  -6.6174930e+01
   4.8200000e+05  -6.6092830e+01
   4.8300000e+05  -6.5797631e+01
   4.8400000e+05  -6.5378159e+01
   4.8500000e+05  -6.4622215e+01
   4.8600000e+05  -6.5721101e+01
   4.8700000e+05  -6.6173854e+01
   4.8800000e+05  -6.6316182e+01
   4.8900000e+05  -6.5055271e+01
   4.9000000e+05  -6.4299883e+01
   4.9100000e+05  -6.4915354e+01
   4.9200000e+05  -6.6355549e+01
   4.9300000e+05  -6.6321273e+01
   4.9400000e+05  -6.5055882e+01
   4.9500000e+05  -6.4011160e+01
   4.9600000e+05  -6.4478886e+01
   4.9700000e+05  -6.5242538e+01
   4.9800000e+05  -6.5625117e+01
   4.9900000e+05  -6.5562021e+01
   5.0000000e+05  -6.5165502e+01
   5.0100000e+05  -6.5044734e+01
   5.0200000e+05  -6.3078777e+01
   5.0300000e+05  -6.3883752e+01
   5.0400000e+05  -6.4576652e+01
   5.0500000e+05  -6.2680105e+01
   5.0600000e+05  -6.4745450e+01
   5.0700000e+05  -6.4973213e+01
   5.0800000e+05  -6.4142976e+01
   5.0900000e+05  -6.5702499e+01
   5.1000000e+05  -6.6418965e+01
   5.1100000e+05  -6.6367481e+01
   5.1200000e+05  -6.3955178e+01
   5.1300000e+05  -6.6025498e+01
   5.1400000e+05  -6.6449430e+01
   5.1500000e+05  -6.4262834e+01
   5.1600000e+05  -6.5039147e+01
   5.1700000e+05  -6.5027243e+01
   5.1800000e+05  -6.5002490e+01
   5.1900000e+05  -6.4789502e+01
   5.2000000e+05  -6.4192940e+01
   5.2100000e+05  -6.5030804e+01
   5.2200000e+05  -6.5846943e+01
   5.2300000e+05  -6.4752793e+01
   5.2400000e+05  -6.5405740e+01
   5.2500000e+05  -6.5603238e+01
   5.2600000e+05  -6.4388389e+01
   5.2700000e+05  -6.4609653e+01
   5.2800000e+05  -6.5373783e+01
   5.2900000e+05  -6.4262407e+01
   5.3000000e+05  -6.5536808e+01
   5.3100000e+05  -6.5612147e+01
   5.3200000e+05  -6.5597789e+01
   5.3300000e+05  -6.6696185e+01
   5.3400000e+05  -6.6680147e+01
   5.3500000e+05  -6.5010708e+01
   5.3600000e+05  -6.4886373e+01
   5.3700000e+05  -6.5236213e+01
   5.3800000e+05  -6.5861633e+01
   5.3900000e+05  -6.6104044e+01
   5.4000000e+05  -6.6507810e+01
   5.4100000e+05  -6.6026599e+01
   5.4200000e+05  -6.5774361e+01
   5.4300000e+05  -6.6610570e+01
   5.4400000e+05  -6.6936882e+01
   5.4500000e+05  -6.6881793e+01
   5.4600000e+05  -6.6358893e+01
   5.4700000e+05  -6.5963281e+01
   5.4800000e+05  -6.5681939e+01
   5.4900000e+05  -6.5917304e+01
   5.5000000e+05  -6.7236241e+01
   5.5100000e+05  -6.7212999e+01
   5.5200000e+05  -6.5923549e+01
   5.5300000e+05  -6.5483762e+01
   5.5400000e+05  -6.5722192e+01
   5.5500000e+05  -6.5188365e+01
   5.5600000e+05  -6.6549476e+01
   5.5700000e+05  -6.6944927e+01
   5.5800000e+05  -6.4908607e+01
   5.5900000e+05  -6.4906580e+01
   5.6000000e+05  -6.5720884e+01
   5.6100000e+05  -6.5769178e+01
   5.6200000e+05  -6.6613021e+01
   5.6300000e+05  -6.5572154e+01
   5.6400000e+05  -6.4976083e+01
   5.6500000e+05  -6.5719322e+01
   5.6600000e+05  -6.6111425e+01
   5.6700000e+05  -6.5597919e+01
   5.6800000e+05  -6.5748756e+01
   5.6900000e+05  -6.6445794e+01
   5.7000000e+05  -6.6826376e+01
   5.7100000e+05  -6.7191731e+01
   5.7200000e+05  -6.6924817e+01
   5.7300000e+05  -6.5900701e+01
   5.7400000e+05  -6.6172603e+01
   5.7500000e+05  -6.6433167e+01
   5.7600000e+05  -6.5419504e+01
   5.7700000e+05  -6.6629513e+01
   5.7800000e+05  -6.6949312e+01
   5.7900000e+05  -6.6996395e+01
   5.8000000e+05  -6.7012573e+01
   5.8100000e+05  -6.7018403e+01
   5.8200000e+05  -6.4195755e+01
   5.8300000e+05  -6.4944032e+01
   5.8400000e+05  -6.6356963e+01
   5.8500000e+05  -6.7401387e+01
   5.8600000e+05  -6.6982930e+01
   5.8700000e+05  -6.6626729e+01
   5.8800000e+05  -6.7287898e+01
   5.8900000e+05  -6.6820831e+01
   5.9000000e+05  -6.5981598e+01
   5.9100000e+05  -6.6270641e+01
   5.9200000e+05  -6.6949921e+01
   5.9300000e+05  -6.6074108e+01
   5.9400000e+05  -6.5569220e+01
   5.9500000e+05  -6.4098877e+01
   5.9600000e+05  -6.5691253e+01
   5.9700000e+05  -6.5949619e+01
   5.9800000e+05  -6.6123965e+01
   5.9900000e+05  -6.5872270e+01
   6.0000000e+05  -6.6472856e+01
   6.0100000e+05  -6.6010212e+01
   6.0200000e+05  -6.7100506e+01
   6.0300000e+05  -6.7413486e+01
   6.0400000e+05  -6.5717982e+01
   6.0500000e+05  -6.6820555e+01
   6.0600000e+05  -6.6762653e+01
   6.0700000e+05  -6.6716474e+01
   6.0800000e+05  -6.7134441e+01
   6.0900000e+05  -6.6495635e+01
   6.1000000e+05  -6.5970021e+01
   6.1100000e+05  -6.6683374e+01
   6.1200000e+05  -6.6624392e+01
   6.1300000e+05  -6.6694663e+01
   6.1400000e+05  -6.5708717e+01
   6.1500000e+05  -6.7151539e+01
   6.1600000e+05  -6.7223427e+01
   6.1700000e+05  -6.6623095e+01
   6.1800000e+05  -6.8090393e+01
   6.1900000e+05  -6.7154942e+01
   6.2000000e+05  -6.6498081e+01
   6.2100000e+05  -6.5616393e+01
   6.2200000e+05  -6.6092659e+01
   6.2300000e+05  -6.6322453e+01
   6.2400000e+05  -6.6035895e+01
   6.2500000e+05  -6.7385296e+01
   6.2600000e+05  -6.8240003e+01
   6.2700000e+05  -6.8442630e+01
   6.2800000e+05  -6.6058995e+01
   6.2900000e+05  -6.6333101e+01
   6.3000000e+05  -6.6666850e+01
   6.3100000e+05  -6.6853313e+01
   6.3200000e+05  -6.6250329e+01
   6.3300000e+05  -6.6484835e+01
   6.3400000e+05  -6.7636286e+01
   6.3500000e+05  -6.6376710e+01
   6.3600000e+05  -6.6659944e+01
   6.3700000e+05  -6.7804460e+01
   6.3800000e+05  -6.7140682e+01
   6.3900000e+05  -6.8413099e+01
   6.4000000e+05  -6.7116768e+01
   6.4100000e+05  -6.8073868e+01
   6.4200000e+05  -6.6631008e+01
   6.4300000e+05  -6.7406161e+01
   6.4400000e+05  -6.6608036e+01
   6.4500000e+05  -6.6770260e+01
   6.4600000e+05  -6.6848025e+01
   6.4700000e+05  -6.6948308e+01
   6.4800000e+05  -6.6531144e+01
   6.4900000e+05  -6.7228144e+01
   6.5000000e+05  -6.6945512e+01
   6.5100000e+05  -6.7811586e+01
   6.5200000e+05  -6.7512284e+01
   6.5300000e+05  -6.7228766e+01
   6.5400000e+05  -6.6908747e+01
   6.5500000e+05  -6.7835702e+01
   6.5600000e+05  -6.8638953e+01
   6.5700000e+05  -6.7353766e+01
   6.5800000e+05  -6.6988675e+01
   6.5900000e+05  -6.7716558e+01
   6.6000000e+05  -6.6944451e+01
   6.6100000e+05  -6.6814274e+01
   6.6200000e+05  -6.6344526e+01
   6.6300000e+05  -6.8048159e+01
   6.6400000e+05  -6.7445999e+01
   6.6500000e+05  -6.6462766e+01
   6.6600000e+05  -6.7895800e+01
   6.6700000e+05  -6.8627053e+01
   6.6800000e+05  -6.7776315e+01
   6.6900000e+05  -6.6449986e+01
   6.7000000e+05  -6.6185930e+01
   6.7100000e+05  -6.7115521e+01
   6.7200000e+05  -6.5837574e+01
   6.7300000e+05  -6.6515995e+01
   6.7400000e+05  -6.6880257e+01
   6.7500000e+05  -6.6831957e+01
   6.7600000e+05  -6.7661272e+01
   6.7700000e+05  -6.8249640e+01
   6.7800000e+05  -6.6853280e+01
   6.7900000e+05  -6.6113883e+01
   6.8000000e+05  -6.6390981e+01
   6.8100000e+05  -6.7208075e+01
   6.8200000e+05  -6.6481065e+01
   6.8300000e+05  -6.8053510e+01
   6.8400000e+05  -6.6839401e+01
   6.8500000e+05  -6.8206005e+01
   6.8600000e+05  -6.7240759e+01
   6.8700000e+05  -6.5719862e+01
   6.8800000e+05  -6.4684051e+01
   6.8900000e+05  -6.7342773e+01
   6.9000000e+05  -6.7721309e+01
   6.9100000e+05  -6.7565837e+01
   6.9200000e+05  -6.8891834e+01
   6.9300000e+05  -6.7894601e+01
   6.9400000e+05  -6.5852020e+01
   6.9500000e+05  -6.6040586e+01
   6.9600000e+05  -6.7423174e+01
   6.9700000e+05  -6.7163189e+01
   6.9800000e+05  -6.7576307e+01
   6.9900000e+05  -6.8126457e+01
   7.0000000e+05  -6.8384639e+01
   7.0100000e+05  -6.8509293e+01
   7.0200000e+05  -6.6308215e+01
   7.0300000e+05  -6.7623660e+01
   7.0400000e+05  -6.7644054e+01
   7.0500000e+05  -6.7890332e+01
   7.0600000e+05  -6.6907984e+01
   7.0700000e+05  -6.6121630e+01
   7.0800000e+05  -6.7138620e+01
   7.0900000e+05  -6.7344123e+01
   7.1000000e+05  -6.7704104e+01
   7.1100000e+05  -6.6483457e+01
   7.1200000e+05  -6.7336296e+01
   7.1300000e+05  -6.7520621e+01
   7.1400000e+05  -6.7737632e+01
   7.1500000e+05  -6.6763482e+01
   7.1600000e+05  -6.6569914e+01
   7.1700000e+05  -6.7570049e+01
   7.1800000e+05  -6.7657502e+01
   7.1900000e+05  -6.8180629e+01
   7.2000000e+05  -6.7437181e+01
   7.2100000e+05  -6.6623973e+01
   7.2200000e+05  -6.7005258e+01
   7.2300000e+05  -6.7490791e+01
   7.2400000e+05  -6.6809451e+01
   7.2500000e+05  -6.7411459e+01
   7.2600000e+05  -6.7950733e+01
   7.2700000e+05  -6.7796470e+01
   7.2800000e+05  -6.8243990e+01
   7.2900000e+05  -6.8250329e+01
   7.3000000e+05  -6.8822614e+01
   7.3100000e+05  -6.8693148e+01
   7.3200000e+05  -6.7930600e+01
   7.3300000e+05  -6.9073544e+01
   7.3400000e+05  -6.8841667e+01
   7.3500000e+05  -6.7998895e+01
   7.3600000e+05  -6.8190217e+01
   7.3700000e+05  -6.8368049e+01
   7.3800000e+05  -6.7803520e+01
   7.3900000e+05  -6.8625395e+01
   7.4000000e+05  -6.9268448e+01
   7.4100000e+05  -6.8627215e+01
   7.4200000e+05  -6.8513244e+01
   7.4300000e+05  -6.8135028e+01
   7.4400000e+05  -6.7958259e+01
   7.4500000e+05  -6.7853051e+01
   7.4600000e+05  -6.7367424e+01
   7.4700000e+05  -6.8752305e+01
   7.4800000e+05  -6.7333005e+01
   7.4900000e+05  -6.7502684e+01
   7.5000000e+05  -6.7387489e+01
   7.5100000e+05  -6.6612274e+01
   7.5200000e+05  -6.7872053e+01
   7.5300000e+05  -6.8533103e+01
   7.5400000e+05  -6.7828851e+01
   7.5500000e+05  -6.7126707e+01
   7.5600000e+05  -6.7660479e+01
   7.5700000e+05  -6.7510059e+01
   7.5800000e+05  -6.7211152e+01
   7.5900000e+05  -6.8265674e+01
   7.6000000e+05  -6.8025141e+01
   7.6100000e+05  -6.7554393e+01
   7.6200000e+05  -6.7804399e+01
   7.6300000e+05  -6.8048785e+01
   7.6400000e+05  -6.8127595e+01
   7.6500000e+05  -6.6902916e+01
   7.6600000e+05  -6.8006490e+01
   7.6700000e+05  -6.9210121e+01
   7.6800000e+05  -6.9599122e+01
   7.6900000e+05  -6.5456786e+01
   7.7000000e+05  -6.6579896e+01
   7.7100000e+05  -6.7163305e+01
   7.7200000e+05  -6.8760010e+01
   7.7300000e+05  -6.8211653e+01
   7.7400000e+05  -6.8324013e+01
   7.7500000e+05  -6.7801265e+01
   7.7600000e+05  -6.7411892e+01
   7.7700000e+05  -6.5388081e+01
   7.7800000e+05  -6.6993831e+01
   7.7900000e+05  -6.7321841e+01
   7.8000000e+05  -6.6383544e+01
   7.8100000e+05  -6.7755147e+01
   7.8200000e+05  -6.8970520e+01
   7.8300000e+05  -6.8689023e+01
   7.8400000e+05  -6.6496093e+01
   7.8500000e+05  -6.6932852e+01
   7.8600000e+05  -6.7474366e+01
   7.8700000e+05  -6.7640599e+01
   7.8800000e+05  -6.7459094e+01
   7.8900000e+05  -6.7233166e+01
   7.9000000e+05  -6.7598961e+01
   7.9100000e+05  -6.8176735e+01
   7.9200000e+05  -6.7782202e+01
   7.9300000e+05  -6.9261429e+01
   7.9400000e+05  -6.6870931e+01
   7.9500000e+05  -6.7722410e+01
   7.9600000e+05  -6.7354920e+01
   7.9700000e+05  -6.8347707e+01
   7.9800000e+05  -6.8547469e+01
   7.9900000e+05  -6.7138749e+01
   8.0000000e+05  -6.7431610e+01
   8.0100000e+05  -6.9019514e+01
   8.0200000e+05  -6.6426466e+01
   8.0300000e+05  -6.7480707e+01
   8.0400000e+05  -6.8181629e+01
   8.0500000e+05  -6.7653187e+01
   8.0600000e+05  -6.6631289e+01
   8.0700000e+05  -6.6696906e+01
   8.0800000e+05  -6.8619769e+01
   8.0900000e+05  -6.8309927e+01
   8.1000000e+05  -6.8965985e+01
   8.1100000e+05  -6.6817823e+01
   8.1200000e+05  -6.7102152e+01
   8.1300000e+05  -6.7508017e+01
   8.1400000e+05  -6.8629319e+01
   8.1500000e+05  -6.8729318e+01
   8.1600000e+05  -6.7853102e+01
   8.1700000e+05  -6.7956572e+01
   8.1800000e+05  -6.8460491e+01
   8.1900000e+05  -6.8288395e+01
   8.2000000e+05  -6.9120370e+01
   8.2100000e+05  -6.8607950e+01
   8.2200000e+05  -6.8956076e+01
   8.2300000e+05  -6.8501528e+01
   8.2400000e+05  -6.8338227e+01
   8.2500000e+05  -6.7910813e+01
   8.2600000e+05  -6.7893290e+01
   8.2700000e+05  -6.6048347e+01
   8.2800000e+05  -6.7516706e+01
   8.2900000e+05  -6.8446207e+01
   8.3000000e+05  -6.8684675e+01
   8.3100000e+05  -6.8419171e+01
   8.3200000e+05  -6.7514109e+01
   8.3300000e+05  -6.8009120e+01
   8.3400000e+05  -6.7219326e+01
   8.3500000e+05  -6.8104345e+01
   8.3600000e+05  -6.6783722e+01
   8.3700000e+05  -6.8262438e+01
   8.3800000e+05  -6.9087543e+01
   8.3900000e+05  -6.7684609e+01
   8.4000000e+05  -6.8277812e+01
   8.4100000e+05  -6.7856758e+01
   8.4200000e+05  -6.7085094e+01
   8.4300000e+05  -6.8282098e+01
   8.4400000e+05  -6.8089117e+01
   8.4500000e+05  -6.8944000e+01
   8.4600000e+05  -6.8142142e+01
   8.4700000e+05  -6.8574233e+01
   8.4800000e+05  -6.8571937e+01
   8.4900000e+05  -6.7566028e+01
   8.5000000e+05  -6.8648852e+01
   8.5100000e+05  -6.7612388e+01
   8.5200000e+05  -6.8676808e+01
   8.5300000e+05  -6.8650729e+01
   8.5400000e+05  -6.7626811e+01
   8.5500000e+05  -6.7108942e+01
   8.5600000e+05  -6.6078388e+01
   8.5700000e+05  -6.6325391e+01
   8.5800000e+05  -6.5649295e+01
   8.5900000e+05  -6.7711230e+01
   8.6000000e+05  -6.6710438e+01
   8.6100000e+05  -6.8468602e+01
   8.6200000e+05  -6.8868346e+01
   8.6300000e+05  -6.8419625e+01
   8.6400000e+05  -6.8845367e+01
   8.6500000e+05  -6.8045028e+01
   8.6600000e+05  -6.8969806e+01
   8.6700000e+05  -6.9101968e+01
   8.6800000e+05  -6.9526374e+01
   8.6900000e+05  -6.9048772e+01
   8.7000000e+05  -6.8818871e+01
   8.7100000e+05  -6.9352663e+01
   8.7200000e+05  -6.8214676e+01
   8.7300000e+05  -6.9107767e+01
   8.7400000e+05  -6.9294081e+01
   8.7500000e+05  -6.9180759e+01
   8.7600000e+05  -6.9661166e+01
   8.7700000e+05  -6.8466519e+01
   8.7800000e+05  -6.8342388e+01
   8.7900000e+05  -6.7395289e+01
   8.8000000e+05  -6.8399598e+01
   8.8100000e+05  -6.7417786e+01
   8.8200000e+05  -6.8419222e+01
   8.8300000e+05  -6.8193071e+01
   8.8400000e+05  -6.8390313e+01
   8.8500000e+05  -6.7697045e+01
   8.8600000e+05  -6.6989768e+01
   8.8700000e+05  -6.7999481e+01
   8.8800000e+05  -6.7292969e+01
   8.8900000e+05  -6.7033822e+01
   8.9000000e+05  -6.7901608e+01
   8.9100000e+05  -6.8673018e+01
   8.9200000e+05  -6.9405712e+01
   8.9300000e+05  -7.0452505e+01
   8.9400000e+05  -6.9862589e+01
   8.9500000e+05  -6.8833244e+01
   8.9600000e+05  -6.9114943e+01
   8.9700000e+05  -6.6898930e+01
   8.9800000e+05  -6.7058586e+01
   8.9900000e+05  -6.7859592e+01
   9.0000000e+05  -6.7668277e+01
   9.0100000e+05  -6.9571171e+01
   9.0200000e+05  -6.8949153e+01
   9.0300000e+05  -6.8105151e+01
   9.0400000e+05  -6.8828125e+01
   9.0500000e+05  -6.8322313e+01
   9.0600000e+05  -6.9340224e+01
   9.0700000e+05  -6.8596106e+01
   9.0800000e+05  -6.8114082e+01
   9.0900000e+05  -6.8092484e+01
   9.1000000e+05  -6.9145938e+01
   9.1100000e+05  -6.9013744e+01
   9.1200000e+05  -6.7945217e+01
   9.1300000e+05  -6.6955877e+01
   9.1400000e+05  -6.7765934e+01
   9.1500000e+05  -6.5973871e+01
   9.1600000e+05  -6.6447436e+01
   9.1700000e+05  -6.6495189e+01
   9.1800000e+05  -6.7247650e+01
   9.1900000e+05  -6.7114667e+01
   9.2000000e+05  -6.7882446e+01
   9.2100000e+05  -6.8789375e+01
   9.2200000e+05  -6.7821486e+01
   9.2300000e+05  -6.8257715e+01
   9.2400000e+05  -6.8227925e+01
   9.2500000e+05  -6.8725789e+01
   9.2600000e+05  -6.7512544e+01
   9.2700000e+05  -6.8353213e+01
   9.2800000e+05  -6.8914018e+01
   9.2900000e+05  -6.9011185e+01
   9.3000000e+05  -6.9746847e+01
   9.3100000e+05  -6.8854053e+01
   9.3200000e+05  -6.9585371e+01
   9.3300000e+05  -6.9025142e+01
   9.3400000e+05  -7.0434019e+01
   9.3500000e+05  -6.7809259e+01
   9.3600000e+05  -6.8317006e+01
   9.3700000e+05  -6.8909448e+01
   9.3800000e+05  -6.8796348e+01
   9.3900000e+05  -6.8131868e+01
   9.4000000e+05  -6.8799810e+01
   9.4100000e+05  -6.8709130e+01
   9.4200000e+05  -6.8834390e+01
   9.4300000e+05  -6.8715300e+01
   9.4400000e+05  -6.8846774e+01
   9.4500000e+05  -6.7935338e+01
   9.4600000e+05  -6.7485547e+01
   9.4700000e+05  -6.7676978e+01
   9.4800000e+05  -6.7520442e+01
   9.4900000e+05  -6.7812977e+01
   9.5000000e+05  -6.7844389e+01
   9.5100000e+05  -6.7849089e+01
   9.5200000e+05  -6.7118607e+01
   9.5300000e+05  -6.7919988e+01
   9.5400000e+05  -6.8111373e+01
   9.5500000e+05  -6.8293864e+01
   9.5600000e+05  -6.7739966e+01
   9.5700000e+05  -6.9074686e+01
   9.5800000e+05  -6.8186996e+01
   9.5900000e+05  -6.9030897e+01
   9.6000000e+05  -6.8537719e+01
   9.6100000e+05  -6.8560954e+01
   9.6200000e+05  -6.8736741e+01
   9.6300000e+05  -6.8288962e+01
   9.6400000e+05  -6.8922840e+01
   9.6500000e+05  -6.8142747e+01
   9.6600000e+05  -6.9064245e+01
   9.6700000e+05  -6.8254168e+01
   9.6800000e+05  -6.9239435e+01
   9.6900000e+05  -6.9037059e+01
   9.7000000e+05  -6.6776982e+01
   9.7100000e+05  -6.7811918e+01
   9.7200000e+05  -6.9586769e+01
   9.7300000e+05  -7.0231281e+01
   9.7400000e+05  -6.5643062e+01
   9.7500000e+05  -6.6876828e+01
   9.7600000e+05  -6.8476683e+01
   9.7700000e+05  -6.8467450e+01
   9.7800000e+05  -6.9053748e+01
   9.7900000e+05  -6.6858675e+01
   9.8000000e+05  -6.8163338e+01
   9.8100000e+05  -6.7961601e+01
   9.8200000e+05  -6.8218821e+01
   9.8300000e+05  -6.9435264e+01
   9.8400000e+05  -6.9597030e+01
   9.8500000e+05  -7.0068803e+01
   9.8600000e+05  -6.7529262e+01
   9.8700000e+05  -6.8424308e+01
   9.8800000e+05  -6.9997741e+01
   9.8900000e+05  -7.0317822e+01
   9.9000000e+05  -6.9211452e+01
   9.9100000e+05  -6.8890893e+01
   9.9200000e+05  -6.9753923e+01
   9.9300000e+05  -6.9469247e+01
   9.9400000e+05  -6.8369768e+01
   9.9500000e+05  -6.7748022e+01
   9.9600000e+05  -6.8059838e+01
   9.9700000e+05  -6.8955320e+01
   9.9800000e+05  -6.9334774e+01
   9.9900000e+05  -6.8088363e+01
   1.0000000e+06  -6.8111700e+01


==> Figs/L.dat <==
   0.0000000e+00   1.2769332e+00
   3.0679616e-03   1.2764598e+00
   6.1359232e-03   1.2750438e+00
   9.2038847e-03   1.2726983e+00
   1.2271846e-02   1.2694444e+00
   1.5339808e-02   1.2653114e+00
   1.8407769e-02   1.2603359e+00
   2.1475731e-02   1.2545612e+00
   2.4543693e-02   1.2480364e+00
   2.7611654e-02   1.2408158e+00
   3.0679616e-02   1.2329577e+00
   3.3747577e-02   1.2245234e+00
   3.6815539e-02   1.2155764e+00
   3.9883500e-02   1.2061815e+00
   4.2951462e-02   1.1964036e+00
   4.6019424e-02   1.1863073e+00
   4.9087385e-02   1.1759556e+00
   5.2155347e-02   1.1654099e+00
   5.5223308e-02   1.1547291e+00
   5.8291270e-02   1.1439695e+00
   6.1359232e-02   1.1331840e+00
   6.4427193e-02   1.1224225e+00
   6.7495155e-02   1.1117316e+00
   7.0563116e-02   1.1011544e+00
   7.3631078e-02   1.0907305e+00
   7.6699039e-02   1.0804966e+00
   7.9767001e-02   1.0704857e+00
   8.2834963e-02   1.0607282e+00
   8.5902924e-02   1.0512510e+00
   8.8970886e-02   1.0420784e+00
   9.2038847e-02   1.0332319e+00
   9.5106809e-02   1.0247302e+00
   9.8174770e-02   1.0165896e+00
   1.0124273e-01   1.0088240e+00
   1.0431069e-01   1.0014452e+00
   1.0737866e-01   9.9446280e-01
   1.1044662e-01   9.8788465e-01
   1.1351458e-01   9.8171700e-01
   1.1658254e-01   9.7596461e-01
   1.1965050e-01   9.7063105e-01
   1.2271846e-01   9.6571877e-01
   1.2578642e-01   9.6122937e-01
   1.2885439e-01   9.5716365e-01
   1.3192235e-01   9.5352175e-01
   1.3499031e-01   9.5030325e-01
   1.3805827e-01   9.4750719e-01
   1.4112623e-01   9.4513214e-01
   1.4419419e-01   9.4317620e-01
   1.4726216e-01   9.4163704e-01
   1.5033012e-01   9.4051195e-01
   1.5339808e-01   9.3979781e-01
   1.5646604e-01   9.3949120e-01
   1.5953400e-01   9.3958842e-01
   1.6260196e-01   9.4008555e-01
   1.6566993e-01   9.4097855e-01
   1.6873789e-01   9.4226333e-01
   1.7180585e-01   9.4393581e-01
   1.7487381e-01   9.4599195e-01
   1.7794177e-01   9.4842784e-01
   1.8100973e-01   9.5123970e-01
   1.8407769e-01   9.5442386e-01
   1.8714566e-01   9.5797675e-01
   1.9021362e-01   9.6189489e-01
   1.9328158e-01   9.6617481e-01
   1.9634954e-01   9.7081301e-01
   1.9941750e-01   9.7580595e-01
   2.0248546e-01   9.8114997e-01
   2.0555343e-01   9.8684132e-01
   2.0862139e-01   9.9287613e-01
   2.1168935e-01   9.9925042e-01
   2.1475731e-01   1.0059601e+00
   2.1782527e-01   1.0130012e+00
   2.2089323e-01   1.0203695e+00
   2.2396120e-01   1.0280608e+00
   2.2702916e-01   1.0360712e+00
   2.3009712e-01   1.0443964e+00
   2.3316508e-01   1.0530323e+00
   2.3623304e-01   1.0619747e+00
   2.3930100e-01   1.0712192e+00
   2.4236896e-01   1.0807611e+00
   2.4543693e-01   1.0905954e+00
   2.4850489e-01   1.1007167e+00
   2.5157285e-01   1.1111191e+00
   2.5464081e-01   1.1217960e+00
   2.5770877e-01   1.1327404e+00
   2.6077673e-01   1.1439444e+00
   2.6384470e-01   1.1553995e+00
   2.6691266e-01   1.1670964e+00
   2.6998062e-01   1.1790252e+00
   2.7304858e-01   1.1911749e+00
   2.7611654e-01   1.2035339e+00
   2.7918450e-01   1.2160896e+00
   2.8225246e-01   1.2288283e+00
   2.8532043e-01   1.2417351e+00
   2.8838839e-01   1.2547939e+00
   2.9145635e-01   1.2679871e+00
   2.9452431e-01   1.2812952e+00
   2.9759227e-01   1.2946973e+00
   3.0066023e-01   1.3081700e+00
   3.0372820e-01   1.3216880e+00
   3.0679616e-01   1.3352236e+00
   3.0986412e-01   1.3487466e+00
   3.1293208e-01   1.3622242e+00
   3.1600004e-01   1.3756210e+00
   3.1906800e-01   1.3888989e+00
   3.2213597e-01   1.4020170e+00
   3.2520393e-01   1.4149316e+00
   3.2827189e-01   1.4275959e+00
   3.3133985e-01   1.4399606e+00
   3.3440781e-01   1.4519731e+00
   3.3747577e-01   1.4635782e+00
   3.4054373e-01   1.4747177e+00
   3.4361170e-01   1.4853309e+00
   3.4667966e-01   1.4953542e+00
   3.4974762e-01   1.5047223e+00
   3.5281558e-01   1.5133675e+00
   3.5588354e-01   1.5212211e+00
   3.5895150e-01   1.5282136e+00
   3.6201947e-01   1.5342753e+00
   3.6508743e-01   1.5393378e+00
   3.6815539e-01   1.5433339e+00
   3.7122335e-01   1.5461999e+00
   3.7429131e-01   1.5478755e+00
   3.7735927e-01   1.5483058e+00
   3.8042724e-01   1.5474421e+00
   3.8349520e-01   1.5452429e+00
   3.8656316e-01   1.5416754e+00
   3.8963112e-01   1.5367158e+00
   3.9269908e-01   1.5303509e+00
   3.9576704e-01   1.5225784e+00
   3.9883500e-01   1.5134077e+00
   4.0190297e-01   1.5028602e+00
   4.0497093e-01   1.4909697e+00
   4.0803889e-01   1.4777823e+00
   4.1110685e-01   1.4633567e+00
   4.1417481e-01   1.4477634e+00
   4.1724277e-01   1.4310844e+00
   4.2031074e-01   1.4134129e+00
   4.2337870e-01   1.3948518e+00
   4.2644666e-01   1.3755136e+00
   4.2951462e-01   1.3555186e+00
   4.3258258e-01   1.3349940e+00
   4.3565054e-01   1.3140730e+00
   4.3871851e-01   1.2928927e+00
   4.4178647e-01   1.2715938e+00
   4.4485443e-01   1.2503182e+00
   4.4792239e-01   1.2292088e+00
   4.5099035e-01   1.2084071e+00
   4.5405831e-01   1.1880531e+00
   4.5712627e-01   1.1682831e+00
   4.6019424e-01   1.1492292e+00
   4.6326220e-01   1.1310182e+00
   4.6633016e-01   1.1137700e+00
   4.6939812e-01   1.0975974e+00
   4.7246608e-01   1.0826045e+00
   4.7553404e-01   1.0688862e+00
   4.7860201e-01   1.0565269e+00
   4.8166997e-01   1.0456003e+00
   4.8473793e-01   1.0361683e+00
   4.8780589e-01   1.0282806e+00
   4.9087385e-01   1.0219741e+00
   4.9394181e-01   1.0172726e+00
   4.9700978e-01   1.0141868e+00
   5.0007774e-01   1.0127140e+00
   5.0314570e-01   1.0128385e+00
   5.0621366e-01   1.0145319e+00
   5.0928162e-01   1.0177534e+00
   5.1234958e-01   1.0224506e+00
   5.1541754e-01   1.0285599e+00
   5.1848551e-01   1.0360076e+00
   5.2155347e-01   1.0447105e+00
   5.2462143e-01   1.0545768e+00
   5.2768939e-01   1.0655069e+00
   5.3075735e-01   1.0773945e+00
   5.3382531e-01   1.0901269e+00
   5.3689328e-01   1.1035863e+00
   5.3996124e-01   1.1176503e+00
   5.4302920e-01   1.1321927e+00
   5.4609716e-01   1.1470842e+00
   5.4916512e-01   1.1621932e+00
   5.5223308e-01   1.1773866e+00
   5.5530105e-01   1.1925306e+00
   5.5836901e-01   1.2074914e+00
   5.6143697e-01   1.2221362e+00
   5.6450493e-01   1.2363343e+00
   5.6757289e-01   1.2499578e+00
   5.7064085e-01   1.2628829e+00
   5.7370881e-01   1.2749906e+00
   5.7677678e-01   1.2861682e+00
   5.7984474e-01   1.2963099e+00
   5.8291270e-01   1.3053180e+00
   5.8598066e-01   1.3131037e+00
   5.8904862e-01   1.3195879e+00
   5.9211658e-01   1.3247021e+00
   5.9518455e-01   1.3283888e+00
   5.9825251e-01   1.3306017e+00
   6.0132047e-01   1.3313064e+00
   6.0438843e-01   1.3304801e+00
   6.0745639e-01   1.3281119e+00
   6.1052435e-01   1.3242021e+00
   6.1359232e-01   1.3187621e+00
   6.1666028e-01   1.3118137e+00
   6.1972824e-01   1.3033882e+00
   6.2279620e-01   1.2935260e+00
   6.2586416e-01   1.2822751e+00
   6.2893212e-01   1.2696903e+00
   6.3200008e-01   1.2558321e+00
   6.3506805e-01   1.2407655e+00
   6.3813601e-01   1.2245589e+00
   6.4120397e-01   1.2072829e+00
   6.4427193e-01   1.1890097e+00
   6.4733989e-01   1.1698115e+00
   6.5040785e-01   1.1497602e+00
   6.5347582e-01   1.1289267e+00
   6.5654378e-01   1.1073798e+00
   6.5961174e-01   1.0851865e+00
   6.6267970e-01   1.0624110e+00
   6.6574766e-01   1.0391148e+00
   6.6881562e-01   1.0153565e+00
   6.7188359e-01   9.9119183e-01
   6.7495155e-01   9.6667325e-01
   6.7801951e-01   9.4185029e-01
   6.8108747e-01   9.1676939e-01
   6.8415543e-01   8.9147396e-01
   6.8722339e-01   8.6600440e-01
   6.9029135e-01   8.4039813e-01
   6.9335932e-01   8.1468961e-01
   6.9642728e-01   7.8891048e-01
   6.9949524e-01   7.6308956e-01
   7.0256320e-01   7.3725302e-01
   7.0563116e-01   7.1142452e-01
   7.0869912e-01   6.8562537e-01
   7.1176709e-01   6.5987477e-01
   7.1483505e-01   6.3418995e-01
   7.1790301e-01   6.0858644e-01
   7.2097097e-01   5.8307826e-01
   7.2403893e-01   5.5767808e-01
   7.2710689e-01   5.3239737e-01
   7.3017486e-01   5.0724653e-01
   7.3324282e-01   4.8223494e-01
   7.3631078e-01   4.5737103e-01
   7.3937874e-01   4.3266228e-01
   7.4244670e-01   4.0811525e-01
   7.4551466e-01   3.8373556e-01
   7.4858262e-01   3.5952793e-01
   7.5165059e-01   3.3549620e-01
   7.5471855e-01   3.1164341e-01
   7.5778651e-01   2.8797183e-01
   7.6085447e-01   2.6448315e-01
   7.6392243e-01   2.4117854e-01
   7.6699039e-01   2.1805878e-01
   7.7005836e-01   1.9512439e-01
   7.7312632e-01   1.7237572e-01
   7.7619428e-01   1.4981303e-01
   7.7926224e-01   1.2743649e-01
   7.8233020e-01   1.0524621e-01
   7.8539816e-01   8.3242226e-02
   7.8846612e-01   6.1424406e-02
   7.9153409e-01   3.9792426e-02
   7.9460205e-01   1.8345699e-02
   7.9767001e-01  -2.9166684e-03
   8.0073797e-01  -2.3995895e-02
   8.0380593e-01  -4.4893515e-02
   8.0687389e-01  -6.5611344e-02
   8.0994186e-01  -8.6151408e-02
   8.1300982e-01  -1.0651586e-01
   8.1607778e-01  -1.2670688e-01
   8.1914574e-01  -1.4672661e-01
   8.2221370e-01  -1.6657705e-01
   8.2528166e-01  -1.8626003e-01
   8.2834963e-01  -2.0577720e-01
   8.3141759e-01  -2.2513003e-01
   8.3448555e-01  -2.4431987e-01
   8.3755351e-01  -2.6334804e-01
   8.4062147e-01  -2.8221586e-01
   8.4368943e-01  -3.0092478e-01
   8.4675739e-01  -3.1947643e-01
   8.4982536e-01  -3.3787262e-01
   8.5289332e-01  -3.5611540e-01
   8.5596128e-01  -3.7420702e-01
   8.5902924e-01  -3.9214983e-01
   8.6209720e-01  -4.0994627e-01
   8.6516516e-01  -4.2759874e-01
   8.6823313e-01  -4.4510951e-01
   8.7130109e-01  -4.6248068e-01
   8.7436905e-01  -4.7971410e-01
   8.7743701e-01  -4.9681138e-01
   8.8050497e-01  -5.1377391e-01
   8.8357293e-01  -5.3060290e-01
   8.8664090e-01  -5.4729948e-01
   8.8970886e-01  -5.6386477e-01
   8.9277682e-01  -5.8029995e-01
   8.9584478e-01  -5.9660637e-01
   8.9891274e-01  -6.1278557e-01
   9.0198070e-01  -6.2883931e-01
   9.0504866e-01  -6.4476953e-01
   9.0811663e-01  -6.6057829e-01
   9.1118459e-01  -6.7626774e-01
   9.1425255e-01  -6.9183997e-01
   9.1732051e-01  -7.0729696e-01
   9.2038847e-01  -7.2264049e-01
   9.2345643e-01  -7.3787209e-01
   9.2652440e-01  -7.5299304e-01
   9.2959236e-01  -7.6800438e-01
   9.3266032e-01  -7.8290696e-01
   9.3572828e-01  -7.9770152e-01
   9.3879624e-01  -8.1238880e-01
   9.4186420e-01  -8.2696959e-01
   9.4493217e-01  -8.4144486e-01
   9.4800013e-01  -8.5581576e-01
   9.5106809e-01  -8.7008368e-01
   9.5413605e-01  -8.8425020e-01
   9.5720401e-01  -8.9831706e-01
   9.6027197e-01  -9.1228606e-01
   9.6333993e-01  -9.2615898e-01
   9.6640790e-01  -9.3993749e-01
   9.6947586e-01  -9.5362308e-01
   9.7254382e-01  -9.6721698e-01
   9.7561178e-01  -9.8072015e-01
   9.7867974e-01  -9.9413332e-01
   9.8174770e-01  -1.0074570e+00
   9.8481567e-01  -1.0206916e+00
   9.8788363e-01  -1.0338376e+00
   9.9095159e-01  -1.0468953e+00
   9.9401955e-01  -1.0598655e+00
   9.9708751e-01  -1.0727490e+00
   1.0001555e+00  -1.0855468e+00
   1.0032234e+00  -1.0982602e+00
   1.0062914e+00  -1.1108907e+00
   1.0093594e+00  -1.1234398e+00
   1.0124273e+00  -1.1359091e+00
   1.0154953e+00  -1.1483000e+00
   1.0185632e+00  -1.1606138e+00
   1.0216312e+00  -1.1728514e+00
   1.0246992e+00  -1.1850137e+00
   1.0277671e+00  -1.1971010e+00
   1.0308351e+00  -1.2091137e+00
   1.0339031e+00  -1.2210518e+00
   1.0369710e+00  -1.2329157e+00
   1.0400390e+00  -1.2447054e+00
   1.0431069e+00  -1.2564213e+00
   1.0461749e+00  -1.2680641e+00
   1.0492429e+00  -1.2796345e+00
   1.0523108e+00  -1.2911336e+00
   1.0553788e+00  -1.3025627e+00
   1.0584467e+00  -1.3139232e+00
   1.0615147e+00  -1.3252163e+00
   1.0645827e+00  -1.3364434e+00
   1.0676506e+00  -1.3476055e+00
   1.0707186e+00  -1.3587036e+00
   1.0737866e+00  -1.3697381e+00
   1.0768545e+00  -1.3807093e+00
   1.0799225e+00  -1.3916175e+00
   1.0829904e+00  -1.4024625e+00
   1.0860584e+00  -1.4132442e+00
   1.0891264e+00  -1.4239627e+00
   1.0921943e+00  -1.4346182e+00
   1.0952623e+00  -1.4452110e+00
   1.0983302e+00  -1.4557419e+00
   1.1013982e+00  -1.4662116e+00
   1.1044662e+00  -1.4766214e+00
   1.1075341e+00  -1.4869724e+00
   1.1106021e+00  -1.4972658e+00
   1.1136701e+00  -1.5075029e+00
   1.1167380e+00  -1.5176845e+00
   1.1198060e+00  -1.5278115e+00
   1.1228739e+00  -1.5378842e+00
   1.1259419e+00  -1.5479029e+00
   1.1290099e+00  -1.5578675e+00
   1.1320778e+00  -1.5677779e+00
   1.1351458e+00  -1.5776338e+00
   1.1382137e+00  -1.5874351e+00
   1.1412817e+00  -1.5971818e+00
   1.1443497e+00  -1.6068741e+00
   1.1474176e+00  -1.6165127e+00
   1.1504856e+00  -1.6260982e+00
   1.1535536e+00  -1.6356316e+00
   1.1566215e+00  -1.6451140e+00
   1.1596895e+00  -1.6545467e+00
   1.1627574e+00  -1.6639306e+00
   1.1658254e+00  -1.6732667e+00
   1.1688934e+00  -1.6825556e+00
   1.1719613e+00  -1.6917977e+00
   1.1750293e+00  -1.7009930e+00
   1.1780972e+00  -1.7101416e+00
   1.1811652e+00  -1.7192430e+00
   1.1842332e+00  -1.7282970e+00
   1.1873011e+00  -1.7373033e+00
   1.1903691e+00  -1.7462617e+00
   1.1934371e+00  -1.7551725e+00
   1.1965050e+00  -1.7640360e+00
   1.1995730e+00  -1.7728529e+00
   1.2026409e+00  -1.7816240e+00
   1.2057089e+00  -1.7903505e+00
   1.2087769e+00  -1.7990334e+00
   1.2118448e+00  -1.8076737e+00
   1.2149128e+00  -1.8162722e+00
   1.2179807e+00  -1.8248297e+00
   1.2210487e+00  -1.8333463e+00
   1.2241167e+00  -1.8418222e+00
   1.2271846e+00  -1.8502572e+00
   1.2302526e+00  -1.8586508e+00
   1.2333206e+00  -1.8670026e+00
   1.2363885e+00  -1.8753124e+00
   1.2394565e+00  -1.8835798e+00
   1.2425244e+00  -1.8918050e+00
   1.2455924e+00  -1.8999882e+00
   1.2486604e+00  -1.9081300e+00
   1.2517283e+00  -1.9162313e+00
   1.2547963e+00  -1.9242930e+00
   1.2578642e+00  -1.9323162e+00
   1.2609322e+00  -1.9403018e+00
   1.2640002e+00  -1.9482506e+00
   1.2670681e+00  -1.9561633e+00
   1.2701361e+00  -1.9640402e+00
   1.2732041e+00  -1.9718811e+00
   1.2762720e+00  -1.9796860e+00
   1.2793400e+00  -1.9874543e+00
   1.2824079e+00  -1.9951855e+00
   1.2854759e+00  -2.0028793e+00
   1.2885439e+00  -2.0105353e+00
   1.2916118e+00  -2.0181535e+00
   1.2946798e+00  -2.0257341e+00
   1.2977477e+00  -2.0332776e+00
   1.3008157e+00  -2.0407849e+00
   1.3038837e+00  -2.0482567e+00
   1.3069516e+00  -2.0556942e+00
   1.3100196e+00  -2.0630983e+00
   1.3130876e+00  -2.0704698e+00
   1.3161555e+00  -2.0778092e+00
   1.3192235e+00  -2.0851169e+00
   1.3222914e+00  -2.0923928e+00
   1.3253594e+00  -2.0996365e+00
   1.3284274e+00  -2.1068477e+00
   1.3314953e+00  -2.1140258e+00
   1.3345633e+00  -2.1211703e+00
   1.3376312e+00  -2.1282808e+00
   1.3406992e+00  -2.1353572e+00
   1.3437672e+00  -2.1423997e+00
   1.3468351e+00  -2.1494087e+00
   1.3499031e+00  -2.1563849e+00
   1.3529711e+00  -2.1633292e+00
   1.3560390e+00  -2.1702427e+00
   1.3591070e+00  -2.1771263e+00
   1.3621749e+00  -2.1839807e+00
   1.3652429e+00  -2.1908065e+00
   1.3683109e+00  -2.1976039e+00
   1.3713788e+00  -2.2043730e+00
   1.3744468e+00  -2.2111134e+00
   1.3775147e+00  -2.2178246e+00
   1.3805827e+00  -2.2245061e+00
   1.3836507e+00  -2.2311571e+00
   1.3867186e+00  -2.2377774e+00
   1.3897866e+00  -2.2443667e+00
   1.3928546e+00  -2.2509252e+00
   1.3959225e+00  -2.2574532e+00
   1.3989905e+00  -2.2639514e+00
   1.4020584e+00  -2.2704207e+00
   1.4051264e+00  -2.2768620e+00
   1.4081944e+00  -2.2832764e+00
   1.4112623e+00  -2.2896645e+00
   1.4143303e+00  -2.2960269e+00
   1.4173982e+00  -2.3023640e+00
   1.4204662e+00  -2.3086755e+00
   1.4235342e+00  -2.3149613e+00
   1.4266021e+00  -2.3212208e+00
   1.4296701e+00  -2.3274533e+00
   1.4327381e+00  -2.3336582e+00
   1.4358060e+00  -2.3398351e+00
   1.4388740e+00  -2.3459837e+00
   1.4419419e+00  -2.3521040e+00
   1.4450099e+00  -2.3581964e+00
   1.4480779e+00  -2.3642616e+00
   1.4511458e+00  -2.3703004e+00
   1.4542138e+00  -2.3763138e+00
   1.4572817e+00  -2.3823026e+00
   1.4603497e+00  -2.3882677e+00
   1.4634177e+00  -2.3942096e+00
   1.4664856e+00  -2.4001285e+00
   1.4695536e+00  -2.4060246e+00
   1.4726216e+00  -2.4118973e+00
   1.4756895e+00  -2.4177462e+00
   1.4787575e+00  -2.4235706e+00
   1.4818254e+00  -2.4293698e+00
   1.4848934e+00  -2.4351432e+00
   1.4879614e+00  -2.4408907e+00
   1.4910293e+00  -2.4466122e+00
   1.4940973e+00  -2.4523080e+00
   1.4971652e+00  -2.4579788e+00
   1.5002332e+00  -2.4636252e+00
   1.5033012e+00  -2.4692484e+00
   1.5063691e+00  -2.4748491e+00
   1.5094371e+00  -2.4804282e+00
   1.5125051e+00  -2.4859863e+00
   1.5155730e+00  -2.4915237e+00
   1.5186410e+00  -2.4970403e+00
   1.5217089e+00  -2.5025357e+00
   1.5247769e+00  -2.5080095e+00
   1.5278449e+00  -2.5134608e+00
   1.5309128e+00  -2.5188890e+00
   1.5339808e+00  -2.5242936e+00
   1.5370487e+00  -2.5296742e+00
   1.5401167e+00  -2.5350307e+00
   1.5431847e+00  -2.5403634e+00
   1.5462526e+00  -2.5456729e+00
   1.5493206e+00  -2.5509600e+00
   1.5523886e+00  -2.5562256e+00
   1.5554565e+00  -2.5614707e+00
   1.5585245e+00  -2.5666960e+00
   1.5615924e+00  -2.5719021e+00
   1.5646604e+00  -2.5770894e+00
   1.5677284e+00  -2.5822577e+00
   1.5707963e+00  -2.5874068e+00
   1.5738643e+00  -2.5925361e+00
   1.5769322e+00  -2.5976448e+00
   1.5800002e+00  -2.6027323e+00
   1.5830682e+00  -2.6077979e+00
   1.5861361e+00  -2.6128412e+00
   1.5892041e+00  -2.6178622e+00
   1.5922721e+00  -2.6228610e+00
   1.5953400e+00  -2.6278382e+00
   1.5984080e+00  -2.6327946e+00
   1.6014759e+00  -2.6377311e+00
   1.6045439e+00  -2.6426487e+00
   1.6076119e+00  -2.6475481e+00
   1.6106798e+00  -2.6524299e+00
   1.6137478e+00  -2.6572945e+00
   1.6168158e+00  -2.6621419e+00
   1.6198837e+00  -2.6669717e+00
   1.6229517e+00  -2.6717833e+00
   1.6260196e+00  -2.6765760e+00
   1.6290876e+00  -2.6813490e+00
   1.6321556e+00  -2.6861017e+00
   1.6352235e+00  -2.6908337e+00
   1.6382915e+00  -2.6955448e+00
   1.6413594e+00  -2.7002352e+00
   1.6444274e+00  -2.7049054e+00
   1.6474954e+00  -2.7095562e+00
   1.6505633e+00  -2.7141885e+00
   1.6536313e+00  -2.7188032e+00
   1.6566993e+00  -2.7234012e+00
   1.6597672e+00  -2.7279830e+00
   1.6628352e+00  -2.7325491e+00
   1.6659031e+00  -2.7370993e+00
   1.6689711e+00  -2.7416334e+00
   1.6720391e+00  -2.7461508e+00
   1.6751070e+00  -2.7506508e+00
   1.6781750e+00  -2.7551325e+00
   1.6812429e+00  -2.7595953e+00
   1.6843109e+00  -2.7640387e+00
   1.6873789e+00  -2.7684625e+00
   1.6904468e+00  -2.7728670e+00
   1.6935148e+00  -2.7772524e+00
   1.6965828e+00  -2.7816197e+00
   1.6996507e+00  -2.7859697e+00
   1.7027187e+00  -2.7903033e+00
   1.7057866e+00  -2.7946213e+00
   1.7088546e+00  -2.7989245e+00
   1.7119226e+00  -2.8032132e+00
   1.7149905e+00  -2.8074874e+00
   1.7180585e+00  -2.8117467e+00
   1.7211264e+00  -2.8159907e+00
   1.7241944e+00  -2.8202184e+00
   1.7272624e+00  -2.8244292e+00
   1.7303303e+00  -2.8286223e+00
   1.7333983e+00  -2.8327973e+00
   1.7364663e+00  -2.8369538e+00
   1.7395342e+00  -2.8410920e+00
   1.7426022e+00  -2.8452124e+00
   1.7456701e+00  -2.8493156e+00
   1.7487381e+00  -2.8534026e+00
   1.7518061e+00  -2.8574743e+00
   1.7548740e+00  -2.8615316e+00
   1.7579420e+00  -2.8655751e+00
   1.7610099e+00  -2.8696052e+00
   1.7640779e+00  -2.8736219e+00
   1.7671459e+00  -2.8776249e+00
   1.7702138e+00  -2.8816137e+00
   1.7732818e+00  -2.8855875e+00
   1.7763498e+00  -2.8895455e+00
   1.7794177e+00  -2.8934869e+00
   1.7824857e+00  -2.8974112e+00
   1.7855536e+00  -2.9013181e+00
   1.7886216e+00  -2.9052077e+00
   1.7916896e+00  -2.9090804e+00
   1.7947575e+00  -2.9129369e+00
   1.7978255e+00  -2.9167781e+00
   1.8008934e+00  -2.9206050e+00
   1.8039614e+00  -2.9244184e+00
   1.8070294e+00  -2.9282189e+00
   1.8100973e+00  -2.9320071e+00
   1.8131653e+00  -2.9357829e+00
   1.8162333e+00  -2.9395461e+00
   1.8193012e+00  -2.9432961e+00
   1.8223692e+00  -2.9470321e+00
   1.8254371e+00  -2.9507533e+00
   1.8285051e+00  -2.9544590e+00
   1.8315731e+00  -2.9581485e+00
   1.8346410e+00  -2.9618215e+00
   1.8377090e+00  -2.9654782e+00
   1.8407769e+00  -2.9691188e+00
   1.8438449e+00  -2.9727440e+00
   1.8469129e+00  -2.9763548e+00
   1.8499808e+00  -2.9799520e+00
   1.8530488e+00  -2.9835366e+00
   1.8561168e+00  -2.9871092e+00
   1.8591847e+00  -2.9906704e+00
   1.8622527e+00  -2.9942200e+00
   1.8653206e+00  -2.9977580e+00
   1.8683886e+00  -3.0012838e+00
   1.8714566e+00  -3.0047965e+00
   1.8745245e+00  -3.0082953e+00
   1.8775925e+00  -3.0117795e+00
   1.8806604e+00  -3.0152484e+00
   1.8837284e+00  -3.0187016e+00
   1.8867964e+00  -3.0221393e+00
   1.8898643e+00  -3.0255617e+00
   1.8929323e+00  -3.0289695e+00
   1.8960003e+00  -3.0323635e+00
   1.8990682e+00  -3.0357447e+00
   1.9021362e+00  -3.0391140e+00
   1.9052041e+00  -3.0424721e+00
   1.9082721e+00  -3.0458195e+00
   1.9113401e+00  -3.0491563e+00
   1.9144080e+00  -3.0524822e+00
   1.9174760e+00  -3.0557967e+00
   1.9205439e+00  -3.0590990e+00
   1.9236119e+00  -3.0623884e+00
   1.9266799e+00  -3.0656638e+00
   1.9297478e+00  -3.0689248e+00
   1.9328158e+00  -3.0721709e+00
   1.9358838e+00  -3.0754021e+00
   1.9389517e+00  -3.0786187e+00
   1.9420197e+00  -3.0818214e+00
   1.9450876e+00  -3.0850109e+00
   1.9481556e+00  -3.0881883e+00
   1.9512236e+00  -3.0913544e+00
   1.9542915e+00  -3.0945101e+00
   1.9573595e+00  -3.0976557e+00
   1.9604274e+00  -3.1007914e+00
   1.9634954e+00  -3.1039171e+00
   1.9665634e+00  -3.1070321e+00
   1.9696313e+00  -3.1101357e+00
   1.9726993e+00  -3.1132270e+00
   1.9757673e+00  -3.1163053e+00
   1.9788352e+00  -3.1193697e+00
   1.9819032e+00  -3.1224200e+00
   1.9849711e+00  -3.1254560e+00
   1.9880391e+00  -3.1284781e+00
   1.9911071e+00  -3.1314867e+00
   1.9941750e+00  -3.1344829e+00
   1.9972430e+00  -3.1374674e+00
   2.0003109e+00  -3.1404412e+00
   2.0033789e+00  -3.1434052e+00
   2.0064469e+00  -3.1463598e+00
   2.0095148e+00  -3.1493052e+00
   2.0125828e+00  -3.1522411e+00
   2.0156508e+00  -3.1551671e+00
   2.0187187e+00  -3.1580825e+00
   2.0217867e+00  -3.1609862e+00
   2.0248546e+00  -3.1638776e+00
   2.0279226e+00  -3.1667558e+00
   2.0309906e+00  -3.1696205e+00
   2.0340585e+00  -3.1724715e+00
   2.0371265e+00  -3.1753090e+00
   2.0401944e+00  -3.1781337e+00
   2.0432624e+00  -3.1809463e+00
   2.0463304e+00  -3.1837479e+00
   2.0493983e+00  -3.1865393e+00
   2.0524663e+00  -3.1893214e+00
   2.0555343e+00  -3.1920946e+00
   2.0586022e+00  -3.1948592e+00
   2.0616702e+00  -3.1976150e+00
   2.0647381e+00  -3.2003615e+00
   2.0678061e+00  -3.2030980e+00
   2.0708741e+00  -3.2058236e+00
   2.0739420e+00  -3.2085374e+00
   2.0770100e+00  -3.2112386e+00
   2.0800779e+00  -3.2139269e+00
   2.0831459e+00  -3.2166020e+00
   2.0862139e+00  -3.2192641e+00
   2.0892818e+00  -3.2219138e+00
   2.0923498e+00  -3.2245520e+00
   2.0954178e+00  -3.2271795e+00
   2.0984857e+00  -3.2297974e+00
   2.1015537e+00  -3.2324063e+00
   2.1046216e+00  -3.2350069e+00
   2.1076896e+00  -3.2375995e+00
   2.1107576e+00  -3.2401838e+00
   2.1138255e+00  -3.2427594e+00
   2.1168935e+00  -3.2453255e+00
   2.1199614e+00  -3.2478814e+00
   2.1230294e+00  -3.2504260e+00
   2.1260974e+00  -3.2529586e+00
   2.1291653e+00  -3.2554788e+00
   2.1322333e+00  -3.2579862e+00
   2.1353013e+00  -3.2604812e+00
   2.1383692e+00  -3.2629642e+00
   2.1414372e+00  -3.2654360e+00
   2.1445051e+00  -3.2678975e+00
   2.1475731e+00  -3.2703498e+00
   2.1506411e+00  -3.2727936e+00
   2.1537090e+00  -3.2752295e+00
   2.1567770e+00  -3.2776578e+00
   2.1598449e+00  -3.2800784e+00
   2.1629129e+00  -3.2824909e+00
   2.1659809e+00  -3.2848944e+00
   2.1690488e+00  -3.2872882e+00
   2.1721168e+00  -3.2896712e+00
   2.1751848e+00  -3.2920428e+00
   2.1782527e+00  -3.2944024e+00
   2.1813207e+00  -3.2967497e+00
   2.1843886e+00  -3.2990849e+00
   2.1874566e+00  -3.3014085e+00
   2.1905246e+00  -3.3037213e+00
   2.1935925e+00  -3.3060242e+00
   2.1966605e+00  -3.3083181e+00
   2.1997284e+00  -3.3106040e+00
   2.2027964e+00  -3.3128824e+00
   2.2058644e+00  -3.3151536e+00
   2.2089323e+00  -3.3174175e+00
   2.2120003e+00  -3.3196738e+00
   2.2150683e+00  -3.3219217e+00
   2.2181362e+00  -3.3241603e+00
   2.2212042e+00  -3.3263887e+00
   2.2242721e+00  -3.3286060e+00
   2.2273401e+00  -3.3308118e+00
   2.2304081e+00  -3.3330058e+00
   2.2334760e+00  -3.3351880e+00
   2.2365440e+00  -3.3373589e+00
   2.2396120e+00  -3.3395193e+00
   2.2426799e+00  -3.3416702e+00
   2.2457479e+00  -3.3438123e+00
   2.2488158e+00  -3.3459468e+00
   2.2518838e+00  -3.3480741e+00
   2.2549518e+00  -3.3501946e+00
   2.2580197e+00  -3.3523083e+00
   2.2610877e+00  -3.3544148e+00
   2.2641556e+00  -3.3565133e+00
   2.2672236e+00  -3.3586030e+00
   2.2702916e+00  -3.3606830e+00
   2.2733595e+00  -3.3627524e+00
   2.2764275e+00  -3.3648106e+00
   2.2794955e+00  -3.3668573e+00
   2.2825634e+00  -3.3688926e+00
   2.2856314e+00  -3.3709169e+00
   2.2886993e+00  -3.3729310e+00
   2.2917673e+00  -3.3749357e+00
   2.2948353e+00  -3.3769321e+00
   2.2979032e+00  -3.3789210e+00
   2.3009712e+00  -3.3809032e+00
   2.3040391e+00  -3.3828789e+00
   2.3071071e+00  -3.3848481e+00
   2.3101751e+00  -3.3868105e+00
   2.3132430e+00  -3.3887654e+00
   2.3163110e+00  -3.3907119e+00
   2.3193790e+00  -3.3926491e+00
   2.3224469e+00  -3.3945761e+00
   2.3255149e+00  -3.3964923e+00
   2.3285828e+00  -3.3983973e+00
   2.3316508e+00  -3.4002912e+00
   2.3347188e+00  -3.4021744e+00
   2.3377867e+00  -3.4040476e+00
   2.3408547e+00  -3.4059117e+00
   2.3439226e+00  -3.4077677e+00
   2.3469906e+00  -3.4096164e+00
   2.3500586e+00  -3.4114587e+00
   2.3531265e+00  -3.4132948e+00
   2.3561945e+00  -3.4151248e+00
   2.3592625e+00  -3.4169484e+00
   2.3623304e+00  -3.4187648e+00
   2.3653984e+00  -3.4205732e+00
   2.3684663e+00  -3.4223728e+00
   2.3715343e+00  -3.4241625e+00
   2.3746023e+00  -3.4259417e+00
   2.3776702e+00  -3.4277100e+00
   2.3807382e+00  -3.4294676e+00
   2.3838061e+00  -3.4312146e+00
   2.3868741e+00  -3.4329519e+00
   2.3899421e+00  -3.4346802e+00
   2.3930100e+00  -3.4364007e+00
   2.3960780e+00  -3.4381141e+00
   2.3991460e+00  -3.4398213e+00
   2.4022139e+00  -3.4415226e+00
   2.4052819e+00  -3.4432182e+00
   2.4083498e+00  -3.4449076e+00
   2.4114178e+00  -3.4465902e+00
   2.4144858e+00  -3.4482653e+00
   2.4175537e+00  -3.4499317e+00
   2.4206217e+00  -3.4515887e+00
   2.4236896e+00  -3.4532355e+00
   2.4267576e+00  -3.4548718e+00
   2.4298256e+00  -3.4564975e+00
   2.4328935e+00  -3.4581129e+00
   2.4359615e+00  -3.4597186e+00
   2.4390295e+00  -3.4613157e+00
   2.4420974e+00  -3.4629050e+00
   2.4451654e+00  -3.4644876e+00
   2.4482333e+00  -3.4660640e+00
   2.4513013e+00  -3.4676349e+00
   2.4543693e+00  -3.4692002e+00
   2.4574372e+00  -3.4707598e+00
   2.4605052e+00  -3.4723129e+00
   2.4635731e+00  -3.4738587e+00
   2.4666411e+00  -3.4753963e+00
   2.4697091e+00  -3.4769247e+00
   2.4727770e+00  -3.4784433e+00
   2.4758450e+00  -3.4799515e+00
   2.4789130e+00  -3.4814494e+00
   2.4819809e+00  -3.4829372e+00
   2.4850489e+00  -3.4844156e+00
   2.4881168e+00  -3.4858853e+00
   2.4911848e+00  -3.4873475e+00
   2.4942528e+00  -3.4888031e+00
   2.4973207e+00  -3.4902528e+00
   2.5003887e+00  -3.4916971e+00
   2.5034566e+00  -3.4931361e+00
   2.5065246e+00  -3.4945696e+00
   2.5095926e+00  -3.4959969e+00
   2.5126605e+00  -3.4974173e+00
   2.5157285e+00  -3.4988298e+00
   2.5187965e+00  -3.5002334e+00
   2.5218644e+00  -3.5016274e+00
   2.5249324e+00  -3.5030114e+00
   2.5280003e+00  -3.5043852e+00
   2.5310683e+00  -3.5057490e+00
   2.5341363e+00  -3.5071036e+00
   2.5372042e+00  -3.5084497e+00
   2.5402722e+00  -3.5097884e+00
   2.5433401e+00  -3.5111205e+00
   2.5464081e+00  -3.5124469e+00
   2.5494761e+00  -3.5137682e+00
   2.5525440e+00  -3.5150843e+00
   2.5556120e+00  -3.5163952e+00
   2.5586800e+00  -3.5177003e+00
   2.5617479e+00  -3.5189986e+00
   2.5648159e+00  -3.5202894e+00
   2.5678838e+00  -3.5215716e+00
   2.5709518e+00  -3.5228444e+00
   2.5740198e+00  -3.5241074e+00
   2.5770877e+00  -3.5253604e+00
   2.5801557e+00  -3.5266036e+00
   2.5832236e+00  -3.5278376e+00
   2.5862916e+00  -3.5290633e+00
   2.5893596e+00  -3.5302817e+00
   2.5924275e+00  -3.5314936e+00
   2.5954955e+00  -3.5326999e+00
   2.5985635e+00  -3.5339012e+00
   2.6016314e+00  -3.5350977e+00
   2.6046994e+00  -3.5362891e+00
   2.6077673e+00  -3.5374749e+00
   2.6108353e+00  -3.5386543e+00
   2.6139033e+00  -3.5398263e+00
   2.6169712e+00  -3.5409901e+00
   2.6200392e+00  -3.5421447e+00
   2.6231071e+00  -3.5432897e+00
   2.6261751e+00  -3.5444249e+00
   2.6292431e+00  -3.5455504e+00
   2.6323110e+00  -3.5466668e+00
   2.6353790e+00  -3.5477750e+00
   2.6384470e+00  -3.5488759e+00
   2.6415149e+00  -3.5499705e+00
   2.6445829e+00  -3.5510596e+00
   2.6476508e+00  -3.5521438e+00
   2.6507188e+00  -3.5532233e+00
   2.6537868e+00  -3.5542979e+00
   2.6568547e+00  -3.5553672e+00
   2.6599227e+00  -3.5564304e+00
   2.6629906e+00  -3.5574865e+00
   2.6660586e+00  -3.5585344e+00
   2.6691266e+00  -3.5595736e+00
   2.6721945e+00  -3.5606032e+00
   2.6752625e+00  -3.5616232e+00
   2.6783305e+00  -3.5626336e+00
   2.6813984e+00  -3.5636350e+00
   2.6844664e+00  -3.5646283e+00
   2.6875343e+00  -3.5656143e+00
   2.6906023e+00  -3.5665941e+00
   2.6936703e+00  -3.5675684e+00
   2.6967382e+00  -3.5685380e+00
   2.6998062e+00  -3.5695031e+00
   2.7028741e+00  -3.5704635e+00
   2.7059421e+00  -3.5714187e+00
   2.7090101e+00  -3.5723680e+00
   2.7120780e+00  -3.5733105e+00
   2.7151460e+00  -3.5742451e+00
   2.7182140e+00  -3.5751710e+00
   2.7212819e+00  -3.5760877e+00
   2.7243499e+00  -3.5769948e+00
   2.7274178e+00  -3.5778924e+00
   2.7304858e+00  -3.5787812e+00
   2.7335538e+00  -3.5796618e+00
   2.7366217e+00  -3.5805352e+00
   2.7396897e+00  -3.5814024e+00
   2.7427576e+00  -3.5822643e+00
   2.7458256e+00  -3.5831214e+00
   2.7488936e+00  -3.5839742e+00
   2.7519615e+00  -3.5848225e+00
   2.7550295e+00  -3.5856658e+00
   2.7580975e+00  -3.5865034e+00
   2.7611654e+00  -3.5873343e+00
   2.7642334e+00  -3.5881576e+00
   2.7673013e+00  -3.5889725e+00
   2.7703693e+00  -3.5897782e+00
   2.7734373e+00  -3.5905744e+00
   2.7765052e+00  -3.5913614e+00
   2.7795732e+00  -3.5921395e+00
   2.7826411e+00  -3.5929094e+00
   2.7857091e+00  -3.5936722e+00
   2.7887771e+00  -3.5944288e+00
   2.7918450e+00  -3.5951801e+00
   2.7949130e+00  -3.5959268e+00
   2.7979810e+00  -3.5966692e+00
   2.8010489e+00  -3.5974072e+00
   2.8041169e+00  -3.5981404e+00
   2.8071848e+00  -3.5988682e+00
   2.8102528e+00  -3.5995894e+00
   2.8133208e+00  -3.6003033e+00
   2.8163887e+00  -3.6010088e+00
   2.8194567e+00  -3.6017053e+00
   2.8225246e+00  -3.6023926e+00
   2.8255926e+00  -3.6030705e+00
   2.8286606e+00  -3.6037397e+00
   2.8317285e+00  -3.6044007e+00
   2.8347965e+00  -3.6050546e+00
   2.8378645e+00  -3.6057023e+00
   2.8409324e+00  -3.6063447e+00
   2.8440004e+00  -3.6069826e+00
   2.8470683e+00  -3.6076162e+00
   2.8501363e+00  -3.6082456e+00
   2.8532043e+00  -3.6088704e+00
   2.8562722e+00  -3.6094898e+00
   2.8593402e+00  -3.6101030e+00
   2.8624082e+00  -3.6107089e+00
   2.8654761e+00  -3.6113066e+00
   2.8685441e+00  -3.6118955e+00
   2.8716120e+00  -3.6124752e+00
   2.8746800e+00  -3.6130457e+00
   2.8777480e+00  -3.6136074e+00
   2.8808159e+00  -3.6141610e+00
   2.8838839e+00  -3.6147074e+00
   2.8869518e+00  -3.6152476e+00
   2.8900198e+00  -3.6157826e+00
   2.8930878e+00  -3.6163130e+00
   2.8961557e+00  -3.6168393e+00
   2.8992237e+00  -3.6173615e+00
   2.9022917e+00  -3.6178791e+00
   2.9053596e+00  -3.6183916e+00
   2.9084276e+00  -3.6188979e+00
   2.9114955e+00  -3.6193972e+00
   2.9145635e+00  -3.6198885e+00
   2.9176315e+00  -3.6203710e+00
   2.9206994e+00  -3.6208444e+00
   2.9237674e+00  -3.6213087e+00
   2.9268353e+00  -3.6217642e+00
   2.9299033e+00  -3.6222116e+00
   2.9329713e+00  -3.6226517e+00
   2.9360392e+00  -3.6230857e+00
   2.9391072e+00  -3.6235144e+00
   2.9421752e+00  -3.6239386e+00
   2.9452431e+00  -3.6243586e+00
   2.9483111e+00  -3.6247746e+00
   2.9513790e+00  -3.6251862e+00
   2.9544470e+00  -3.6255928e+00
   2.9575150e+00  -3.6259934e+00
   2.9605829e+00  -3.6263871e+00
   2.9636509e+00  -3.6267730e+00
   2.9667188e+00  -3.6271502e+00
   2.9697868e+00  -3.6275183e+00
   2.9728548e+00  -3.6278774e+00
   2.9759227e+00  -3.6282277e+00
   2.9789907e+00  -3.6285698e+00
   2.9820587e+00  -3.6289047e+00
   2.9851266e+00  -3.6292334e+00
   2.9881946e+00  -3.6295567e+00
   2.9912625e+00  -3.6298756e+00
   2.9943305e+00  -3.6301903e+00
   2.9973985e+00  -3.6305011e+00
   3.0004664e+00  -3.6308075e+00
   3.0035344e+00  -3.6311091e+00
   3.0066023e+00  -3.6314048e+00
   3.0096703e+00  -3.6316937e+00
   3.0127383e+00  -3.6319749e+00
   3.0158062e+00  -3.6322476e+00
   3.0188742e+00  -3.6325113e+00
   3.0219422e+00  -3.6327660e+00
   3.0250101e+00  -3.6330118e+00
   3.0280781e+00  -3.6332495e+00
   3.0311460e+00  -3.6334799e+00
   3.0342140e+00  -3.6337039e+00
   3.0372820e+00  -3.6339227e+00
   3.0403499e+00  -3.6341368e+00
   3.0434179e+00  -3.6343469e+00
   3.0464858e+00  -3.6345531e+00
   3.0495538e+00  -3.6347550e+00
   3.0526218e+00  -3.6349522e+00
   3.0556897e+00  -3.6351436e+00
   3.0587577e+00  -3.6353284e+00
   3.0618257e+00  -3.6355056e+00
   3.0648936e+00  -3.6356743e+00
   3.0679616e+00  -3.6358341e+00
   3.0710295e+00  -3.6359849e+00
   3.0740975e+00  -3.6361268e+00
   3.0771655e+00  -3.6362605e+00
   3.0802334e+00  -3.6363869e+00
   3.0833014e+00  -3.6365069e+00
   3.0863693e+00  -3.6366215e+00
   3.0894373e+00  -3.6367315e+00
   3.0925053e+00  -3.6368374e+00
   3.0955732e+00  -3.6369394e+00
   3.0986412e+00  -3.6370372e+00
   3.1017092e+00  -3.6371303e+00
   3.1047771e+00  -3.6372179e+00
   3.1078451e+00  -3.6372989e+00
   3.1109130e+00  -3.6373723e+00
   3.1139810e+00  -3.6374375e+00
   3.1170490e+00  -3.6374937e+00
   3.1201169e+00  -3.6375409e+00
   3.1231849e+00  -3.6375793e+00
   3.1262528e+00  -3.6376094e+00
   3.1293208e+00  -3.6376320e+00
   3.1323888e+00  -3.6376482e+00
   3.1354567e+00  -3.6376589e+00
   3.1385247e+00  -3.6376650e+00
  -3.1415927e+00  -3.6376669e+00
  -3.1385247e+00  -3.6376650e+00
  -3.1354567e+00  -3.6376589e+00
  -3.1323888e+00  -3.6376482e+00
  -3.1293208e+00  -3.6376320e+00
  -3.1262528e+00  -3.6376094e+00
  -3.1231849e+00  -3.6375793e+00
  -3.1201169e+00  -3.6375409e+00
  -3.1170490e+00  -3.6374937e+00
  -3.1139810e+00  -3.6374375e+00
  -3.1109130e+00  -3.6373723e+00
  -3.1078451e+00  -3.6372989e+00
  -3.1047771e+00  -3.6372179e+00
  -3.1017092e+00  -3.6371303e+00
  -3.0986412e+00  -3.6370372e+00
  -3.0955732e+00  -3.6369394e+00
  -3.0925053e+00  -3.6368374e+00
  -3.0894373e+00  -3.6367315e+00
  -3.0863693e+00  -3.6366215e+00
  -3.0833014e+00  -3.6365069e+00
  -3.0802334e+00  -3.6363869e+00
  -3.0771655e+00  -3.6362605e+00
  -3.0740975e+00  -3.6361268e+00
  -3.0710295e+00  -3.6359849e+00
  -3.0679616e+00  -3.6358341e+00
  -3.0648936e+00  -3.6356743e+00
  -3.0618257e+00  -3.6355056e+00
  -3.0587577e+00  -3.6353284e+00
  -3.0556897e+00  -3.6351436e+00
  -3.0526218e+00  -3.6349522e+00
  -3.0495538e+00  -3.6347550e+00
  -3.0464858e+00  -3.6345531e+00
  -3.0434179e+00  -3.6343469e+00
  -3.0403499e+00  -3.6341368e+00
  -3.0372820e+00  -3.6339227e+00
  -3.0342140e+00  -3.6337039e+00
  -3.0311460e+00  -3.6334799e+00
  -3.0280781e+00  -3.6332495e+00
  -3.0250101e+00  -3.6330118e+00
  -3.0219422e+00  -3.6327660e+00
  -3.0188742e+00  -3.6325113e+00
  -3.0158062e+00  -3.6322476e+00
  -3.0127383e+00  -3.6319749e+00
  -3.0096703e+00  -3.6316937e+00
  -3.0066023e+00  -3.6314048e+00
  -3.0035344e+00  -3.6311091e+00
  -3.0004664e+00  -3.6308075e+00
  -2.9973985e+00  -3.6305011e+00
  -2.9943305e+00  -3.6301903e+00
  -2.9912625e+00  -3.6298756e+00
  -2.9881946e+00  -3.6295567e+00
  -2.9851266e+00  -3.6292334e+00
  -2.9820587e+00  -3.6289047e+00
  -2.9789907e+00  -3.6285698e+00
  -2.9759227e+00  -3.6282277e+00
  -2.9728548e+00  -3.6278774e+00
  -2.9697868e+00  -3.6275183e+00
  -2.9667188e+00  -3.6271502e+00
  -2.9636509e+00  -3.6267730e+00
  -2.9605829e+00  -3.6263871e+00
  -2.9575150e+00  -3.6259934e+00
  -2.9544470e+00  -3.6255928e+00
  -2.9513790e+00  -3.6251862e+00
  -2.9483111e+00  -3.6247746e+00
  -2.9452431e+00  -3.6243586e+00
  -2.9421752e+00  -3.6239386e+00
  -2.9391072e+00  -3.6235144e+00
  -2.9360392e+00  -3.6230857e+00
  -2.9329713e+00  -3.6226517e+00
  -2.9299033e+00  -3.6222116e+00
  -2.9268353e+00  -3.6217642e+00
  -2.9237674e+00  -3.6213087e+00
  -2.9206994e+00  -3.6208444e+00
  -2.9176315e+00  -3.6203710e+00
  -2.9145635e+00  -3.6198885e+00
  -2.9114955e+00  -3.6193972e+00
  -2.9084276e+00  -3.6188979e+00
  -2.9053596e+00  -3.6183916e+00
  -2.9022917e+00  -3.6178791e+00
  -2.8992237e+00  -3.6173615e+00
  -2.8961557e+00  -3.6168393e+00
  -2.8930878e+00  -3.6163130e+00
  -2.8900198e+00  -3.6157826e+00
  -2.8869518e+00  -3.6152476e+00
  -2.8838839e+00  -3.6147074e+00
  -2.8808159e+00  -3.6141610e+00
  -2.8777480e+00  -3.6136074e+00
  -2.8746800e+00  -3.6130457e+00
  -2.8716120e+00  -3.6124752e+00
  -2.8685441e+00  -3.6118955e+00
  -2.8654761e+00  -3.6113066e+00
  -2.8624082e+00  -3.6107089e+00
  -2.8593402e+00  -3.6101030e+00
  -2.8562722e+00  -3.6094898e+00
  -2.8532043e+00  -3.6088704e+00
  -2.8501363e+00  -3.6082456e+00
  -2.8470683e+00  -3.6076162e+00
  -2.8440004e+00  -3.6069826e+00
  -2.8409324e+00  -3.6063447e+00
  -2.8378645e+00  -3.6057023e+00
  -2.8347965e+00  -3.6050546e+00
  -2.8317285e+00  -3.6044007e+00
  -2.8286606e+00  -3.6037397e+00
  -2.8255926e+00  -3.6030705e+00
  -2.8225246e+00  -3.6023926e+00
  -2.8194567e+00  -3.6017053e+00
  -2.8163887e+00  -3.6010088e+00
  -2.8133208e+00  -3.6003033e+00
  -2.8102528e+00  -3.5995894e+00
  -2.8071848e+00  -3.5988682e+00
  -2.8041169e+00  -3.5981404e+00
  -2.8010489e+00  -3.5974072e+00
  -2.7979810e+00  -3.5966692e+00
  -2.7949130e+00  -3.5959268e+00
  -2.7918450e+00  -3.5951801e+00
  -2.7887771e+00  -3.5944288e+00
  -2.7857091e+00  -3.5936722e+00
  -2.7826411e+00  -3.5929094e+00
  -2.7795732e+00  -3.5921395e+00
  -2.7765052e+00  -3.5913614e+00
  -2.7734373e+00  -3.5905744e+00
  -2.7703693e+00  -3.5897782e+00
  -2.7673013e+00  -3.5889725e+00
  -2.7642334e+00  -3.5881576e+00
  -2.7611654e+00  -3.5873343e+00
  -2.7580975e+00  -3.5865034e+00
  -2.7550295e+00  -3.5856658e+00
  -2.7519615e+00  -3.5848225e+00
  -2.7488936e+00  -3.5839742e+00
  -2.7458256e+00  -3.5831214e+00
  -2.7427576e+00  -3.5822643e+00
  -2.7396897e+00  -3.5814024e+00
  -2.7366217e+00  -3.5805352e+00
  -2.7335538e+00  -3.5796618e+00
  -2.7304858e+00  -3.5787812e+00
  -2.7274178e+00  -3.5778924e+00
  -2.7243499e+00  -3.5769948e+00
  -2.7212819e+00  -3.5760877e+00
  -2.7182140e+00  -3.5751710e+00
  -2.7151460e+00  -3.5742451e+00
  -2.7120780e+00  -3.5733105e+00
  -2.7090101e+00  -3.5723680e+00
  -2.7059421e+00  -3.5714187e+00
  -2.7028741e+00  -3.5704635e+00
  -2.6998062e+00  -3.5695031e+00
  -2.6967382e+00  -3.5685380e+00
  -2.6936703e+00  -3.5675684e+00
  -2.6906023e+00  -3.5665941e+00
  -2.6875343e+00  -3.5656143e+00
  -2.6844664e+00  -3.5646283e+00
  -2.6813984e+00  -3.5636350e+00
  -2.6783305e+00  -3.5626336e+00
  -2.6752625e+00  -3.5616232e+00
  -2.6721945e+00  -3.5606032e+00
  -2.6691266e+00  -3.5595736e+00
  -2.6660586e+00  -3.5585344e+00
  -2.6629906e+00  -3.5574865e+00
  -2.6599227e+00  -3.5564304e+00
  -2.6568547e+00  -3.5553672e+00
  -2.6537868e+00  -3.5542979e+00
  -2.6507188e+00  -3.5532233e+00
  -2.6476508e+00  -3.5521438e+00
  -2.6445829e+00  -3.5510596e+00
  -2.6415149e+00  -3.5499705e+00
  -2.6384470e+00  -3.5488759e+00
  -2.6353790e+00  -3.5477750e+00
  -2.6323110e+00  -3.5466668e+00
  -2.6292431e+00  -3.5455504e+00
  -2.6261751e+00  -3.5444249e+00
  -2.6231071e+00  -3.5432897e+00
  -2.6200392e+00  -3.5421447e+00
  -2.6169712e+00  -3.5409901e+00
  -2.6139033e+00  -3.5398263e+00
  -2.6108353e+00  -3.5386543e+00
  -2.6077673e+00  -3.5374749e+00
  -2.6046994e+00  -3.5362891e+00
  -2.6016314e+00  -3.5350977e+00
  -2.5985635e+00  -3.5339012e+00
  -2.5954955e+00  -3.5326999e+00
  -2.5924275e+00  -3.5314936e+00
  -2.5893596e+00  -3.5302817e+00
  -2.5862916e+00  -3.5290633e+00
  -2.5832236e+00  -3.5278376e+00
  -2.5801557e+00  -3.5266036e+00
  -2.5770877e+00  -3.5253604e+00
  -2.5740198e+00  -3.5241074e+00
  -2.5709518e+00  -3.5228444e+00
  -2.5678838e+00  -3.5215716e+00
  -2.5648159e+00  -3.5202894e+00
  -2.5617479e+00  -3.5189986e+00
  -2.5586800e+00  -3.5177003e+00
  -2.5556120e+00  -3.5163952e+00
  -2.5525440e+00  -3.5150843e+00
  -2.5494761e+00  -3.5137682e+00
  -2.5464081e+00  -3.5124469e+00
  -2.5433401e+00  -3.5111205e+00
  -2.5402722e+00  -3.5097884e+00
  -2.5372042e+00  -3.5084497e+00
  -2.5341363e+00  -3.5071036e+00
  -2.5310683e+00  -3.5057490e+00
  -2.5280003e+00  -3.5043852e+00
  -2.5249324e+00  -3.5030114e+00
  -2.5218644e+00  -3.5016274e+00
  -2.5187965e+00  -3.5002334e+00
  -2.5157285e+00  -3.4988298e+00
  -2.5126605e+00  -3.4974173e+00
  -2.5095926e+00  -3.4959969e+00
  -2.5065246e+00  -3.4945696e+00
  -2.5034566e+00  -3.4931361e+00
  -2.5003887e+00  -3.4916971e+00
  -2.4973207e+00  -3.4902528e+00
  -2.4942528e+00  -3.4888031e+00
  -2.4911848e+00  -3.4873475e+00
  -2.4881168e+00  -3.4858853e+00
  -2.4850489e+00  -3.4844156e+00
  -2.4819809e+00  -3.4829372e+00
  -2.4789130e+00  -3.4814494e+00
  -2.4758450e+00  -3.4799515e+00
  -2.4727770e+00  -3.4784433e+00
  -2.4697091e+00  -3.4769247e+00
  -2.4666411e+00  -3.4753963e+00
  -2.4635731e+00  -3.4738587e+00
  -2.4605052e+00  -3.4723129e+00
  -2.4574372e+00  -3.4707598e+00
  -2.4543693e+00  -3.4692002e+00
  -2.4513013e+00  -3.4676349e+00
  -2.4482333e+00  -3.4660640e+00
  -2.4451654e+00  -3.4644876e+00
  -2.4420974e+00  -3.4629050e+00
  -2.4390295e+00  -3.4613157e+00
  -2.4359615e+00  -3.4597186e+00
  -2.4328935e+00  -3.4581129e+00
  -2.4298256e+00  -3.4564975e+00
  -2.4267576e+00  -3.4548718e+00
  -2.4236896e+00  -3.4532355e+00
  -2.4206217e+00  -3.4515887e+00
  -2.4175537e+00  -3.4499317e+00
  -2.4144858e+00  -3.4482653e+00
  -2.4114178e+00  -3.4465902e+00
  -2.4083498e+00  -3.4449076e+00
  -2.4052819e+00  -3.4432182e+00
  -2.4022139e+00  -3.4415226e+00
  -2.3991460e+00  -3.4398213e+00
  -2.3960780e+00  -3.4381141e+00
  -2.3930100e+00  -3.4364007e+00
  -2.3899421e+00  -3.4346802e+00
  -2.3868741e+00  -3.4329519e+00
  -2.3838061e+00  -3.4312146e+00
  -2.3807382e+00  -3.4294676e+00
  -2.3776702e+00  -3.4277100e+00
  -2.3746023e+00  -3.4259417e+00
  -2.3715343e+00  -3.4241625e+00
  -2.3684663e+00  -3.4223728e+00
  -2.3653984e+00  -3.4205732e+00
  -2.3623304e+00  -3.4187648e+00
  -2.3592625e+00  -3.4169484e+00
  -2.3561945e+00  -3.4151248e+00
  -2.3531265e+00  -3.4132948e+00
  -2.3500586e+00  -3.4114587e+00
  -2.3469906e+00  -3.4096164e+00
  -2.3439226e+00  -3.4077677e+00
  -2.3408547e+00  -3.4059117e+00
  -2.3377867e+00  -3.4040476e+00
  -2.3347188e+00  -3.4021744e+00
  -2.3316508e+00  -3.4002912e+00
  -2.3285828e+00  -3.3983973e+00
  -2.3255149e+00  -3.3964923e+00
  -2.3224469e+00  -3.3945761e+00
  -2.3193790e+00  -3.3926491e+00
  -2.3163110e+00  -3.3907119e+00
  -2.3132430e+00  -3.3887654e+00
  -2.3101751e+00  -3.3868105e+00
  -2.3071071e+00  -3.3848481e+00
  -2.3040391e+00  -3.3828789e+00
  -2.3009712e+00  -3.3809032e+00
  -2.2979032e+00  -3.3789210e+00
  -2.2948353e+00  -3.3769321e+00
  -2.2917673e+00  -3.3749357e+00
  -2.2886993e+00  -3.3729310e+00
  -2.2856314e+00  -3.3709169e+00
  -2.2825634e+00  -3.3688926e+00
  -2.2794955e+00  -3.3668573e+00
  -2.2764275e+00  -3.3648106e+00
  -2.2733595e+00  -3.3627524e+00
  -2.2702916e+00  -3.3606830e+00
  -2.2672236e+00  -3.3586030e+00
  -2.2641556e+00  -3.3565133e+00
  -2.2610877e+00  -3.3544148e+00
  -2.2580197e+00  -3.3523083e+00
  -2.2549518e+00  -3.3501946e+00
  -2.2518838e+00  -3.3480741e+00
  -2.2488158e+00  -3.3459468e+00
  -2.2457479e+00  -3.3438123e+00
  -2.2426799e+00  -3.3416702e+00
  -2.2396120e+00  -3.3395193e+00
  -2.2365440e+00  -3.3373589e+00
  -2.2334760e+00  -3.3351880e+00
  -2.2304081e+00  -3.3330058e+00
  -2.2273401e+00  -3.3308118e+00
  -2.2242721e+00  -3.3286060e+00
  -2.2212042e+00  -3.3263887e+00
  -2.2181362e+00  -3.3241603e+00
  -2.2150683e+00  -3.3219217e+00
  -2.2120003e+00  -3.3196738e+00
  -2.2089323e+00  -3.3174175e+00
  -2.2058644e+00  -3.3151536e+00
  -2.2027964e+00  -3.3128824e+00
  -2.1997284e+00  -3.3106040e+00
  -2.1966605e+00  -3.3083181e+00
  -2.1935925e+00  -3.3060242e+00
  -2.1905246e+00  -3.3037213e+00
  -2.1874566e+00  -3.3014085e+00
  -2.1843886e+00  -3.2990849e+00
  -2.1813207e+00  -3.2967497e+00
  -2.1782527e+00  -3.2944024e+00
  -2.1751848e+00  -3.2920428e+00
  -2.1721168e+00  -3.2896712e+00
  -2.1690488e+00  -3.2872882e+00
  -2.1659809e+00  -3.2848944e+00
  -2.1629129e+00  -3.2824909e+00
  -2.1598449e+00  -3.2800784e+00
  -2.1567770e+00  -3.2776578e+00
  -2.1537090e+00  -3.2752295e+00
  -2.1506411e+00  -3.2727936e+00
  -2.1475731e+00  -3.2703498e+00
  -2.1445051e+00  -3.2678975e+00
  -2.1414372e+00  -3.2654360e+00
  -2.1383692e+00  -3.2629642e+00
  -2.1353013e+00  -3.2604812e+00
  -2.1322333e+00  -3.2579862e+00
  -2.1291653e+00  -3.2554788e+00
  -2.1260974e+00  -3.2529586e+00
  -2.1230294e+00  -3.2504260e+00
  -2.1199614e+00  -3.2478814e+00
  -2.1168935e+00  -3.2453255e+00
  -2.1138255e+00  -3.2427594e+00
  -2.1107576e+00  -3.2401838e+00
  -2.1076896e+00  -3.2375995e+00
  -2.1046216e+00  -3.2350069e+00
  -2.1015537e+00  -3.2324063e+00
  -2.0984857e+00  -3.2297974e+00
  -2.0954178e+00  -3.2271795e+00
  -2.0923498e+00  -3.2245520e+00
  -2.0892818e+00  -3.2219138e+00
  -2.0862139e+00  -3.2192641e+00
  -2.0831459e+00  -3.2166020e+00
  -2.0800779e+00  -3.2139269e+00
  -2.0770100e+00  -3.2112386e+00
  -2.0739420e+00  -3.2085374e+00
  -2.0708741e+00  -3.2058236e+00
  -2.0678061e+00  -3.2030980e+00
  -2.0647381e+00  -3.2003615e+00
  -2.0616702e+00  -3.1976150e+00
  -2.0586022e+00  -3.1948592e+00
  -2.0555343e+00  -3.1920946e+00
  -2.0524663e+00  -3.1893214e+00
  -2.0493983e+00  -3.1865393e+00
  -2.0463304e+00  -3.1837479e+00
  -2.0432624e+00  -3.1809463e+00
  -2.0401944e+00  -3.1781337e+00
  -2.0371265e+00  -3.1753090e+00
  -2.0340585e+00  -3.1724715e+00
  -2.0309906e+00  -3.1696205e+00
  -2.0279226e+00  -3.1667558e+00
  -2.0248546e+00  -3.1638776e+00
  -2.0217867e+00  -3.1609862e+00
  -2.0187187e+00  -3.1580825e+00
  -2.0156508e+00  -3.1551671e+00
  -2.0125828e+00  -3.1522411e+00
  -2.0095148e+00  -3.1493052e+00
  -2.0064469e+00  -3.1463598e+00
  -2.0033789e+00  -3.1434052e+00
  -2.0003109e+00  -3.1404412e+00
  -1.9972430e+00  -3.1374674e+00
  -1.9941750e+00  -3.1344829e+00
  -1.9911071e+00  -3.1314867e+00
  -1.9880391e+00  -3.1284781e+00
  -1.9849711e+00  -3.1254560e+00
  -1.9819032e+00  -3.1224200e+00
  -1.9788352e+00  -3.1193697e+00
  -1.9757673e+00  -3.1163053e+00
  -1.9726993e+00  -3.1132270e+00
  -1.9696313e+00  -3.1101357e+00
  -1.9665634e+00  -3.1070321e+00
  -1.9634954e+00  -3.1039171e+00
  -1.9604274e+00  -3.1007914e+00
  -1.9573595e+00  -3.0976557e+00
  -1.9542915e+00  -3.0945101e+00
  -1.9512236e+00  -3.0913544e+00
  -1.9481556e+00  -3.0881883e+00
  -1.9450876e+00  -3.0850109e+00
  -1.9420197e+00  -3.0818214e+00
  -1.9389517e+00  -3.0786187e+00
  -1.9358838e+00  -3.0754021e+00
  -1.9328158e+00  -3.0721709e+00
  -1.9297478e+00  -3.0689248e+00
  -1.9266799e+00  -3.0656638e+00
  -1.9236119e+00  -3.0623884e+00
  -1.9205439e+00  -3.0590990e+00
  -1.9174760e+00  -3.0557967e+00
  -1.9144080e+00  -3.0524822e+00
  -1.9113401e+00  -3.0491563e+00
  -1.9082721e+00  -3.0458195e+00
  -1.9052041e+00  -3.0424721e+00
  -1.9021362e+00  -3.0391140e+00
  -1.8990682e+00  -3.0357447e+00
  -1.8960003e+00  -3.0323635e+00
  -1.8929323e+00  -3.0289695e+00
  -1.8898643e+00  -3.0255617e+00
  -1.8867964e+00  -3.0221393e+00
  -1.8837284e+00  -3.0187016e+00
  -1.8806604e+00  -3.0152484e+00
  -1.8775925e+00  -3.0117795e+00
  -1.8745245e+00  -3.0082953e+00
  -1.8714566e+00  -3.0047965e+00
  -1.8683886e+00  -3.0012838e+00
  -1.8653206e+00  -2.9977580e+00
  -1.8622527e+00  -2.9942200e+00
  -1.8591847e+00  -2.9906704e+00
  -1.8561168e+00  -2.9871092e+00
  -1.8530488e+00  -2.9835366e+00
  -1.8499808e+00  -2.9799520e+00
  -1.8469129e+00  -2.9763548e+00
  -1.8438449e+00  -2.9727440e+00
  -1.8407769e+00  -2.9691188e+00
  -1.8377090e+00  -2.9654782e+00
  -1.8346410e+00  -2.9618215e+00
  -1.8315731e+00  -2.9581485e+00
  -1.8285051e+00  -2.9544590e+00
  -1.8254371e+00  -2.9507533e+00
  -1.8223692e+00  -2.9470321e+00
  -1.8193012e+00  -2.9432961e+00
  -1.8162333e+00  -2.9395461e+00
  -1.8131653e+00  -2.9357829e+00
  -1.8100973e+00  -2.9320071e+00
  -1.8070294e+00  -2.9282189e+00
  -1.8039614e+00  -2.9244184e+00
  -1.8008934e+00  -2.9206050e+00
  -1.7978255e+00  -2.9167781e+00
  -1.7947575e+00  -2.9129369e+00
  -1.7916896e+00  -2.9090804e+00
  -1.7886216e+00  -2.9052077e+00
  -1.7855536e+00  -2.9013181e+00
  -1.7824857e+00  -2.8974112e+00
  -1.7794177e+00  -2.8934869e+00
  -1.7763498e+00  -2.8895455e+00
  -1.7732818e+00  -2.8855875e+00
  -1.7702138e+00  -2.8816137e+00
  -1.7671459e+00  -2.8776249e+00
  -1.7640779e+00  -2.8736219e+00
  -1.7610099e+00  -2.8696052e+00
  -1.7579420e+00  -2.8655751e+00
  -1.7548740e+00  -2.8615316e+00
  -1.7518061e+00  -2.8574743e+00
  -1.7487381e+00  -2.8534026e+00
  -1.7456701e+00  -2.8493156e+00
  -1.7426022e+00  -2.8452124e+00
  -1.7395342e+00  -2.8410920e+00
  -1.7364663e+00  -2.8369538e+00
  -1.7333983e+00  -2.8327973e+00
  -1.7303303e+00  -2.8286223e+00
  -1.7272624e+00  -2.8244292e+00
  -1.7241944e+00  -2.8202184e+00
  -1.7211264e+00  -2.8159907e+00
  -1.7180585e+00  -2.8117467e+00
  -1.7149905e+00  -2.8074874e+00
  -1.7119226e+00  -2.8032132e+00
  -1.7088546e+00  -2.7989245e+00
  -1.7057866e+00  -2.7946213e+00
  -1.7027187e+00  -2.7903033e+00
  -1.6996507e+00  -2.7859697e+00
  -1.6965828e+00  -2.7816197e+00
  -1.6935148e+00  -2.7772524e+00
  -1.6904468e+00  -2.7728670e+00
  -1.6873789e+00  -2.7684625e+00
  -1.6843109e+00  -2.7640387e+00
  -1.6812429e+00  -2.7595953e+00
  -1.6781750e+00  -2.7551325e+00
  -1.6751070e+00  -2.7506508e+00
  -1.6720391e+00  -2.7461508e+00
  -1.6689711e+00  -2.7416334e+00
  -1.6659031e+00  -2.7370993e+00
  -1.6628352e+00  -2.7325491e+00
  -1.6597672e+00  -2.7279830e+00
  -1.6566993e+00  -2.7234012e+00
  -1.6536313e+00  -2.7188032e+00
  -1.6505633e+00  -2.7141885e+00
  -1.6474954e+00  -2.7095562e+00
  -1.6444274e+00  -2.7049054e+00
  -1.6413594e+00  -2.7002352e+00
  -1.6382915e+00  -2.6955448e+00
  -1.6352235e+00  -2.6908337e+00
  -1.6321556e+00  -2.6861017e+00
  -1.6290876e+00  -2.6813490e+00
  -1.6260196e+00  -2.6765760e+00
  -1.6229517e+00  -2.6717833e+00
  -1.6198837e+00  -2.6669717e+00
  -1.6168158e+00  -2.6621419e+00
  -1.6137478e+00  -2.6572945e+00
  -1.6106798e+00  -2.6524299e+00
  -1.6076119e+00  -2.6475481e+00
  -1.6045439e+00  -2.6426487e+00
  -1.6014759e+00  -2.6377311e+00
  -1.5984080e+00  -2.6327946e+00
  -1.5953400e+00  -2.6278382e+00
  -1.5922721e+00  -2.6228610e+00
  -1.5892041e+00  -2.6178622e+00
  -1.5861361e+00  -2.6128412e+00
  -1.5830682e+00  -2.6077979e+00
  -1.5800002e+00  -2.6027323e+00
  -1.5769322e+00  -2.5976448e+00
  -1.5738643e+00  -2.5925361e+00
  -1.5707963e+00  -2.5874068e+00
  -1.5677284e+00  -2.5822577e+00
  -1.5646604e+00  -2.5770894e+00
  -1.5615924e+00  -2.5719021e+00
  -1.5585245e+00  -2.5666960e+00
  -1.5554565e+00  -2.5614707e+00
  -1.5523886e+00  -2.5562256e+00
  -1.5493206e+00  -2.5509600e+00
  -1.5462526e+00  -2.5456729e+00
  -1.5431847e+00  -2.5403634e+00
  -1.5401167e+00  -2.5350307e+00
  -1.5370487e+00  -2.5296742e+00
  -1.5339808e+00  -2.5242936e+00
  -1.5309128e+00  -2.5188890e+00
  -1.5278449e+00  -2.5134608e+00
  -1.5247769e+00  -2.5080095e+00
  -1.5217089e+00  -2.5025357e+00
  -1.5186410e+00  -2.4970403e+00
  -1.5155730e+00  -2.4915237e+00
  -1.5125051e+00  -2.4859863e+00
  -1.5094371e+00  -2.4804282e+00
  -1.5063691e+00  -2.4748491e+00
  -1.5033012e+00  -2.4692484e+00
  -1.5002332e+00  -2.4636252e+00
  -1.4971652e+00  -2.4579788e+00
  -1.4940973e+00  -2.4523080e+00
  -1.4910293e+00  -2.4466122e+00
  -1.4879614e+00  -2.4408907e+00
  -1.4848934e+00  -2.4351432e+00
  -1.4818254e+00  -2.4293698e+00
  -1.4787575e+00  -2.4235706e+00
  -1.4756895e+00  -2.4177462e+00
  -1.4726216e+00  -2.4118973e+00
  -1.4695536e+00  -2.4060246e+00
  -1.4664856e+00  -2.4001285e+00
  -1.4634177e+00  -2.3942096e+00
  -1.4603497e+00  -2.3882677e+00
  -1.4572817e+00  -2.3823026e+00
  -1.4542138e+00  -2.3763138e+00
  -1.4511458e+00  -2.3703004e+00
  -1.4480779e+00  -2.3642616e+00
  -1.4450099e+00  -2.3581964e+00
  -1.4419419e+00  -2.3521040e+00
  -1.4388740e+00  -2.3459837e+00
  -1.4358060e+00  -2.3398351e+00
  -1.4327381e+00  -2.3336582e+00
  -1.4296701e+00  -2.3274533e+00
  -1.4266021e+00  -2.3212208e+00
  -1.4235342e+00  -2.3149613e+00
  -1.4204662e+00  -2.3086755e+00
  -1.4173982e+00  -2.3023640e+00
  -1.4143303e+00  -2.2960269e+00
  -1.4112623e+00  -2.2896645e+00
  -1.4081944e+00  -2.2832764e+00
  -1.4051264e+00  -2.2768620e+00
  -1.4020584e+00  -2.2704207e+00
  -1.3989905e+00  -2.2639514e+00
  -1.3959225e+00  -2.2574532e+00
  -1.3928546e+00  -2.2509252e+00
  -1.3897866e+00  -2.2443667e+00
  -1.3867186e+00  -2.2377774e+00
  -1.3836507e+00  -2.2311571e+00
  -1.3805827e+00  -2.2245061e+00
  -1.3775147e+00  -2.2178246e+00
  -1.3744468e+00  -2.2111134e+00
  -1.3713788e+00  -2.2043730e+00
  -1.3683109e+00  -2.1976039e+00
  -1.3652429e+00  -2.1908065e+00
  -1.3621749e+00  -2.1839807e+00
  -1.3591070e+00  -2.1771263e+00
  -1.3560390e+00  -2.1702427e+00
  -1.3529711e+00  -2.1633292e+00
  -1.3499031e+00  -2.1563849e+00
  -1.3468351e+00  -2.1494087e+00
  -1.3437672e+00  -2.1423997e+00
  -1.3406992e+00  -2.1353572e+00
  -1.3376312e+00  -2.1282808e+00
  -1.3345633e+00  -2.1211703e+00
  -1.3314953e+00  -2.1140258e+00
  -1.3284274e+00  -2.1068477e+00
  -1.3253594e+00  -2.0996365e+00
  -1.3222914e+00  -2.0923928e+00
  -1.3192235e+00  -2.0851169e+00
  -1.3161555e+00  -2.0778092e+00
  -1.3130876e+00  -2.0704698e+00
  -1.3100196e+00  -2.0630983e+00
  -1.3069516e+00  -2.0556942e+00
  -1.3038837e+00  -2.0482567e+00
  -1.3008157e+00  -2.0407849e+00
  -1.2977477e+00  -2.0332776e+00
  -1.2946798e+00  -2.0257341e+00
  -1.2916118e+00  -2.0181535e+00
  -1.2885439e+00  -2.0105353e+00
  -1.2854759e+00  -2.0028793e+00
  -1.2824079e+00  -1.9951855e+00
  -1.2793400e+00  -1.9874543e+00
  -1.2762720e+00  -1.9796860e+00
  -1.2732041e+00  -1.9718811e+00
  -1.2701361e+00  -1.9640402e+00
  -1.2670681e+00  -1.9561633e+00
  -1.2640002e+00  -1.9482506e+00
  -1.2609322e+00  -1.9403018e+00
  -1.2578642e+00  -1.9323162e+00
  -1.2547963e+00  -1.9242930e+00
  -1.2517283e+00  -1.9162313e+00
  -1.2486604e+00  -1.9081300e+00
  -1.2455924e+00  -1.8999882e+00
  -1.2425244e+00  -1.8918050e+00
  -1.2394565e+00  -1.8835798e+00
  -1.2363885e+00  -1.8753124e+00
  -1.2333206e+00  -1.8670026e+00
  -1.2302526e+00  -1.8586508e+00
  -1.2271846e+00  -1.8502572e+00
  -1.2241167e+00  -1.8418222e+00
  -1.2210487e+00  -1.8333463e+00
  -1.2179807e+00  -1.8248297e+00
  -1.2149128e+00  -1.8162722e+00
  -1.2118448e+00  -1.8076737e+00
  -1.2087769e+00  -1.7990334e+00
  -1.2057089e+00  -1.7903505e+00
  -1.2026409e+00  -1.7816240e+00
  -1.1995730e+00  -1.7728529e+00
  -1.1965050e+00  -1.7640360e+00
  -1.1934371e+00  -1.7551725e+00
  -1.1903691e+00  -1.7462617e+00
  -1.1873011e+00  -1.7373033e+00
  -1.1842332e+00  -1.7282970e+00
  -1.1811652e+00  -1.7192430e+00
  -1.1780972e+00  -1.7101416e+00
  -1.1750293e+00  -1.7009930e+00
  -1.1719613e+00  -1.6917977e+00
  -1.1688934e+00  -1.6825556e+00
  -1.1658254e+00  -1.6732667e+00
  -1.1627574e+00  -1.6639306e+00
  -1.1596895e+00  -1.6545467e+00
  -1.1566215e+00  -1.6451140e+00
  -1.1535536e+00  -1.6356316e+00
  -1.1504856e+00  -1.6260982e+00
  -1.1474176e+00  -1.6165127e+00
  -1.1443497e+00  -1.6068741e+00
  -1.1412817e+00  -1.5971818e+00
  -1.1382137e+00  -1.5874351e+00
  -1.1351458e+00  -1.5776338e+00
  -1.1320778e+00  -1.5677779e+00
  -1.1290099e+00  -1.5578675e+00
  -1.1259419e+00  -1.5479029e+00
  -1.1228739e+00  -1.5378842e+00
  -1.1198060e+00  -1.5278115e+00
  -1.1167380e+00  -1.5176845e+00
  -1.1136701e+00  -1.5075029e+00
  -1.1106021e+00  -1.4972658e+00
  -1.1075341e+00  -1.4869724e+00
  -1.1044662e+00  -1.4766214e+00
  -1.1013982e+00  -1.4662116e+00
  -1.0983302e+00  -1.4557419e+00
  -1.0952623e+00  -1.4452110e+00
  -1.0921943e+00  -1.4346182e+00
  -1.0891264e+00  -1.4239627e+00
  -1.0860584e+00  -1.4132442e+00
  -1.0829904e+00  -1.4024625e+00
  -1.0799225e+00  -1.3916175e+00
  -1.0768545e+00  -1.3807093e+00
  -1.0737866e+00  -1.3697381e+00
  -1.0707186e+00  -1.3587036e+00
  -1.0676506e+00  -1.3476055e+00
  -1.0645827e+00  -1.3364434e+00
  -1.0615147e+00  -1.3252163e+00
  -1.0584467e+00  -1.3139232e+00
  -1.0553788e+00  -1.3025627e+00
  -1.0523108e+00  -1.2911336e+00
  -1.0492429e+00  -1.2796345e+00
  -1.0461749e+00  -1.2680641e+00
  -1.0431069e+00  -1.2564213e+00
  -1.0400390e+00  -1.2447054e+00
  -1.0369710e+00  -1.2329157e+00
  -1.0339031e+00  -1.2210518e+00
  -1.0308351e+00  -1.2091137e+00
  -1.0277671e+00  -1.1971010e+00
  -1.0246992e+00  -1.1850137e+00
  -1.0216312e+00  -1.1728514e+00
  -1.0185632e+00  -1.1606138e+00
  -1.0154953e+00  -1.1483000e+00
  -1.0124273e+00  -1.1359091e+00
  -1.0093594e+00  -1.1234398e+00
  -1.0062914e+00  -1.1108907e+00
  -1.0032234e+00  -1.0982602e+00
  -1.0001555e+00  -1.0855468e+00
  -9.9708751e-01  -1.0727490e+00
  -9.9401955e-01  -1.0598655e+00
  -9.9095159e-01  -1.0468953e+00
  -9.8788363e-01  -1.0338376e+00
  -9.8481567e-01  -1.0206916e+00
  -9.8174770e-01  -1.0074570e+00
  -9.7867974e-01  -9.9413332e-01
  -9.7561178e-01  -9.8072015e-01
  -9.7254382e-01  -9.6721698e-01
  -9.6947586e-01  -9.5362308e-01
  -9.6640790e-01  -9.3993749e-01
  -9.6333993e-01  -9.2615898e-01
  -9.6027197e-01  -9.1228606e-01
  -9.5720401e-01  -8.9831706e-01
  -9.5413605e-01  -8.8425020e-01
  -9.5106809e-01  -8.7008368e-01
  -9.4800013e-01  -8.5581576e-01
  -9.4493217e-01  -8.4144486e-01
  -9.4186420e-01  -8.2696959e-01
  -9.3879624e-01  -8.1238880e-01
  -9.3572828e-01  -7.9770152e-01
  -9.3266032e-01  -7.8290696e-01
  -9.2959236e-01  -7.6800438e-01
  -9.2652440e-01  -7.5299304e-01
  -9.2345643e-01  -7.3787209e-01
  -9.2038847e-01  -7.2264049e-01
  -9.1732051e-01  -7.0729696e-01
  -9.1425255e-01  -6.9183997e-01
  -9.1118459e-01  -6.7626774e-01
  -9.0811663e-01  -6.6057829e-01
  -9.0504866e-01  -6.4476953e-01
  -9.0198070e-01  -6.2883931e-01
  -8.9891274e-01  -6.1278557e-01
  -8.9584478e-01  -5.9660637e-01
  -8.9277682e-01  -5.8029995e-01
  -8.8970886e-01  -5.6386477e-01
  -8.8664090e-01  -5.4729948e-01
  -8.8357293e-01  -5.3060290e-01
  -8.8050497e-01  -5.1377391e-01
  -8.7743701e-01  -4.9681138e-01
  -8.7436905e-01  -4.7971410e-01
  -8.7130109e-01  -4.6248068e-01
  -8.6823313e-01  -4.4510951e-01
  -8.6516516e-01  -4.2759874e-01
  -8.6209720e-01  -4.0994627e-01
  -8.5902924e-01  -3.9214983e-01
  -8.5596128e-01  -3.7420702e-01
  -8.5289332e-01  -3.5611540e-01
  -8.4982536e-01  -3.3787262e-01
  -8.4675739e-01  -3.1947643e-01
  -8.4368943e-01  -3.0092478e-01
  -8.4062147e-01  -2.8221586e-01
  -8.3755351e-01  -2.6334804e-01
  -8.3448555e-01  -2.4431987e-01
  -8.3141759e-01  -2.2513003e-01
  -8.2834963e-01  -2.0577720e-01
  -8.2528166e-01  -1.8626003e-01
  -8.2221370e-01  -1.6657705e-01
  -8.1914574e-01  -1.4672661e-01
  -8.1607778e-01  -1.2670688e-01
  -8.1300982e-01  -1.0651586e-01
  -8.0994186e-01  -8.6151408e-02
  -8.0687389e-01  -6.5611344e-02
  -8.0380593e-01  -4.4893515e-02
  -8.0073797e-01  -2.3995895e-02
  -7.9767001e-01  -2.9166684e-03
  -7.9460205e-01   1.8345699e-02
  -7.9153409e-01   3.9792426e-02
  -7.8846612e-01   6.1424406e-02
  -7.8539816e-01   8.3242226e-02
  -7.8233020e-01   1.0524621e-01
  -7.7926224e-01   1.2743649e-01
  -7.7619428e-01   1.4981303e-01
  -7.7312632e-01   1.7237572e-01
  -7.7005836e-01   1.9512439e-01
  -7.6699039e-01   2.1805878e-01
  -7.6392243e-01   2.4117854e-01
  -7.6085447e-01   2.6448315e-01
  -7.5778651e-01   2.8797183e-01
  -7.5471855e-01   3.1164341e-01
  -7.5165059e-01   3.3549620e-01
  -7.4858262e-01   3.5952793e-01
  -7.4551466e-01   3.8373556e-01
  -7.4244670e-01   4.0811525e-01
  -7.3937874e-01   4.3266228e-01
  -7.3631078e-01   4.5737103e-01
  -7.3324282e-01   4.8223494e-01
  -7.3017486e-01   5.0724653e-01
  -7.2710689e-01   5.3239737e-01
  -7.2403893e-01   5.5767808e-01
  -7.2097097e-01   5.8307826e-01
  -7.1790301e-01   6.0858644e-01
  -7.1483505e-01   6.3418995e-01
  -7.1176709e-01   6.5987477e-01
  -7.0869912e-01   6.8562537e-01
  -7.0563116e-01   7.1142452e-01
  -7.0256320e-01   7.3725302e-01
  -6.9949524e-01   7.6308956e-01
  -6.9642728e-01   7.8891048e-01
  -6.9335932e-01   8.1468961e-01
  -6.9029135e-01   8.4039813e-01
  -6.8722339e-01   8.6600440e-01
  -6.8415543e-01   8.9147396e-01
  -6.8108747e-01   9.1676939e-01
  -6.7801951e-01   9.4185029e-01
  -6.7495155e-01   9.6667325e-01
  -6.7188359e-01   9.9119183e-01
  -6.6881562e-01   1.0153565e+00
  -6.6574766e-01   1.0391148e+00
  -6.6267970e-01   1.0624110e+00
  -6.5961174e-01   1.0851865e+00
  -6.5654378e-01   1.1073798e+00
  -6.5347582e-01   1.1289267e+00
  -6.5040785e-01   1.1497602e+00
  -6.4733989e-01   1.1698115e+00
  -6.4427193e-01   1.1890097e+00
  -6.4120397e-01   1.2072829e+00
  -6.3813601e-01   1.2245589e+00
  -6.3506805e-01   1.2407655e+00
  -6.3200008e-01   1.2558321e+00
  -6.2893212e-01   1.2696903e+00
  -6.2586416e-01   1.2822751e+00
  -6.2279620e-01   1.2935260e+00
  -6.1972824e-01   1.3033882e+00
  -6.1666028e-01   1.3118137e+00
  -6.1359232e-01   1.3187621e+00
  -6.1052435e-01   1.3242021e+00
  -6.0745639e-01   1.3281119e+00
  -6.0438843e-01   1.3304801e+00
  -6.0132047e-01   1.3313064e+00
  -5.9825251e-01   1.3306017e+00
  -5.9518455e-01   1.3283888e+00
  -5.9211658e-01   1.3247021e+00
  -5.8904862e-01   1.3195879e+00
  -5.8598066e-01   1.3131037e+00
  -5.8291270e-01   1.3053180e+00
  -5.7984474e-01   1.2963099e+00
  -5.7677678e-01   1.2861682e+00
  -5.7370881e-01   1.2749906e+00
  -5.7064085e-01   1.2628829e+00
  -5.6757289e-01   1.2499578e+00
  -5.6450493e-01   1.2363343e+00
  -5.6143697e-01   1.2221362e+00
  -5.5836901e-01   1.2074914e+00
  -5.5530105e-01   1.1925306e+00
  -5.5223308e-01   1.1773866e+00
  -5.4916512e-01   1.1621932e+00
  -5.4609716e-01   1.1470842e+00
  -5.4302920e-01   1.1321927e+00
  -5.3996124e-01   1.1176503e+00
  -5.3689328e-01   1.1035863e+00
  -5.3382531e-01   1.0901269e+00
  -5.3075735e-01   1.0773945e+00
  -5.2768939e-01   1.0655069e+00
  -5.2462143e-01   1.0545768e+00
  -5.2155347e-01   1.0447105e+00
  -5.1848551e-01   1.0360076e+00
  -5.1541754e-01   1.0285599e+00
  -5.1234958e-01   1.0224506e+00
  -5.0928162e-01   1.0177534e+00
  -5.0621366e-01   1.0145319e+00
  -5.0314570e-01   1.0128385e+00
  -5.0007774e-01   1.0127140e+00
  -4.9700978e-01   1.0141868e+00
  -4.9394181e-01   1.0172726e+00
  -4.9087385e-01   1.0219741e+00
  -4.8780589e-01   1.0282806e+00
  -4.8473793e-01   1.0361683e+00
  -4.8166997e-01   1.0456003e+00
  -4.7860201e-01   1.0565269e+00
  -4.7553404e-01   1.0688862e+00
  -4.7246608e-01   1.0826045e+00
  -4.6939812e-01   1.0975974e+00
  -4.6633016e-01   1.1137700e+00
  -4.6326220e-01   1.1310182e+00
  -4.6019424e-01   1.1492292e+00
  -4.5712627e-01   1.1682831e+00
  -4.5405831e-01   1.1880531e+00
  -4.5099035e-01   1.2084071e+00
  -4.4792239e-01   1.2292088e+00
  -4.4485443e-01   1.2503182e+00
  -4.4178647e-01   1.2715938e+00
  -4.3871851e-01   1.2928927e+00
  -4.3565054e-01   1.3140730e+00
  -4.3258258e-01   1.3349940e+00
  -4.2951462e-01   1.3555186e+00
  -4.2644666e-01   1.3755136e+00
  -4.2337870e-01   1.3948518e+00
  -4.2031074e-01   1.4134129e+00
  -4.1724277e-01   1.4310844e+00
  -4.1417481e-01   1.4477634e+00
  -4.1110685e-01   1.4633567e+00
  -4.0803889e-01   1.4777823e+00
  -4.0497093e-01   1.4909697e+00
  -4.0190297e-01   1.5028602e+00
  -3.9883500e-01   1.5134077e+00
  -3.9576704e-01   1.5225784e+00
  -3.9269908e-01   1.5303509e+00
  -3.8963112e-01   1.5367158e+00
  -3.8656316e-01   1.5416754e+00
  -3.8349520e-01   1.5452429e+00
  -3.8042724e-01   1.5474421e+00
  -3.7735927e-01   1.5483058e+00
  -3.7429131e-01   1.5478755e+00
  -3.7122335e-01   1.5461999e+00
  -3.6815539e-01   1.5433339e+00
  -3.6508743e-01   1.5393378e+00
  -3.6201947e-01   1.5342753e+00
  -3.5895150e-01   1.5282136e+00
  -3.5588354e-01   1.5212211e+00
  -3.5281558e-01   1.5133675e+00
  -3.4974762e-01   1.5047223e+00
  -3.4667966e-01   1.4953542e+00
  -3.4361170e-01   1.4853309e+00
  -3.4054373e-01   1.4747177e+00
  -3.3747577e-01   1.4635782e+00
  -3.3440781e-01   1.4519731e+00
  -3.3133985e-01   1.4399606e+00
  -3.2827189e-01   1.4275959e+00
  -3.2520393e-01   1.4149316e+00
  -3.2213597e-01   1.4020170e+00
  -3.1906800e-01   1.3888989e+00
  -3.1600004e-01   1.3756210e+00
  -3.1293208e-01   1.3622242e+00
  -3.0986412e-01   1.3487466e+00
  -3.0679616e-01   1.3352236e+00
  -3.0372820e-01   1.3216880e+00
  -3.0066023e-01   1.3081700e+00
  -2.9759227e-01   1.2946973e+00
  -2.9452431e-01   1.2812952e+00
  -2.9145635e-01   1.2679871e+00
  -2.8838839e-01   1.2547939e+00
  -2.8532043e-01   1.2417351e+00
  -2.8225246e-01   1.2288283e+00
  -2.7918450e-01   1.2160896e+00
  -2.7611654e-01   1.2035339e+00
  -2.7304858e-01   1.1911749e+00
  -2.6998062e-01   1.1790252e+00
  -2.6691266e-01   1.1670964e+00
  -2.6384470e-01   1.1553995e+00
  -2.6077673e-01   1.1439444e+00
  -2.5770877e-01   1.1327404e+00
  -2.5464081e-01   1.1217960e+00
  -2.5157285e-01   1.1111191e+00
  -2.4850489e-01   1.1007167e+00
  -2.4543693e-01   1.0905954e+00
  -2.4236896e-01   1.0807611e+00
  -2.3930100e-01   1.0712192e+00
  -2.3623304e-01   1.0619747e+00
  -2.3316508e-01   1.0530323e+00
  -2.3009712e-01   1.0443964e+00
  -2.2702916e-01   1.0360712e+00
  -2.2396120e-01   1.0280608e+00
  -2.2089323e-01   1.0203695e+00
  -2.1782527e-01   1.0130012e+00
  -2.1475731e-01   1.0059601e+00
  -2.1168935e-01   9.9925042e-01
  -2.0862139e-01   9.9287613e-01
  -2.0555343e-01   9.8684132e-01
  -2.0248546e-01   9.8114997e-01
  -1.9941750e-01   9.7580595e-01
  -1.9634954e-01   9.7081301e-01
  -1.9328158e-01   9.6617481e-01
  -1.9021362e-01   9.6189489e-01
  -1.8714566e-01   9.5797675e-01
  -1.8407769e-01   9.5442386e-01
  -1.8100973e-01   9.5123970e-01
  -1.7794177e-01   9.4842784e-01
  -1.7487381e-01   9.4599195e-01
  -1.7180585e-01   9.4393581e-01
  -1.6873789e-01   9.4226333e-01
  -1.6566993e-01   9.4097855e-01
  -1.6260196e-01   9.4008555e-01
  -1.5953400e-01   9.3958842e-01
  -1.5646604e-01   9.3949120e-01
  -1.5339808e-01   9.3979781e-01
  -1.5033012e-01   9.4051195e-01
  -1.4726216e-01   9.4163704e-01
  -1.4419419e-01   9.4317620e-01
  -1.4112623e-01   9.4513214e-01
  -1.3805827e-01   9.4750719e-01
  -1.3499031e-01   9.5030325e-01
  -1.3192235e-01   9.5352175e-01
  -1.2885439e-01   9.5716365e-01
  -1.2578642e-01   9.6122937e-01
  -1.2271846e-01   9.6571877e-01
  -1.1965050e-01   9.7063105e-01
  -1.1658254e-01   9.7596461e-01
  -1.1351458e-01   9.8171700e-01
  -1.1044662e-01   9.8788465e-01
  -1.0737866e-01   9.9446280e-01
  -1.0431069e-01   1.0014452e+00
  -1.0124273e-01   1.0088240e+00
  -9.8174770e-02   1.0165896e+00
  -9.5106809e-02   1.0247302e+00
  -9.2038847e-02   1.0332319e+00
  -8.8970886e-02   1.0420784e+00
  -8.5902924e-02   1.0512510e+00
  -8.2834963e-02   1.0607282e+00
  -7.9767001e-02   1.0704857e+00
  -7.6699039e-02   1.0804966e+00
  -7.3631078e-02   1.0907305e+00
  -7.0563116e-02   1.1011544e+00
  -6.7495155e-02   1.1117316e+00
  -6.4427193e-02   1.1224225e+00
  -6.1359232e-02   1.1331840e+00
  -5.8291270e-02   1.1439695e+00
  -5.5223308e-02   1.1547291e+00
  -5.2155347e-02   1.1654099e+00
  -4.9087385e-02   1.1759556e+00
  -4.6019424e-02   1.1863073e+00
  -4.2951462e-02   1.1964036e+00
  -3.9883500e-02   1.2061815e+00
  -3.6815539e-02   1.2155764e+00
  -3.3747577e-02   1.2245234e+00
  -3.0679616e-02   1.2329577e+00
  -2.7611654e-02   1.2408158e+00
  -2.4543693e-02   1.2480364e+00
  -2.1475731e-02   1.2545612e+00
  -1.8407769e-02   1.2603359e+00
  -1.5339808e-02   1.2653114e+00
  -1.2271846e-02   1.2694444e+00
  -9.2038847e-03   1.2726983e+00
  -6.1359232e-03   1.2750438e+00
  -3.0679616e-03   1.2764598e+00


==> Figs/NLfun.dat <==
   5.0000000e-01  -5.0000000e-01
   4.9750400e-01  -4.9900000e-01
   4.9501598e-01  -4.9800000e-01
   4.9253595e-01  -4.9700000e-01
   4.9006387e-01  -4.9600000e-01
   4.8759975e-01  -4.9500000e-01
   4.8514357e-01  -4.9400000e-01
   4.8269531e-01  -4.9300000e-01
   4.8025498e-01  -4.9200000e-01
   4.7782254e-01  -4.9100000e-01
   4.7539800e-01  -4.9000000e-01
   4.7298134e-01  -4.8900000e-01
   4.7057254e-01  -4.8800000e-01
   4.6817161e-01  -4.8700000e-01
   4.6577851e-01  -4.8600000e-01
   4.6339325e-01  -4.8500000e-01
   4.6101581e-01  -4.8400000e-01
   4.5864617e-01  -4.8300000e-01
   4.5628434e-01  -4.8200000e-01
   4.5393028e-01  -4.8100000e-01
   4.5158400e-01  -4.8000000e-01
   4.4924548e-01  -4.7900000e-01
   4.4691470e-01  -4.7800000e-01
   4.4459167e-01  -4.7700000e-01
   4.4227635e-01  -4.7600000e-01
   4.3996875e-01  -4.7500000e-01
   4.3766885e-01  -4.7400000e-01
   4.3537663e-01  -4.7300000e-01
   4.3309210e-01  -4.7200000e-01
   4.3081522e-01  -4.7100000e-01
   4.2854600e-01  -4.7000000e-01
   4.2628442e-01  -4.6900000e-01
   4.2403046e-01  -4.6800000e-01
   4.2178413e-01  -4.6700000e-01
   4.1954539e-01  -4.6600000e-01
   4.1731425e-01  -4.6500000e-01
   4.1509069e-01  -4.6400000e-01
   4.1287469e-01  -4.6300000e-01
   4.1066626e-01  -4.6200000e-01
   4.0846536e-01  -4.6100000e-01
   4.0627200e-01  -4.6000000e-01
   4.0408616e-01  -4.5900000e-01
   4.0190782e-01  -4.5800000e-01
   3.9973699e-01  -4.5700000e-01
   3.9757363e-01  -4.5600000e-01
   3.9541775e-01  -4.5500000e-01
   3.9326933e-01  -4.5400000e-01
   3.9112835e-01  -4.5300000e-01
   3.8899482e-01  -4.5200000e-01
   3.8686870e-01  -4.5100000e-01
   3.8475000e-01  -4.5000000e-01
   3.8263870e-01  -4.4900000e-01
   3.8053478e-01  -4.4800000e-01
   3.7843825e-01  -4.4700000e-01
   3.7634907e-01  -4.4600000e-01
   3.7426725e-01  -4.4500000e-01
   3.7219277e-01  -4.4400000e-01
   3.7012561e-01  -4.4300000e-01
   3.6806578e-01  -4.4200000e-01
   3.6601324e-01  -4.4100000e-01
   3.6396800e-01  -4.4000000e-01
   3.6193004e-01  -4.3900000e-01
   3.5989934e-01  -4.3800000e-01
   3.5787591e-01  -4.3700000e-01
   3.5585971e-01  -4.3600000e-01
   3.5385075e-01  -4.3500000e-01
   3.5184901e-01  -4.3400000e-01
   3.4985447e-01  -4.3300000e-01
   3.4786714e-01  -4.3200000e-01
   3.4588698e-01  -4.3100000e-01
   3.4391400e-01  -4.3000000e-01
   3.4194818e-01  -4.2900000e-01
   3.3998950e-01  -4.2800000e-01
   3.3803797e-01  -4.2700000e-01
   3.3609355e-01  -4.2600000e-01
   3.3415625e-01  -4.2500000e-01
   3.3222605e-01  -4.2400000e-01
   3.3030293e-01  -4.2300000e-01
   3.2838690e-01  -4.2200000e-01
   3.2647792e-01  -4.2100000e-01
   3.2457600e-01  -4.2000000e-01
   3.2268112e-01  -4.1900000e-01
   3.2079326e-01  -4.1800000e-01
   3.1891243e-01  -4.1700000e-01
   3.1703859e-01  -4.1600000e-01
   3.1517175e-01  -4.1500000e-01
   3.1331189e-01  -4.1400000e-01
   3.1145899e-01  -4.1300000e-01
   3.0961306e-01  -4.1200000e-01
   3.0777406e-01  -4.1100000e-01
   3.0594200e-01  -4.1000000e-01
   3.0411686e-01  -4.0900000e-01
   3.0229862e-01  -4.0800000e-01
   3.0048729e-01  -4.0700000e-01
   2.9868283e-01  -4.0600000e-01
   2.9688525e-01  -4.0500000e-01
   2.9509453e-01  -4.0400000e-01
   2.9331065e-01  -4.0300000e-01
   2.9153362e-01  -4.0200000e-01
   2.8976340e-01  -4.0100000e-01
   2.8800000e-01  -4.0000000e-01
   2.8624340e-01  -3.9900000e-01
   2.8449358e-01  -3.9800000e-01
   2.8275055e-01  -3.9700000e-01
   2.8101427e-01  -3.9600000e-01
   2.7928475e-01  -3.9500000e-01
   2.7756197e-01  -3.9400000e-01
   2.7584591e-01  -3.9300000e-01
   2.7413658e-01  -3.9200000e-01
   2.7243394e-01  -3.9100000e-01
   2.7073800e-01  -3.9000000e-01
   2.6904874e-01  -3.8900000e-01
   2.6736614e-01  -3.8800000e-01
   2.6569021e-01  -3.8700000e-01
   2.6402091e-01  -3.8600000e-01
   2.6235825e-01  -3.8500000e-01
   2.6070221e-01  -3.8400000e-01
   2.5905277e-01  -3.8300000e-01
   2.5740994e-01  -3.8200000e-01
   2.5577368e-01  -3.8100000e-01
   2.5414400e-01  -3.8000000e-01
   2.5252088e-01  -3.7900000e-01
   2.5090430e-01  -3.7800000e-01
   2.4929427e-01  -3.7700000e-01
   2.4769075e-01  -3.7600000e-01
   2.4609375e-01  -3.7500000e-01
   2.4450325e-01  -3.7400000e-01
   2.4291923e-01  -3.7300000e-01
   2.4134170e-01  -3.7200000e-01
   2.3977062e-01  -3.7100000e-01
   2.3820600e-01  -3.7000000e-01
   2.3664782e-01  -3.6900000e-01
   2.3509606e-01  -3.6800000e-01
   2.3355073e-01  -3.6700000e-01
   2.3201179e-01  -3.6600000e-01
   2.3047925e-01  -3.6500000e-01
   2.2895309e-01  -3.6400000e-01
   2.2743329e-01  -3.6300000e-01
   2.2591986e-01  -3.6200000e-01
   2.2441276e-01  -3.6100000e-01
   2.2291200e-01  -3.6000000e-01
   2.2141756e-01  -3.5900000e-01
   2.1992942e-01  -3.5800000e-01
   2.1844759e-01  -3.5700000e-01
   2.1697203e-01  -3.5600000e-01
   2.1550275e-01  -3.5500000e-01
   2.1403973e-01  -3.5400000e-01
   2.1258295e-01  -3.5300000e-01
   2.1113242e-01  -3.5200000e-01
   2.0968810e-01  -3.5100000e-01
   2.0825000e-01  -3.5000000e-01
   2.0681810e-01  -3.4900000e-01
   2.0539238e-01  -3.4800000e-01
   2.0397285e-01  -3.4700000e-01
   2.0255947e-01  -3.4600000e-01
   2.0115225e-01  -3.4500000e-01
   1.9975117e-01  -3.4400000e-01
   1.9835621e-01  -3.4300000e-01
   1.9696738e-01  -3.4200000e-01
   1.9558464e-01  -3.4100000e-01
   1.9420800e-01  -3.4000000e-01
   1.9283744e-01  -3.3900000e-01
   1.9147294e-01  -3.3800000e-01
   1.9011451e-01  -3.3700000e-01
   1.8876211e-01  -3.3600000e-01
   1.8741575e-01  -3.3500000e-01
   1.8607541e-01  -3.3400000e-01
   1.8474107e-01  -3.3300000e-01
   1.8341274e-01  -3.3200000e-01
   1.8209038e-01  -3.3100000e-01
   1.8077400e-01  -3.3000000e-01
   1.7946358e-01  -3.2900000e-01
   1.7815910e-01  -3.2800000e-01
   1.7686057e-01  -3.2700000e-01
   1.7556795e-01  -3.2600000e-01
   1.7428125e-01  -3.2500000e-01
   1.7300045e-01  -3.2400000e-01
   1.7172553e-01  -3.2300000e-01
   1.7045650e-01  -3.2200000e-01
   1.6919332e-01  -3.2100000e-01
   1.6793600e-01  -3.2000000e-01
   1.6668452e-01  -3.1900000e-01
   1.6543886e-01  -3.1800000e-01
   1.6419903e-01  -3.1700000e-01
   1.6296499e-01  -3.1600000e-01
   1.6173675e-01  -3.1500000e-01
   1.6051429e-01  -3.1400000e-01
   1.5929759e-01  -3.1300000e-01
   1.5808666e-01  -3.1200000e-01
   1.5688146e-01  -3.1100000e-01
   1.5568200e-01  -3.1000000e-01
   1.5448826e-01  -3.0900000e-01
   1.5330022e-01  -3.0800000e-01
   1.5211789e-01  -3.0700000e-01
   1.5094123e-01  -3.0600000e-01
   1.4977025e-01  -3.0500000e-01
   1.4860493e-01  -3.0400000e-01
   1.4744525e-01  -3.0300000e-01
   1.4629122e-01  -3.0200000e-01
   1.4514280e-01  -3.0100000e-01
   1.4400000e-01  -3.0000000e-01
   1.4286280e-01  -2.9900000e-01
   1.4173118e-01  -2.9800000e-01
   1.4060515e-01  -2.9700000e-01
   1.3948467e-01  -2.9600000e-01
   1.3836975e-01  -2.9500000e-01
   1.3726037e-01  -2.9400000e-01
   1.3615651e-01  -2.9300000e-01
   1.3505818e-01  -2.9200000e-01
   1.3396534e-01  -2.9100000e-01
   1.3287800e-01  -2.9000000e-01
   1.3179614e-01  -2.8900000e-01
   1.3071974e-01  -2.8800000e-01
   1.2964881e-01  -2.8700000e-01
   1.2858331e-01  -2.8600000e-01
   1.2752325e-01  -2.8500000e-01
   1.2646861e-01  -2.8400000e-01
   1.2541937e-01  -2.8300000e-01
   1.2437554e-01  -2.8200000e-01
   1.2333708e-01  -2.8100000e-01
   1.2230400e-01  -2.8000000e-01
   1.2127628e-01  -2.7900000e-01
   1.2025390e-01  -2.7800000e-01
   1.1923687e-01  -2.7700000e-01
   1.1822515e-01  -2.7600000e-01
   1.1721875e-01  -2.7500000e-01
   1.1621765e-01  -2.7400000e-01
   1.1522183e-01  -2.7300000e-01
   1.1423130e-01  -2.7200000e-01
   1.1324602e-01  -2.7100000e-01
   1.1226600e-01  -2.7000000e-01
   1.1129122e-01  -2.6900000e-01
   1.1032166e-01  -2.6800000e-01
   1.0935733e-01  -2.6700000e-01
   1.0839819e-01  -2.6600000e-01
   1.0744425e-01  -2.6500000e-01
   1.0649549e-01  -2.6400000e-01
   1.0555189e-01  -2.6300000e-01
   1.0461346e-01  -2.6200000e-01
   1.0368016e-01  -2.6100000e-01
   1.0275200e-01  -2.6000000e-01
   1.0182896e-01  -2.5900000e-01
   1.0091102e-01  -2.5800000e-01
   9.9998186e-02  -2.5700000e-01
   9.9090432e-02  -2.5600000e-01
   9.8187750e-02  -2.5500000e-01
   9.7290128e-02  -2.5400000e-01
   9.6397554e-02  -2.5300000e-01
   9.5510016e-02  -2.5200000e-01
   9.4627502e-02  -2.5100000e-01
   9.3750000e-02  -2.5000000e-01
   9.2877498e-02  -2.4900000e-01
   9.2009984e-02  -2.4800000e-01
   9.1147446e-02  -2.4700000e-01
   9.0289872e-02  -2.4600000e-01
   8.9437250e-02  -2.4500000e-01
   8.8589568e-02  -2.4400000e-01
   8.7746814e-02  -2.4300000e-01
   8.6908976e-02  -2.4200000e-01
   8.6076042e-02  -2.4100000e-01
   8.5248000e-02  -2.4000000e-01
   8.4424838e-02  -2.3900000e-01
   8.3606544e-02  -2.3800000e-01
   8.2793106e-02  -2.3700000e-01
   8.1984512e-02  -2.3600000e-01
   8.1180750e-02  -2.3500000e-01
   8.0381808e-02  -2.3400000e-01
   7.9587674e-02  -2.3300000e-01
   7.8798336e-02  -2.3200000e-01
   7.8013782e-02  -2.3100000e-01
   7.7234000e-02  -2.3000000e-01
   7.6458978e-02  -2.2900000e-01
   7.5688704e-02  -2.2800000e-01
   7.4923166e-02  -2.2700000e-01
   7.4162352e-02  -2.2600000e-01
   7.3406250e-02  -2.2500000e-01
   7.2654848e-02  -2.2400000e-01
   7.1908134e-02  -2.2300000e-01
   7.1166096e-02  -2.2200000e-01
   7.0428722e-02  -2.2100000e-01
   6.9696000e-02  -2.2000000e-01
   6.8967918e-02  -2.1900000e-01
   6.8244464e-02  -2.1800000e-01
   6.7525626e-02  -2.1700000e-01
   6.6811392e-02  -2.1600000e-01
   6.6101750e-02  -2.1500000e-01
   6.5396688e-02  -2.1400000e-01
   6.4696194e-02  -2.1300000e-01
   6.4000256e-02  -2.1200000e-01
   6.3308862e-02  -2.1100000e-01
   6.2622000e-02  -2.1000000e-01
   6.1939658e-02  -2.0900000e-01
   6.1261824e-02  -2.0800000e-01
   6.0588486e-02  -2.0700000e-01
   5.9919632e-02  -2.0600000e-01
   5.9255250e-02  -2.0500000e-01
   5.8595328e-02  -2.0400000e-01
   5.7939854e-02  -2.0300000e-01
   5.7288816e-02  -2.0200000e-01
   5.6642202e-02  -2.0100000e-01
   5.6000000e-02  -2.0000000e-01
   5.5362198e-02  -1.9900000e-01
   5.4728784e-02  -1.9800000e-01
   5.4099746e-02  -1.9700000e-01
   5.3475072e-02  -1.9600000e-01
   5.2854750e-02  -1.9500000e-01
   5.2238768e-02  -1.9400000e-01
   5.1627114e-02  -1.9300000e-01
   5.1019776e-02  -1.9200000e-01
   5.0416742e-02  -1.9100000e-01
   4.9818000e-02  -1.9000000e-01
   4.9223538e-02  -1.8900000e-01
   4.8633344e-02  -1.8800000e-01
   4.8047406e-02  -1.8700000e-01
   4.7465712e-02  -1.8600000e-01
   4.6888250e-02  -1.8500000e-01
   4.6315008e-02  -1.8400000e-01
   4.5745974e-02  -1.8300000e-01
   4.5181136e-02  -1.8200000e-01
   4.4620482e-02  -1.8100000e-01
   4.4064000e-02  -1.8000000e-01
   4.3511678e-02  -1.7900000e-01
   4.2963504e-02  -1.7800000e-01
   4.2419466e-02  -1.7700000e-01
   4.1879552e-02  -1.7600000e-01
   4.1343750e-02  -1.7500000e-01
   4.0812048e-02  -1.7400000e-01
   4.0284434e-02  -1.7300000e-01
   3.9760896e-02  -1.7200000e-01
   3.9241422e-02  -1.7100000e-01
   3.8726000e-02  -1.7000000e-01
   3.8214618e-02  -1.6900000e-01
   3.7707264e-02  -1.6800000e-01
   3.7203926e-02  -1.6700000e-01
   3.6704592e-02  -1.6600000e-01
   3.6209250e-02  -1.6500000e-01
   3.5717888e-02  -1.6400000e-01
   3.5230494e-02  -1.6300000e-01
   3.4747056e-02  -1.6200000e-01
   3.4267562e-02  -1.6100000e-01
   3.3792000e-02  -1.6000000e-01
   3.3320358e-02  -1.5900000e-01
   3.2852624e-02  -1.5800000e-01
   3.2388786e-02  -1.5700000e-01
   3.1928832e-02  -1.5600000e-01
   3.1472750e-02  -1.5500000e-01
   3.1020528e-02  -1.5400000e-01
   3.0572154e-02  -1.5300000e-01
   3.0127616e-02  -1.5200000e-01
   2.9686902e-02  -1.5100000e-01
   2.9250000e-02  -1.5000000e-01
   2.8816898e-02  -1.4900000e-01
   2.8387584e-02  -1.4800000e-01
   2.7962046e-02  -1.4700000e-01
   2.7540272e-02  -1.4600000e-01
   2.7122250e-02  -1.4500000e-01
   2.6707968e-02  -1.4400000e-01
   2.6297414e-02  -1.4300000e-01
   2.5890576e-02  -1.4200000e-01
   2.5487442e-02  -1.4100000e-01
   2.5088000e-02  -1.4000000e-01
   2.4692238e-02  -1.3900000e-01
   2.4300144e-02  -1.3800000e-01
   2.3911706e-02  -1.3700000e-01
   2.3526912e-02  -1.3600000e-01
   2.3145750e-02  -1.3500000e-01
   2.2768208e-02  -1.3400000e-01
   2.2394274e-02  -1.3300000e-01
   2.2023936e-02  -1.3200000e-01
   2.1657182e-02  -1.3100000e-01
   2.1294000e-02  -1.3000000e-01
   2.0934378e-02  -1.2900000e-01
   2.0578304e-02  -1.2800000e-01
   2.0225766e-02  -1.2700000e-01
   1.9876752e-02  -1.2600000e-01
   1.9531250e-02  -1.2500000e-01
   1.9189248e-02  -1.2400000e-01
   1.8850734e-02  -1.2300000e-01
   1.8515696e-02  -1.2200000e-01
   1.8184122e-02  -1.2100000e-01
   1.7856000e-02  -1.2000000e-01
   1.7531318e-02  -1.1900000e-01
   1.7210064e-02  -1.1800000e-01
   1.6892226e-02  -1.1700000e-01
   1.6577792e-02  -1.1600000e-01
   1.6266750e-02  -1.1500000e-01
   1.5959088e-02  -1.1400000e-01
   1.5654794e-02  -1.1300000e-01
   1.5353856e-02  -1.1200000e-01
   1.5056262e-02  -1.1100000e-01
   1.4762000e-02  -1.1000000e-01
   1.4471058e-02  -1.0900000e-01
   1.4183424e-02  -1.0800000e-01
   1.3899086e-02  -1.0700000e-01
   1.3618032e-02  -1.0600000e-01
   1.3340250e-02  -1.0500000e-01
   1.3065728e-02  -1.0400000e-01
   1.2794454e-02  -1.0300000e-01
   1.2526416e-02  -1.0200000e-01
   1.2261602e-02  -1.0100000e-01
   1.2000000e-02  -1.0000000e-01
   1.1741598e-02  -9.9000000e-02
   1.1486384e-02  -9.8000000e-02
   1.1234346e-02  -9.7000000e-02
   1.0985472e-02  -9.6000000e-02
   1.0739750e-02  -9.5000000e-02
   1.0497168e-02  -9.4000000e-02
   1.0257714e-02  -9.3000000e-02
   1.0021376e-02  -9.2000000e-02
   9.7881420e-03  -9.1000000e-02
   9.5580000e-03  -9.0000000e-02
   9.3309380e-03  -8.9000000e-02
   9.1069440e-03  -8.8000000e-02
   8.8860060e-03  -8.7000000e-02
   8.6681120e-03  -8.6000000e-02
   8.4532500e-03  -8.5000000e-02
   8.2414080e-03  -8.4000000e-02
   8.0325740e-03  -8.3000000e-02
   7.8267360e-03  -8.2000000e-02
   7.6238820e-03  -8.1000000e-02
   7.4240000e-03  -8.0000000e-02
   7.2270780e-03  -7.9000000e-02
   7.0331040e-03  -7.8000000e-02
   6.8420660e-03  -7.7000000e-02
   6.6539520e-03  -7.6000000e-02
   6.4687500e-03  -7.5000000e-02
   6.2864480e-03  -7.4000000e-02
   6.1070340e-03  -7.3000000e-02
   5.9304960e-03  -7.2000000e-02
   5.7568220e-03  -7.1000000e-02
   5.5860000e-03  -7.0000000e-02
   5.4180180e-03  -6.9000000e-02
   5.2528640e-03  -6.8000000e-02
   5.0905260e-03  -6.7000000e-02
   4.9309920e-03  -6.6000000e-02
   4.7742500e-03  -6.5000000e-02
   4.6202880e-03  -6.4000000e-02
   4.4690940e-03  -6.3000000e-02
   4.3206560e-03  -6.2000000e-02
   4.1749620e-03  -6.1000000e-02
   4.0320000e-03  -6.0000000e-02
   3.8917580e-03  -5.9000000e-02
   3.7542240e-03  -5.8000000e-02
   3.6193860e-03  -5.7000000e-02
   3.4872320e-03  -5.6000000e-02
   3.3577500e-03  -5.5000000e-02
   3.2309280e-03  -5.4000000e-02
   3.1067540e-03  -5.3000000e-02
   2.9852160e-03  -5.2000000e-02
   2.8663020e-03  -5.1000000e-02
   2.7500000e-03  -5.0000000e-02
   2.6362980e-03  -4.9000000e-02
   2.5251840e-03  -4.8000000e-02
   2.4166460e-03  -4.7000000e-02
   2.3106720e-03  -4.6000000e-02
   2.2072500e-03  -4.5000000e-02
   2.1063680e-03  -4.4000000e-02
   2.0080140e-03  -4.3000000e-02
   1.9121760e-03  -4.2000000e-02
   1.8188420e-03  -4.1000000e-02
   1.7280000e-03  -4.0000000e-02
   1.6396380e-03  -3.9000000e-02
   1.5537440e-03  -3.8000000e-02
   1.4703060e-03  -3.7000000e-02
   1.3893120e-03  -3.6000000e-02
   1.3107500e-03  -3.5000000e-02
   1.2346080e-03  -3.4000000e-02
   1.1608740e-03  -3.3000000e-02
   1.0895360e-03  -3.2000000e-02
   1.0205820e-03  -3.1000000e-02
   9.5400000e-04  -3.0000000e-02
   8.8977800e-04  -2.9000000e-02
   8.2790400e-04  -2.8000000e-02
   7.6836600e-04  -2.7000000e-02
   7.1115200e-04  -2.6000000e-02
   6.5625000e-04  -2.5000000e-02
   6.0364800e-04  -2.4000000e-02
   5.5333400e-04  -2.3000000e-02
   5.0529600e-04  -2.2000000e-02
   4.5952200e-04  -2.1000000e-02
   4.1600000e-04  -2.0000000e-02
   3.7471800e-04  -1.9000000e-02
   3.3566400e-04  -1.8000000e-02
   2.9882600e-04  -1.7000000e-02
   2.6419200e-04  -1.6000000e-02
   2.3175000e-04  -1.5000000e-02
   2.0148800e-04  -1.4000000e-02
   1.7339400e-04  -1.3000000e-02
   1.4745600e-04  -1.2000000e-02
   1.2366200e-04  -1.1000000e-02
   1.0200000e-04  -1.0000000e-02
   8.2458000e-05  -9.0000000e-03
   6.5024000e-05  -8.0000000e-03
   4.9686000e-05  -7.0000000e-03
   3.6432000e-05  -6.0000000e-03
   2.5250000e-05  -5.0000000e-03
   1.6128000e-05  -4.0000000e-03
   9.0540000e-06  -3.0000000e-03
   4.0160000e-06  -2.0000000e-03
   1.0020000e-06  -1.0000000e-03
   0.0000000e+00   0.0000000e+00
   9.9800000e-07   1.0000000e-03
   3.9840000e-06   2.0000000e-03
   8.9460000e-06   3.0000000e-03
   1.5872000e-05   4.0000000e-03
   2.4750000e-05   5.0000000e-03
   3.5568000e-05   6.0000000e-03
   4.8314000e-05   7.0000000e-03
   6.2976000e-05   8.0000000e-03
   7.9542000e-05   9.0000000e-03
   9.8000000e-05   1.0000000e-02
   1.1833800e-04   1.1000000e-02
   1.4054400e-04   1.2000000e-02
   1.6460600e-04   1.3000000e-02
   1.9051200e-04   1.4000000e-02
   2.1825000e-04   1.5000000e-02
   2.4780800e-04   1.6000000e-02
   2.7917400e-04   1.7000000e-02
   3.1233600e-04   1.8000000e-02
   3.4728200e-04   1.9000000e-02
   3.8400000e-04   2.0000000e-02
   4.2247800e-04   2.1000000e-02
   4.6270400e-04   2.2000000e-02
   5.0466600e-04   2.3000000e-02
   5.4835200e-04   2.4000000e-02
   5.9375000e-04   2.5000000e-02
   6.4084800e-04   2.6000000e-02
   6.8963400e-04   2.7000000e-02
   7.4009600e-04   2.8000000e-02
   7.9222200e-04   2.9000000e-02
   8.4600000e-04   3.0000000e-02
   9.0141800e-04   3.1000000e-02
   9.5846400e-04   3.2000000e-02
   1.0171260e-03   3.3000000e-02
   1.0773920e-03   3.4000000e-02
   1.1392500e-03   3.5000000e-02
   1.2026880e-03   3.6000000e-02
   1.2676940e-03   3.7000000e-02
   1.3342560e-03   3.8000000e-02
   1.4023620e-03   3.9000000e-02
   1.4720000e-03   4.0000000e-02
   1.5431580e-03   4.1000000e-02
   1.6158240e-03   4.2000000e-02
   1.6899860e-03   4.3000000e-02
   1.7656320e-03   4.4000000e-02
   1.8427500e-03   4.5000000e-02
   1.9213280e-03   4.6000000e-02
   2.0013540e-03   4.7000000e-02
   2.0828160e-03   4.8000000e-02
   2.1657020e-03   4.9000000e-02
   2.2500000e-03   5.0000000e-02
   2.3356980e-03   5.1000000e-02
   2.4227840e-03   5.2000000e-02
   2.5112460e-03   5.3000000e-02
   2.6010720e-03   5.4000000e-02
   2.6922500e-03   5.5000000e-02
   2.7847680e-03   5.6000000e-02
   2.8786140e-03   5.7000000e-02
   2.9737760e-03   5.8000000e-02
   3.0702420e-03   5.9000000e-02
   3.1680000e-03   6.0000000e-02
   3.2670380e-03   6.1000000e-02
   3.3673440e-03   6.2000000e-02
   3.4689060e-03   6.3000000e-02
   3.5717120e-03   6.4000000e-02
   3.6757500e-03   6.5000000e-02
   3.7810080e-03   6.6000000e-02
   3.8874740e-03   6.7000000e-02
   3.9951360e-03   6.8000000e-02
   4.1039820e-03   6.9000000e-02
   4.2140000e-03   7.0000000e-02
   4.3251780e-03   7.1000000e-02
   4.4375040e-03   7.2000000e-02
   4.5509660e-03   7.3000000e-02
   4.6655520e-03   7.4000000e-02
   4.7812500e-03   7.5000000e-02
   4.8980480e-03   7.6000000e-02
   5.0159340e-03   7.7000000e-02
   5.1348960e-03   7.8000000e-02
   5.2549220e-03   7.9000000e-02
   5.3760000e-03   8.0000000e-02
   5.4981180e-03   8.1000000e-02
   5.6212640e-03   8.2000000e-02
   5.7454260e-03   8.3000000e-02
   5.8705920e-03   8.4000000e-02
   5.9967500e-03   8.5000000e-02
   6.1238880e-03   8.6000000e-02
   6.2519940e-03   8.7000000e-02
   6.3810560e-03   8.8000000e-02
   6.5110620e-03   8.9000000e-02
   6.6420000e-03   9.0000000e-02
   6.7738580e-03   9.1000000e-02
   6.9066240e-03   9.2000000e-02
   7.0402860e-03   9.3000000e-02
   7.1748320e-03   9.4000000e-02
   7.3102500e-03   9.5000000e-02
   7.4465280e-03   9.6000000e-02
   7.5836540e-03   9.7000000e-02
   7.7216160e-03   9.8000000e-02
   7.8604020e-03   9.9000000e-02
   8.0000000e-03   1.0000000e-01
   8.1403980e-03   1.0100000e-01
   8.2815840e-03   1.0200000e-01
   8.4235460e-03   1.0300000e-01
   8.5662720e-03   1.0400000e-01
   8.7097500e-03   1.0500000e-01
   8.8539680e-03   1.0600000e-01
   8.9989140e-03   1.0700000e-01
   9.1445760e-03   1.0800000e-01
   9.2909420e-03   1.0900000e-01
   9.4380000e-03   1.1000000e-01
   9.5857380e-03   1.1100000e-01
   9.7341440e-03   1.1200000e-01
   9.8832060e-03   1.1300000e-01
   1.0032912e-02   1.1400000e-01
   1.0183250e-02   1.1500000e-01
   1.0334208e-02   1.1600000e-01
   1.0485774e-02   1.1700000e-01
   1.0637936e-02   1.1800000e-01
   1.0790682e-02   1.1900000e-01
   1.0944000e-02   1.2000000e-01
   1.1097878e-02   1.2100000e-01
   1.1252304e-02   1.2200000e-01
   1.1407266e-02   1.2300000e-01
   1.1562752e-02   1.2400000e-01
   1.1718750e-02   1.2500000e-01
   1.1875248e-02   1.2600000e-01
   1.2032234e-02   1.2700000e-01
   1.2189696e-02   1.2800000e-01
   1.2347622e-02   1.2900000e-01
   1.2506000e-02   1.3000000e-01
   1.2664818e-02   1.3100000e-01
   1.2824064e-02   1.3200000e-01
   1.2983726e-02   1.3300000e-01
   1.3143792e-02   1.3400000e-01
   1.3304250e-02   1.3500000e-01
   1.3465088e-02   1.3600000e-01
   1.3626294e-02   1.3700000e-01
   1.3787856e-02   1.3800000e-01
   1.3949762e-02   1.3900000e-01
   1.4112000e-02   1.4000000e-01
   1.4274558e-02   1.4100000e-01
   1.4437424e-02   1.4200000e-01
   1.4600586e-02   1.4300000e-01
   1.4764032e-02   1.4400000e-01
   1.4927750e-02   1.4500000e-01
   1.5091728e-02   1.4600000e-01
   1.5255954e-02   1.4700000e-01
   1.5420416e-02   1.4800000e-01
   1.5585102e-02   1.4900000e-01
   1.5750000e-02   1.5000000e-01
   1.5915098e-02   1.5100000e-01
   1.6080384e-02   1.5200000e-01
   1.6245846e-02   1.5300000e-01
   1.6411472e-02   1.5400000e-01
   1.6577250e-02   1.5500000e-01
   1.6743168e-02   1.5600000e-01
   1.6909214e-02   1.5700000e-01
   1.7075376e-02   1.5800000e-01
   1.7241642e-02   1.5900000e-01
   1.7408000e-02   1.6000000e-01
   1.7574438e-02   1.6100000e-01
   1.7740944e-02   1.6200000e-01
   1.7907506e-02   1.6300000e-01
   1.8074112e-02   1.6400000e-01
   1.8240750e-02   1.6500000e-01
   1.8407408e-02   1.6600000e-01
   1.8574074e-02   1.6700000e-01
   1.8740736e-02   1.6800000e-01
   1.8907382e-02   1.6900000e-01
   1.9074000e-02   1.7000000e-01
   1.9240578e-02   1.7100000e-01
   1.9407104e-02   1.7200000e-01
   1.9573566e-02   1.7300000e-01
   1.9739952e-02   1.7400000e-01
   1.9906250e-02   1.7500000e-01
   2.0072448e-02   1.7600000e-01
   2.0238534e-02   1.7700000e-01
   2.0404496e-02   1.7800000e-01
   2.0570322e-02   1.7900000e-01
   2.0736000e-02   1.8000000e-01
   2.0901518e-02   1.8100000e-01
   2.1066864e-02   1.8200000e-01
   2.1232026e-02   1.8300000e-01
   2.1396992e-02   1.8400000e-01
   2.1561750e-02   1.8500000e-01
   2.1726288e-02   1.8600000e-01
   2.1890594e-02   1.8700000e-01
   2.2054656e-02   1.8800000e-01
   2.2218462e-02   1.8900000e-01
   2.2382000e-02   1.9000000e-01
   2.2545258e-02   1.9100000e-01
   2.2708224e-02   1.9200000e-01
   2.2870886e-02   1.9300000e-01
   2.3033232e-02   1.9400000e-01
   2.3195250e-02   1.9500000e-01
   2.3356928e-02   1.9600000e-01
   2.3518254e-02   1.9700000e-01
   2.3679216e-02   1.9800000e-01
   2.3839802e-02   1.9900000e-01
   2.4000000e-02   2.0000000e-01
   2.4159798e-02   2.0100000e-01
   2.4319184e-02   2.0200000e-01
   2.4478146e-02   2.0300000e-01
   2.4636672e-02   2.0400000e-01
   2.4794750e-02   2.0500000e-01
   2.4952368e-02   2.0600000e-01
   2.5109514e-02   2.0700000e-01
   2.5266176e-02   2.0800000e-01
   2.5422342e-02   2.0900000e-01
   2.5578000e-02   2.1000000e-01
   2.5733138e-02   2.1100000e-01
   2.5887744e-02   2.1200000e-01
   2.6041806e-02   2.1300000e-01
   2.6195312e-02   2.1400000e-01
   2.6348250e-02   2.1500000e-01
   2.6500608e-02   2.1600000e-01
   2.6652374e-02   2.1700000e-01
   2.6803536e-02   2.1800000e-01
   2.6954082e-02   2.1900000e-01
   2.7104000e-02   2.2000000e-01
   2.7253278e-02   2.2100000e-01
   2.7401904e-02   2.2200000e-01
   2.7549866e-02   2.2300000e-01
   2.7697152e-02   2.2400000e-01
   2.7843750e-02   2.2500000e-01
   2.7989648e-02   2.2600000e-01
   2.8134834e-02   2.2700000e-01
   2.8279296e-02   2.2800000e-01
   2.8423022e-02   2.2900000e-01
   2.8566000e-02   2.3000000e-01
   2.8708218e-02   2.3100000e-01
   2.8849664e-02   2.3200000e-01
   2.8990326e-02   2.3300000e-01
   2.9130192e-02   2.3400000e-01
   2.9269250e-02   2.3500000e-01
   2.9407488e-02   2.3600000e-01
   2.9544894e-02   2.3700000e-01
   2.9681456e-02   2.3800000e-01
   2.9817162e-02   2.3900000e-01
   2.9952000e-02   2.4000000e-01
   3.0085958e-02   2.4100000e-01
   3.0219024e-02   2.4200000e-01
   3.0351186e-02   2.4300000e-01
   3.0482432e-02   2.4400000e-01
   3.0612750e-02   2.4500000e-01
   3.0742128e-02   2.4600000e-01
   3.0870554e-02   2.4700000e-01
   3.0998016e-02   2.4800000e-01
   3.1124502e-02   2.4900000e-01
   3.1250000e-02   2.5000000e-01
   3.1374498e-02   2.5100000e-01
   3.1497984e-02   2.5200000e-01
   3.1620446e-02   2.5300000e-01
   3.1741872e-02   2.5400000e-01
   3.1862250e-02   2.5500000e-01
   3.1981568e-02   2.5600000e-01
   3.2099814e-02   2.5700000e-01
   3.2216976e-02   2.5800000e-01
   3.2333042e-02   2.5900000e-01
   3.2448000e-02   2.6000000e-01
   3.2561838e-02   2.6100000e-01
   3.2674544e-02   2.6200000e-01
   3.2786106e-02   2.6300000e-01
   3.2896512e-02   2.6400000e-01
   3.3005750e-02   2.6500000e-01
   3.3113808e-02   2.6600000e-01
   3.3220674e-02   2.6700000e-01
   3.3326336e-02   2.6800000e-01
   3.3430782e-02   2.6900000e-01
   3.3534000e-02   2.7000000e-01
   3.3635978e-02   2.7100000e-01
   3.3736704e-02   2.7200000e-01
   3.3836166e-02   2.7300000e-01
   3.3934352e-02   2.7400000e-01
   3.4031250e-02   2.7500000e-01
   3.4126848e-02   2.7600000e-01
   3.4221134e-02   2.7700000e-01
   3.4314096e-02   2.7800000e-01
   3.4405722e-02   2.7900000e-01
   3.4496000e-02   2.8000000e-01
   3.4584918e-02   2.8100000e-01
   3.4672464e-02   2.8200000e-01
   3.4758626e-02   2.8300000e-01
   3.4843392e-02   2.8400000e-01
   3.4926750e-02   2.8500000e-01
   3.5008688e-02   2.8600000e-01
   3.5089194e-02   2.8700000e-01
   3.5168256e-02   2.8800000e-01
   3.5245862e-02   2.8900000e-01
   3.5322000e-02   2.9000000e-01
   3.5396658e-02   2.9100000e-01
   3.5469824e-02   2.9200000e-01
   3.5541486e-02   2.9300000e-01
   3.5611632e-02   2.9400000e-01
   3.5680250e-02   2.9500000e-01
   3.5747328e-02   2.9600000e-01
   3.5812854e-02   2.9700000e-01
   3.5876816e-02   2.9800000e-01
   3.5939202e-02   2.9900000e-01
   3.6000000e-02   3.0000000e-01
   3.6059198e-02   3.0100000e-01
   3.6116784e-02   3.0200000e-01
   3.6172746e-02   3.0300000e-01
   3.6227072e-02   3.0400000e-01
   3.6279750e-02   3.0500000e-01
   3.6330768e-02   3.0600000e-01
   3.6380114e-02   3.0700000e-01
   3.6427776e-02   3.0800000e-01
   3.6473742e-02   3.0900000e-01
   3.6518000e-02   3.1000000e-01
   3.6560538e-02   3.1100000e-01
   3.6601344e-02   3.1200000e-01
   3.6640406e-02   3.1300000e-01
   3.6677712e-02   3.1400000e-01
   3.6713250e-02   3.1500000e-01
   3.6747008e-02   3.1600000e-01
   3.6778974e-02   3.1700000e-01
   3.6809136e-02   3.1800000e-01
   3.6837482e-02   3.1900000e-01
   3.6864000e-02   3.2000000e-01
   3.6888678e-02   3.2100000e-01
   3.6911504e-02   3.2200000e-01
   3.6932466e-02   3.2300000e-01
   3.6951552e-02   3.2400000e-01
   3.6968750e-02   3.2500000e-01
   3.6984048e-02   3.2600000e-01
   3.6997434e-02   3.2700000e-01
   3.7008896e-02   3.2800000e-01
   3.7018422e-02   3.2900000e-01
   3.7026000e-02   3.3000000e-01
   3.7031618e-02   3.3100000e-01
   3.7035264e-02   3.3200000e-01
   3.7036926e-02   3.3300000e-01
   3.7036592e-02   3.3400000e-01
   3.7034250e-02   3.3500000e-01
   3.7029888e-02   3.3600000e-01
   3.7023494e-02   3.3700000e-01
   3.7015056e-02   3.3800000e-01
   3.7004562e-02   3.3900000e-01
   3.6992000e-02   3.4000000e-01
   3.6977358e-02   3.4100000e-01
   3.6960624e-02   3.4200000e-01
   3.6941786e-02   3.4300000e-01
   3.6920832e-02   3.4400000e-01
   3.6897750e-02   3.4500000e-01
   3.6872528e-02   3.4600000e-01
   3.6845154e-02   3.4700000e-01
   3.6815616e-02   3.4800000e-01
   3.6783902e-02   3.4900000e-01
   3.6750000e-02   3.5000000e-01
   3.6713898e-02   3.5100000e-01
   3.6675584e-02   3.5200000e-01
   3.6635046e-02   3.5300000e-01
   3.6592272e-02   3.5400000e-01
   3.6547250e-02   3.5500000e-01
   3.6499968e-02   3.5600000e-01
   3.6450414e-02   3.5700000e-01
   3.6398576e-02   3.5800000e-01
   3.6344442e-02   3.5900000e-01
   3.6288000e-02   3.6000000e-01
   3.6229238e-02   3.6100000e-01
   3.6168144e-02   3.6200000e-01
   3.6104706e-02   3.6300000e-01
   3.6038912e-02   3.6400000e-01
   3.5970750e-02   3.6500000e-01
   3.5900208e-02   3.6600000e-01
   3.5827274e-02   3.6700000e-01
   3.5751936e-02   3.6800000e-01
   3.5674182e-02   3.6900000e-01
   3.5594000e-02   3.7000000e-01
   3.5511378e-02   3.7100000e-01
   3.5426304e-02   3.7200000e-01
   3.5338766e-02   3.7300000e-01
   3.5248752e-02   3.7400000e-01
   3.5156250e-02   3.7500000e-01
   3.5061248e-02   3.7600000e-01
   3.4963734e-02   3.7700000e-01
   3.4863696e-02   3.7800000e-01
   3.4761122e-02   3.7900000e-01
   3.4656000e-02   3.8000000e-01
   3.4548318e-02   3.8100000e-01
   3.4438064e-02   3.8200000e-01
   3.4325226e-02   3.8300000e-01
   3.4209792e-02   3.8400000e-01
   3.4091750e-02   3.8500000e-01
   3.3971088e-02   3.8600000e-01
   3.3847794e-02   3.8700000e-01
   3.3721856e-02   3.8800000e-01
   3.3593262e-02   3.8900000e-01
   3.3462000e-02   3.9000000e-01
   3.3328058e-02   3.9100000e-01
   3.3191424e-02   3.9200000e-01
   3.3052086e-02   3.9300000e-01
   3.2910032e-02   3.9400000e-01
   3.2765250e-02   3.9500000e-01
   3.2617728e-02   3.9600000e-01
   3.2467454e-02   3.9700000e-01
   3.2314416e-02   3.9800000e-01
   3.2158602e-02   3.9900000e-01
   3.2000000e-02   4.0000000e-01
   3.1838598e-02   4.0100000e-01
   3.1674384e-02   4.0200000e-01
   3.1507346e-02   4.0300000e-01
   3.1337472e-02   4.0400000e-01
   3.1164750e-02   4.0500000e-01
   3.0989168e-02   4.0600000e-01
   3.0810714e-02   4.0700000e-01
   3.0629376e-02   4.0800000e-01
   3.0445142e-02   4.0900000e-01
   3.0258000e-02   4.1000000e-01
   3.0067938e-02   4.1100000e-01
   2.9874944e-02   4.1200000e-01
   2.9679006e-02   4.1300000e-01
   2.9480112e-02   4.1400000e-01
   2.9278250e-02   4.1500000e-01
   2.9073408e-02   4.1600000e-01
   2.8865574e-02   4.1700000e-01
   2.8654736e-02   4.1800000e-01
   2.8440882e-02   4.1900000e-01
   2.8224000e-02   4.2000000e-01
   2.8004078e-02   4.2100000e-01
   2.7781104e-02   4.2200000e-01
   2.7555066e-02   4.2300000e-01
   2.7325952e-02   4.2400000e-01
   2.7093750e-02   4.2500000e-01
   2.6858448e-02   4.2600000e-01
   2.6620034e-02   4.2700000e-01
   2.6378496e-02   4.2800000e-01
   2.6133822e-02   4.2900000e-01
   2.5886000e-02   4.3000000e-01
   2.5635018e-02   4.3100000e-01
   2.5380864e-02   4.3200000e-01
   2.5123526e-02   4.3300000e-01
   2.4862992e-02   4.3400000e-01
   2.4599250e-02   4.3500000e-01
   2.4332288e-02   4.3600000e-01
   2.4062094e-02   4.3700000e-01
   2.3788656e-02   4.3800000e-01
   2.3511962e-02   4.3900000e-01
   2.3232000e-02   4.4000000e-01
   2.2948758e-02   4.4100000e-01
   2.2662224e-02   4.4200000e-01
   2.2372386e-02   4.4300000e-01
   2.2079232e-02   4.4400000e-01
   2.1782750e-02   4.4500000e-01
   2.1482928e-02   4.4600000e-01
   2.1179754e-02   4.4700000e-01
   2.0873216e-02   4.4800000e-01
   2.0563302e-02   4.4900000e-01
   2.0250000e-02   4.5000000e-01
   1.9933298e-02   4.5100000e-01
   1.9613184e-02   4.5200000e-01
   1.9289646e-02   4.5300000e-01
   1.8962672e-02   4.5400000e-01
   1.8632250e-02   4.5500000e-01
   1.8298368e-02   4.5600000e-01
   1.7961014e-02   4.5700000e-01
   1.7620176e-02   4.5800000e-01
   1.7275842e-02   4.5900000e-01
   1.6928000e-02   4.6000000e-01
   1.6576638e-02   4.6100000e-01
   1.6221744e-02   4.6200000e-01
   1.5863306e-02   4.6300000e-01
   1.5501312e-02   4.6400000e-01
   1.5135750e-02   4.6500000e-01
   1.4766608e-02   4.6600000e-01
   1.4393874e-02   4.6700000e-01
   1.4017536e-02   4.6800000e-01
   1.3637582e-02   4.6900000e-01
   1.3254000e-02   4.7000000e-01
   1.2866778e-02   4.7100000e-01
   1.2475904e-02   4.7200000e-01
   1.2081366e-02   4.7300000e-01
   1.1683152e-02   4.7400000e-01
   1.1281250e-02   4.7500000e-01
   1.0875648e-02   4.7600000e-01
   1.0466334e-02   4.7700000e-01
   1.0053296e-02   4.7800000e-01
   9.6365220e-03   4.7900000e-01
   9.2160000e-03   4.8000000e-01
   8.7917180e-03   4.8100000e-01
   8.3636640e-03   4.8200000e-01
   7.9318260e-03   4.8300000e-01
   7.4961920e-03   4.8400000e-01
   7.0567500e-03   4.8500000e-01
   6.6134880e-03   4.8600000e-01
   6.1663940e-03   4.8700000e-01
   5.7154560e-03   4.8800000e-01
   5.2606620e-03   4.8900000e-01
   4.8020000e-03   4.9000000e-01
   4.3394580e-03   4.9100000e-01
   3.8730240e-03   4.9200000e-01
   3.4026860e-03   4.9300000e-01
   2.9284320e-03   4.9400000e-01
   2.4502500e-03   4.9500000e-01
   1.9681280e-03   4.9600000e-01
   1.4820540e-03   4.9700000e-01
   9.9201600e-04   4.9800000e-01
   4.9800200e-04   4.9900000e-01
   0.0000000e+00   5.0000000e-01


==> Figs/O_128.dat <==
   0.0000000e+00   3.9865686e+00
   3.0679616e-03   3.9788979e+00
   6.1359232e-03   3.9558468e+00
   9.2038847e-03   3.9172983e+00
   1.2271846e-02   3.8630591e+00
   1.5339808e-02   3.7928624e+00
   1.8407769e-02   3.7063752e+00
   2.1475731e-02   3.6032113e+00
   2.4543693e-02   3.4829581e+00
   2.7611654e-02   3.3452245e+00
   3.0679616e-02   3.1897285e+00
   3.3747577e-02   3.0164499e+00
   3.6815539e-02   2.8258958e+00
   3.9883500e-02   2.6195404e+00
   4.2951462e-02   2.4005176e+00
   4.6019424e-02   2.1745901e+00
   4.9087385e-02   1.9511868e+00
   5.2155347e-02   1.7437291e+00
   5.5223308e-02   1.5677523e+00
   5.8291270e-02   1.4357945e+00
   6.1359232e-02   1.3512111e+00
   6.4427193e-02   1.3061160e+00
   6.7495155e-02   1.2855548e+00
   7.0563116e-02   1.2738582e+00
   7.3631078e-02   1.2586430e+00
   7.6699039e-02   1.2317665e+00
   7.9767001e-02   1.1887193e+00
   8.2834963e-02   1.1277417e+00
   8.5902924e-02   1.0492106e+00
   8.8970886e-02   9.5539186e-01
   9.2038847e-02   8.5046575e-01
   9.5106809e-02   7.4061495e-01
   9.8174770e-02   6.3382211e-01
   1.0124273e-01   5.3892356e-01
   1.0431069e-01   4.6367418e-01
   1.0737866e-01   4.1232591e-01
   1.1044662e-01   3.8405429e-01
   1.1351458e-01   3.7335658e-01
   1.1658254e-01   3.7213152e-01
   1.1965050e-01   3.7206452e-01
   1.2271846e-01   3.6622509e-01
   1.2578642e-01   3.4969609e-01
   1.2885439e-01   3.1959695e-01
   1.3192235e-01   2.7490242e-01
   1.3499031e-01   2.1629425e-01
   1.3805827e-01   1.4612032e-01
   1.4112623e-01   6.8410170e-02
   1.4419419e-01  -1.1218060e-02
   1.4726216e-01  -8.6019714e-02
   1.5033012e-01  -1.4919467e-01
   1.5339808e-01  -1.9551661e-01
   1.5646604e-01  -2.2293791e-01
   1.5953400e-01  -2.3328198e-01
   1.6260196e-01  -2.3157008e-01
   1.6566993e-01  -2.2442054e-01
   1.6873789e-01  -2.1840922e-01
   1.7180585e-01  -2.1898627e-01
   1.7487381e-01  -2.3001314e-01
   1.7794177e-01  -2.5368982e-01
   1.8100973e-01  -2.9062239e-01
   1.8407769e-01  -3.3987936e-01
   1.8714566e-01  -3.9899603e-01
   1.9021362e-01  -4.6398639e-01
   1.9328158e-01  -5.2951672e-01
   1.9634954e-01  -5.8945499e-01
   1.9941750e-01  -6.3794176e-01
   2.0248546e-01  -6.7083451e-01
   2.0555343e-01  -6.8696351e-01
   2.0862139e-01  -6.8851026e-01
   2.1168935e-01  -6.8027259e-01
   2.1475731e-01  -6.6826211e-01
   2.1782527e-01  -6.5834173e-01
   2.2089323e-01  -6.5533487e-01
   2.2396120e-01  -6.6263290e-01
   2.2702916e-01  -6.8211338e-01
   2.3009712e-01  -7.1417190e-01
   2.3316508e-01  -7.5774921e-01
   2.3623304e-01  -8.1032848e-01
   2.3930100e-01  -8.6796654e-01
   2.4236896e-01  -9.2550603e-01
   2.4543693e-01  -9.7715630e-01
   2.4850489e-01  -1.0175433e+00
   2.5157285e-01  -1.0430453e+00
   2.5464081e-01  -1.0528790e+00
   2.5770877e-01  -1.0493480e+00
   2.6077673e-01  -1.0371009e+00
   2.6384470e-01  -1.0218338e+00
   2.6691266e-01  -1.0090566e+00
   2.6998062e-01  -1.0032879e+00
   2.7304858e-01  -1.0076927e+00
   2.7611654e-01  -1.0239962e+00
   2.7918450e-01  -1.0524995e+00
   2.8225246e-01  -1.0920959e+00
   2.8532043e-01  -1.1402666e+00
   2.8838839e-01  -1.1931229e+00
   2.9145635e-01  -1.2456340e+00
   2.9452431e-01  -1.2922146e+00
   2.9759227e-01  -1.3277488e+00
   3.0066023e-01  -1.3488603e+00
   3.0372820e-01  -1.3549150e+00
   3.0679616e-01  -1.3482201e+00
   3.0986412e-01  -1.3332998e+00
   3.1293208e-01  -1.3156611e+00
   3.1600004e-01  -1.3006255e+00
   3.1906800e-01  -1.2925619e+00
   3.2213597e-01  -1.2945338e+00
   3.2520393e-01  -1.3082075e+00
   3.2827189e-01  -1.3338600e+00
   3.3133985e-01  -1.3703885e+00
   3.3440781e-01  -1.4153077e+00
   3.3747577e-01  -1.4647956e+00
   3.4054373e-01  -1.5139244e+00
   3.4361170e-01  -1.5572392e+00
   3.4667966e-01  -1.5897569e+00
   3.4974762e-01  -1.6081930e+00
   3.5281558e-01  -1.6119285e+00
   3.5588354e-01  -1.6032034e+00
   3.5895150e-01  -1.5864226e+00
   3.6201947e-01  -1.5669664e+00
   3.6508743e-01  -1.5500547e+00
   3.6815539e-01  -1.5399924e+00
   3.7122335e-01  -1.5398138e+00
   3.7429131e-01  -1.5511841e+00
   3.7735927e-01  -1.5744000e+00
   3.8042724e-01  -1.6083984e+00
   3.8349520e-01  -1.6507527e+00
   3.8656316e-01  -1.6977187e+00
   3.8963112e-01  -1.7444602e+00
   3.9269908e-01  -1.7856111e+00
   3.9576704e-01  -1.8162468e+00
   3.9883500e-01  -1.8330823e+00
   4.0190297e-01  -1.8354301e+00
   4.0497093e-01  -1.8254145e+00
   4.0803889e-01  -1.8073178e+00
   4.1110685e-01  -1.7864252e+00
   4.1417481e-01  -1.7679049e+00
   4.1724277e-01  -1.7560490e+00
   4.2031074e-01  -1.7539085e+00
   4.2337870e-01  -1.7631844e+00
   4.2644666e-01  -1.7842245e+00
   4.2951462e-01  -1.8160293e+00
   4.3258258e-01  -1.8562497e+00
   4.3565054e-01  -1.9012292e+00
   4.3871851e-01  -1.9462190e+00
   4.4178647e-01  -1.9859186e+00
   4.4485443e-01  -2.0154167e+00
   4.4792239e-01  -2.0313700e+00
   4.5099035e-01  -2.0329668e+00
   4.5405831e-01  -2.0221795e+00
   4.5712627e-01  -2.0031595e+00
   4.6019424e-01  -1.9811131e+00
   4.6326220e-01  -1.9611853e+00
   4.6633016e-01  -1.9476886e+00
   4.6939812e-01  -1.9437207e+00
   4.7246608e-01  -1.9510449e+00
   4.7553404e-01  -1.9700809e+00
   4.7860201e-01  -1.9999114e+00
   4.8166997e-01  -2.0382783e+00
   4.8473793e-01  -2.0816220e+00
   4.8780589e-01  -2.1252811e+00
   4.9087385e-01  -2.1640077e+00
   4.9394181e-01  -2.1928779e+00
   4.9700978e-01  -2.2084520e+00
   5.0007774e-01  -2.2097557e+00
   5.0314570e-01  -2.1985815e+00
   5.0621366e-01  -2.1789386e+00
   5.0928162e-01  -2.1559604e+00
   5.1234958e-01  -2.1347861e+00
   5.1541754e-01  -2.1197695e+00
   5.1848551e-01  -2.1140764e+00
   5.2155347e-01  -2.1195507e+00
   5.2462143e-01  -2.1367002e+00
   5.2768939e-01  -2.1647028e+00
   5.3075735e-01  -2.2014030e+00
   5.3382531e-01  -2.2433451e+00
   5.3689328e-01  -2.2859578e+00
   5.3996124e-01  -2.3240407e+00
   5.4302920e-01  -2.3526414e+00
   5.4609716e-01  -2.3682008e+00
   5.4916512e-01  -2.3695543e+00
   5.5223308e-01  -2.3582911e+00
   5.5530105e-01  -2.3382663e+00
   5.5836901e-01  -2.3145398e+00
   5.6143697e-01  -2.2922540e+00
   5.6450493e-01  -2.2758185e+00
   5.6757289e-01  -2.2684820e+00
   5.7064085e-01  -2.2721826e+00
   5.7370881e-01  -2.2875284e+00
   5.7677678e-01  -2.3138029e+00
   5.7984474e-01  -2.3489615e+00
   5.8291270e-01  -2.3896595e+00
   5.8598066e-01  -2.4314194e+00
   5.8904862e-01  -2.4690871e+00
   5.9211658e-01  -2.4976753e+00
   5.9518455e-01  -2.5134903e+00
   5.9825251e-01  -2.5151580e+00
   6.0132047e-01  -2.5040453e+00
   6.0438843e-01  -2.4838391e+00
   6.0745639e-01  -2.4595217e+00
   6.1052435e-01  -2.4362429e+00
   6.1359232e-01  -2.4184766e+00
   6.1666028e-01  -2.4095651e+00
   6.1972824e-01  -2.4115515e+00
   6.2279620e-01  -2.4251536e+00
   6.2586416e-01  -2.4497682e+00
   6.2893212e-01  -2.4834689e+00
   6.3200008e-01  -2.5230278e+00
   6.3506805e-01  -2.5640656e+00
   6.3813601e-01  -2.6014772e+00
   6.4120397e-01  -2.6302379e+00
   6.4427193e-01  -2.6465122e+00
   6.4733989e-01  -2.6487030e+00
   6.5040785e-01  -2.6379381e+00
   6.5347582e-01  -2.6177229e+00
   6.5654378e-01  -2.5929543e+00
   6.5961174e-01  -2.5687894e+00
   6.6267970e-01  -2.5497719e+00
   6.6574766e-01  -2.5393456e+00
   6.6881562e-01  -2.5396665e+00
   6.7188359e-01  -2.5515692e+00
   6.7495155e-01  -2.5745708e+00
   6.7801951e-01  -2.6068683e+00
   6.8108747e-01  -2.6453560e+00
   6.8415543e-01  -2.6857579e+00
   6.8722339e-01  -2.7230219e+00
   6.9029135e-01  -2.7520881e+00
   6.9335932e-01  -2.7689765e+00
   6.9642728e-01  -2.7718579e+00
   6.9949524e-01  -2.7616075e+00
   7.0256320e-01  -2.7415347e+00
   7.0563116e-01  -2.7164419e+00
   7.0869912e-01  -2.6914902e+00
   7.1176709e-01  -2.6712959e+00
   7.1483505e-01  -2.6594092e+00
   7.1790301e-01  -2.6581059e+00
   7.2097097e-01  -2.6683433e+00
   7.2403893e-01  -2.6897636e+00
   7.2710689e-01  -2.7206923e+00
   7.3017486e-01  -2.7581501e+00
   7.3324282e-01  -2.7979698e+00
   7.3631078e-01  -2.8351575e+00
   7.3937874e-01  -2.8646231e+00
   7.4244670e-01  -2.8822430e+00
   7.4551466e-01  -2.8859510e+00
   7.4858262e-01  -2.8763580e+00
   7.5165059e-01  -2.8565635e+00
   7.5471855e-01  -2.8312641e+00
   7.5778651e-01  -2.8056198e+00
   7.6085447e-01  -2.7843193e+00
   7.6392243e-01  -2.7710236e+00
   7.6699039e-01  -2.7681326e+00
   7.7005836e-01  -2.7767313e+00
   7.7312632e-01  -2.7965916e+00
   7.7619428e-01  -2.8261711e+00
   7.7926224e-01  -2.8626212e+00
   7.8233020e-01  -2.9018880e+00
   7.8539816e-01  -2.9390427e+00
   7.8846612e-01  -2.9689712e+00
   7.9153409e-01  -2.9874112e+00
   7.9460205e-01  -2.9920568e+00
   7.9767001e-01  -2.9832454e+00
   8.0073797e-01  -2.9638528e+00
   8.0380593e-01  -2.9384574e+00
   8.0687389e-01  -2.9122109e+00
   8.0994186e-01  -2.8898730e+00
   8.1300982e-01  -2.8752174e+00
   8.1607778e-01  -2.8707722e+00
   8.1914574e-01  -2.8777542e+00
   8.2221370e-01  -2.8960684e+00
   8.2528166e-01  -2.9243076e+00
   8.2834963e-01  -2.9597577e+00
   8.3141759e-01  -2.9984830e+00
   8.3448555e-01  -3.0356262e+00
   8.3755351e-01  -3.0660577e+00
   8.4062147e-01  -3.0853826e+00
   8.4368943e-01  -3.0910565e+00
   8.4675739e-01  -3.0831355e+00
   8.4982536e-01  -3.0642585e+00
   8.5289332e-01  -3.0388724e+00
   8.5596128e-01  -3.0121118e+00
   8.5902924e-01  -2.9888041e+00
   8.6209720e-01  -2.9728368e+00
   8.6516516e-01  -2.9668692e+00
   8.6823313e-01  -2.9722532e+00
   8.7130109e-01  -2.9890299e+00
   8.7436905e-01  -3.0159303e+00
   8.7743701e-01  -3.0503775e+00
   8.8050497e-01  -3.0885585e+00
   8.8357293e-01  -3.1256948e+00
   8.8664090e-01  -3.1566505e+00
   8.8970886e-01  -3.1769062e+00
   8.9277682e-01  -3.1836821e+00
   8.9584478e-01  -3.1767473e+00
   8.9891274e-01  -3.1584913e+00
   9.0198070e-01  -3.1332154e+00
   9.0504866e-01  -3.1060270e+00
   9.0811663e-01  -3.0818168e+00
   9.1118459e-01  -3.0645857e+00
   9.1425255e-01  -3.0571268e+00
   9.1732051e-01  -3.0609296e+00
   9.2038847e-01  -3.0761739e+00
   9.2345643e-01  -3.1017312e+00
   9.2652440e-01  -3.1351646e+00
   9.2959236e-01  -3.1727881e+00
   9.3266032e-01  -3.2099090e+00
   9.3572828e-01  -3.2413944e+00
   9.3879624e-01  -3.2626109e+00
   9.4186420e-01  -3.2705479e+00
   9.4493217e-01  -3.2646839e+00
   9.4800013e-01  -3.2471470e+00
   9.5106809e-01  -3.2220788e+00
   9.5413605e-01  -3.1945479e+00
   9.5720401e-01  -3.1695024e+00
   9.6027197e-01  -3.1510560e+00
   9.6333993e-01  -3.1421365e+00
   9.6640790e-01  -3.1443738e+00
   9.6947586e-01  -3.1580886e+00
   9.7254382e-01  -3.1822948e+00
   9.7561178e-01  -3.2146977e+00
   9.7867974e-01  -3.2517422e+00
   9.8174770e-01  -3.2888283e+00
   9.8481567e-01  -3.3208366e+00
   9.8788363e-01  -3.3430302e+00
   9.9095159e-01  -3.3521747e+00
   9.9401955e-01  -3.3474561e+00
   9.9708751e-01  -3.3307302e+00
   1.0001555e+00  -3.3059639e+00
   1.0032234e+00  -3.2781751e+00
   1.0062914e+00  -3.2523622e+00
   1.0093594e+00  -3.2327495e+00
   1.0124273e+00  -3.2224006e+00
   1.0154953e+00  -3.2230878e+00
   1.0185632e+00  -3.2352746e+00
   1.0216312e+00  -3.2581188e+00
   1.0246992e+00  -3.2894702e+00
   1.0277671e+00  -3.3259081e+00
   1.0308351e+00  -3.3629317e+00
   1.0339031e+00  -3.3954453e+00
   1.0369710e+00  -3.4186206e+00
   1.0400390e+00  -3.4290080e+00
   1.0431069e+00  -3.4255002e+00
   1.0461749e+00  -3.4096712e+00
   1.0492429e+00  -3.3852985e+00
   1.0523108e+00  -3.3573359e+00
   1.0553788e+00  -3.3308241e+00
   1.0584467e+00  -3.3100951e+00
   1.0615147e+00  -3.2983489e+00
   1.0645827e+00  -3.2975015e+00
   1.0676506e+00  -3.3081611e+00
   1.0707186e+00  -3.3296309e+00
   1.0737866e+00  -3.3599066e+00
   1.0768545e+00  -3.3957054e+00
   1.0799225e+00  -3.4326320e+00
   1.0829904e+00  -3.4656247e+00
   1.0860584e+00  -3.4897763e+00
   1.0891264e+00  -3.5014315e+00
   1.0921943e+00  -3.4991917e+00
   1.0952623e+00  -3.4843400e+00
   1.0983302e+00  -3.4604500e+00
   1.1013982e+00  -3.4323974e+00
   1.1044662e+00  -3.4052562e+00
   1.1075341e+00  -3.3834623e+00
   1.1106021e+00  -3.3703518e+00
   1.1136701e+00  -3.3679860e+00
   1.1167380e+00  -3.3771190e+00
   1.1198060e+00  -3.3972009e+00
   1.1228739e+00  -3.4263747e+00
   1.1259419e+00  -3.4614983e+00
   1.1290099e+00  -3.4982880e+00
   1.1320778e+00  -3.5317263e+00
   1.1351458e+00  -3.5568397e+00
   1.1382137e+00  -3.5697788e+00
   1.1412817e+00  -3.5688562e+00
   1.1443497e+00  -3.5550569e+00
   1.1474176e+00  -3.5317362e+00
   1.1504856e+00  -3.5036770e+00
   1.1535536e+00  -3.4759769e+00
   1.1566215e+00  -3.4531709e+00
   1.1596895e+00  -3.4387305e+00
   1.1627574e+00  -3.4348633e+00
   1.1658254e+00  -3.4424708e+00
   1.1688934e+00  -3.4611509e+00
   1.1719613e+00  -3.4891953e+00
   1.1750293e+00  -3.5236050e+00
   1.1780972e+00  -3.5602137e+00
   1.1811652e+00  -3.5940576e+00
   1.1842332e+00  -3.6201107e+00
   1.1873011e+00  -3.6343410e+00
   1.1903691e+00  -3.6347773e+00
   1.1934371e+00  -3.6221004e+00
   1.1965050e+00  -3.5994333e+00
   1.1995730e+00  -3.5714510e+00
   1.2026409e+00  -3.5432634e+00
   1.2057089e+00  -3.5194996e+00
   1.2087769e+00  -3.5037653e+00
   1.2118448e+00  -3.4984149e+00
   1.2149128e+00  -3.5044987e+00
   1.2179807e+00  -3.5217631e+00
   1.2210487e+00  -3.5486498e+00
   1.2241167e+00  -3.5823052e+00
   1.2271846e+00  -3.6186852e+00
   1.2302526e+00  -3.6528897e+00
   1.2333206e+00  -3.6798533e+00
   1.2363885e+00  -3.6953745e+00
   1.2394565e+00  -3.6972044e+00
   1.2425244e+00  -3.6857147e+00
   1.2455924e+00  -3.6637828e+00
   1.2486604e+00  -3.6359604e+00
   1.2517283e+00  -3.6073581e+00
   1.2547963e+00  -3.5826926e+00
   1.2578642e+00  -3.5657019e+00
   1.2609322e+00  -3.5588880e+00
   1.2640002e+00  -3.5634506e+00
   1.2670681e+00  -3.5792860e+00
   1.2701361e+00  -3.6049865e+00
   1.2732041e+00  -3.6378459e+00
   1.2762720e+00  -3.6739471e+00
   1.2793400e+00  -3.7084629e+00
   1.2824079e+00  -3.7363015e+00
   1.2854759e+00  -3.7531059e+00
   1.2885439e+00  -3.7563571e+00
   1.2916118e+00  -3.7461144e+00
   1.2946798e+00  -3.7249969e+00
   1.2977477e+00  -3.6974172e+00
   1.3008157e+00  -3.6684738e+00
   1.3038837e+00  -3.6429644e+00
   1.3069516e+00  -3.6247567e+00
   1.3100196e+00  -3.6165003e+00
   1.3130876e+00  -3.6195457e+00
   1.3161555e+00  -3.6339395e+00
   1.3192235e+00  -3.6584254e+00
   1.3222914e+00  -3.6904465e+00
   1.3253594e+00  -3.7262169e+00
   1.3284274e+00  -3.7609908e+00
   1.3314953e+00  -3.7896637e+00
   1.3345633e+00  -3.8077370e+00
   1.3376312e+00  -3.8124305e+00
   1.3406992e+00  -3.8034895e+00
   1.3437672e+00  -3.7832626e+00
   1.3468351e+00  -3.7560080e+00
   1.3499031e+00  -3.7267984e+00
   1.3529711e+00  -3.7005045e+00
   1.3560390e+00  -3.6811210e+00
   1.3591070e+00  -3.6714451e+00
   1.3621749e+00  -3.6729785e+00
   1.3652429e+00  -3.6859191e+00
   1.3683109e+00  -3.7091627e+00
   1.3713788e+00  -3.7403028e+00
   1.3744468e+00  -3.7756890e+00
   1.3775147e+00  -3.8106650e+00
   1.3805827e+00  -3.8401264e+00
   1.3836507e+00  -3.8594478e+00
   1.3867186e+00  -3.8655982e+00
   1.3897866e+00  -3.8580083e+00
   1.3928546e+00  -3.8387458e+00
   1.3959225e+00  -3.8118978e+00
   1.3989905e+00  -3.7824979e+00
   1.4020584e+00  -3.7554808e+00
   1.4051264e+00  -3.7349648e+00
   1.4081944e+00  -3.7238940e+00
   1.4112623e+00  -3.7239221e+00
   1.4143303e+00  -3.7353991e+00
   1.4173982e+00  -3.7573734e+00
   1.4204662e+00  -3.7875901e+00
   1.4235342e+00  -3.8225378e+00
   1.4266021e+00  -3.8576575e+00
   1.4296701e+00  -3.8878573e+00
   1.4327381e+00  -3.9084004e+00
   1.4358060e+00  -3.9160158e+00
   1.4388740e+00  -3.9098214e+00
   1.4419419e+00  -3.8915937e+00
   1.4450099e+00  -3.8652334e+00
   1.4480779e+00  -3.8357198e+00
   1.4511458e+00  -3.8080426e+00
   1.4542138e+00  -3.7864391e+00
   1.4572817e+00  -3.7740000e+00
   1.4603497e+00  -3.7725313e+00
   1.4634177e+00  -3.7825357e+00
   1.4664856e+00  -3.8032147e+00
   1.4695536e+00  -3.8324662e+00
   1.4726216e+00  -3.8669207e+00
   1.4756895e+00  -3.9021236e+00
   1.4787575e+00  -3.9330080e+00
   1.4818254e+00  -3.9547406e+00
   1.4848934e+00  -3.9638231e+00
   1.4879614e+00  -3.9590632e+00
   1.4910293e+00  -3.9419377e+00
   1.4940973e+00  -3.9161450e+00
   1.4971652e+00  -3.8865953e+00
   1.5002332e+00  -3.8583227e+00
   1.5033012e+00  -3.8356792e+00
   1.5063691e+00  -3.8219002e+00
   1.5094371e+00  -3.8189449e+00
   1.5125051e+00  -3.8274693e+00
   1.5155730e+00  -3.8468282e+00
   1.5186410e+00  -3.8750734e+00
   1.5217089e+00  -3.9089797e+00
   1.5247769e+00  -3.9442039e+00
   1.5278449e+00  -3.9757158e+00
   1.5309128e+00  -3.9986008e+00
   1.5339808e+00  -4.0091465e+00
   1.5370487e+00  -4.0058547e+00
   1.5401167e+00  -3.9898952e+00
   1.5431847e+00  -3.9647490e+00
   1.5462526e+00  -3.9352415e+00
   1.5493206e+00  -3.9064401e+00
   1.5523886e+00  -3.8828057e+00
   1.5554565e+00  -3.8677174e+00
   1.5585245e+00  -3.8632877e+00
   1.5615924e+00  -3.8703262e+00
   1.5646604e+00  -3.8883417e+00
   1.5677284e+00  -3.9155403e+00
   1.5707963e+00  -3.9488439e+00
   1.5738643e+00  -3.9840265e+00
   1.5769322e+00  -4.0161057e+00
   1.5800002e+00  -4.0401012e+00
   1.5830682e+00  -4.0521004e+00
   1.5861361e+00  -4.0503051e+00
   1.5892041e+00  -4.0355718e+00
   1.5922721e+00  -4.0111497e+00
   1.5953400e+00  -3.9817630e+00
   1.5984080e+00  -3.9525009e+00
   1.6014759e+00  -3.9279271e+00
   1.6045439e+00  -3.9115622e+00
   1.6076119e+00  -3.9056721e+00
   1.6106798e+00  -3.9112206e+00
   1.6137478e+00  -3.9278709e+00
   1.6168158e+00  -3.9539838e+00
   1.6198837e+00  -3.9866306e+00
   1.6229517e+00  -4.0217078e+00
   1.6260196e+00  -4.0542920e+00
   1.6290876e+00  -4.0793516e+00
   1.6321556e+00  -4.0927891e+00
   1.6352235e+00  -4.0925131e+00
   1.6382915e+00  -4.0790625e+00
   1.6413594e+00  -4.0554403e+00
   1.6444274e+00  -4.0262536e+00
   1.6474954e+00  -3.9966005e+00
   1.6505633e+00  -3.9711407e+00
   1.6536313e+00  -3.9535340e+00
   1.6566993e+00  -3.9461995e+00
   1.6597672e+00  -3.9502558e+00
   1.6628352e+00  -3.9655207e+00
   1.6659031e+00  -3.9905104e+00
   1.6689711e+00  -4.0224468e+00
   1.6720391e+00  -4.0573548e+00
   1.6751070e+00  -4.0903791e+00
   1.6781750e+00  -4.1164527e+00
   1.6812429e+00  -4.1313077e+00
   1.6843109e+00  -4.1325685e+00
   1.6873789e+00  -4.1204528e+00
   1.6904468e+00  -4.0977047e+00
   1.6935148e+00  -4.0687972e+00
   1.6965828e+00  -4.0388244e+00
   1.6996507e+00  -4.0125341e+00
   1.7027187e+00  -3.9937226e+00
   1.7057866e+00  -3.9849618e+00
   1.7088546e+00  -3.9875256e+00
   1.7119226e+00  -4.0013867e+00
   1.7149905e+00  -4.0252169e+00
   1.7180585e+00  -4.0563906e+00
   1.7211264e+00  -4.0910650e+00
   1.7241944e+00  -4.1244634e+00
   1.7272624e+00  -4.1514969e+00
   1.7303303e+00  -4.1677434e+00
   1.7333983e+00  -4.1705529e+00
   1.7364663e+00  -4.1598204e+00
   1.7395342e+00  -4.1380183e+00
   1.7426022e+00  -4.1094694e+00
   1.7456701e+00  -4.0792494e+00
   1.7487381e+00  -4.0521862e+00
   1.7518061e+00  -4.0322091e+00
   1.7548740e+00  -4.0220422e+00
   1.7579420e+00  -4.0231151e+00
   1.7610099e+00  -4.0355558e+00
   1.7640779e+00  -4.0581919e+00
   1.7671459e+00  -4.0885517e+00
   1.7702138e+00  -4.1229286e+00
   1.7732818e+00  -4.1566332e+00
   1.7763498e+00  -4.1845693e+00
   1.7794177e+00  -4.2021764e+00
   1.7824857e+00  -4.2065411e+00
   1.7855536e+00  -4.1972356e+00
   1.7886216e+00  -4.1764491e+00
   1.7916896e+00  -4.1483378e+00
   1.7947575e+00  -4.1179445e+00
   1.7978255e+00  -4.0901681e+00
   1.8008934e+00  -4.0690667e+00
   1.8039614e+00  -4.0575162e+00
   1.8070294e+00  -4.0571018e+00
   1.8100973e+00  -4.0681074e+00
   1.8131653e+00  -4.0895166e+00
   1.8162333e+00  -4.1190123e+00
   1.8193012e+00  -4.1530283e+00
   1.8223692e+00  -4.1869704e+00
   1.8254371e+00  -4.2157488e+00
   1.8285051e+00  -4.2346808e+00
   1.8315731e+00  -4.2406017e+00
   1.8346410e+00  -4.2327623e+00
   1.8377090e+00  -4.2130586e+00
   1.8407769e+00  -4.1854635e+00
   1.8438449e+00  -4.1549720e+00
   1.8469129e+00  -4.1265439e+00
   1.8499808e+00  -4.1043618e+00
   1.8530488e+00  -4.0914522e+00
   1.8561168e+00  -4.0895564e+00
   1.8591847e+00  -4.0991140e+00
   1.8622527e+00  -4.1192652e+00
   1.8653206e+00  -4.1478484e+00
   1.8683886e+00  -4.1814405e+00
   1.8714566e+00  -4.2155507e+00
   1.8745245e+00  -4.2451084e+00
   1.8775925e+00  -4.2653250e+00
   1.8806604e+00  -4.2727977e+00
   1.8837284e+00  -4.2664588e+00
   1.8867964e+00  -4.2479022e+00
   1.8898643e+00  -4.2209014e+00
   1.8929323e+00  -4.1903876e+00
   1.8960003e+00  -4.1613712e+00
   1.8990682e+00  -4.1381544e+00
   1.9021362e+00  -4.1239124e+00
   1.9052041e+00  -4.1205430e+00
   1.9082721e+00  -4.1286420e+00
   1.9113401e+00  -4.1475060e+00
   1.9144080e+00  -4.1751296e+00
   1.9174760e+00  -4.2082359e+00
   1.9205439e+00  -4.2424442e+00
   1.9236119e+00  -4.2727158e+00
   1.9266799e+00  -4.2941726e+00
   1.9297478e+00  -4.3031873e+00
   1.9328158e+00  -4.2983786e+00
   1.9358838e+00  -4.2810302e+00
   1.9389517e+00  -4.2547006e+00
   1.9420197e+00  -4.2242415e+00
   1.9450876e+00  -4.1947022e+00
   1.9481556e+00  -4.1704986e+00
   1.9512236e+00  -4.1549534e+00
   1.9542915e+00  -4.1501204e+00
   1.9573595e+00  -4.1567520e+00
   1.9604274e+00  -4.1743015e+00
   1.9634954e+00  -4.2009203e+00
   1.9665634e+00  -4.2334799e+00
   1.9696313e+00  -4.2677161e+00
   1.9726993e+00  -4.2986343e+00
   1.9757673e+00  -4.3212827e+00
   1.9788352e+00  -4.3318245e+00
   1.9819032e+00  -4.3285705e+00
   1.9849711e+00  -4.3124881e+00
   1.9880391e+00  -4.2869057e+00
   1.9911071e+00  -4.2565787e+00
   1.9941750e+00  -4.2265836e+00
   1.9972430e+00  -4.2014436e+00
   2.0003109e+00  -4.1846264e+00
   2.0033789e+00  -4.1783420e+00
   2.0064469e+00  -4.1834998e+00
   2.0095148e+00  -4.1997095e+00
   2.0125828e+00  -4.2252798e+00
   2.0156508e+00  -4.2572330e+00
   2.0187187e+00  -4.2914271e+00
   2.0217867e+00  -4.3229226e+00
   2.0248546e+00  -4.3467103e+00
   2.0279226e+00  -4.3587591e+00
   2.0309906e+00  -4.3570794e+00
   2.0340585e+00  -4.3423173e+00
   2.0371265e+00  -4.3175565e+00
   2.0401944e+00  -4.2874397e+00
   2.0432624e+00  -4.2570576e+00
   2.0463304e+00  -4.2310336e+00
   2.0493983e+00  -4.2129780e+00
   2.0524663e+00  -4.2052567e+00
   2.0555343e+00  -4.2089361e+00
   2.0586022e+00  -4.2237829e+00
   2.0616702e+00  -4.2482631e+00
   2.0647381e+00  -4.2795514e+00
   2.0678061e+00  -4.3136335e+00
   2.0708741e+00  -4.3456360e+00
   2.0739420e+00  -4.3705071e+00
   2.0770100e+00  -4.3840379e+00
   2.0800779e+00  -4.3839468e+00
   2.0831459e+00  -4.3705553e+00
   2.0862139e+00  -4.3466889e+00
   2.0892818e+00  -4.3168607e+00
   2.0923498e+00  -4.2861619e+00
   2.0954178e+00  -4.2593086e+00
   2.0984857e+00  -4.2400504e+00
   2.1015537e+00  -4.2309089e+00
   2.1046216e+00  -4.2331076e+00
   2.1076896e+00  -4.2465703e+00
   2.1107576e+00  -4.2699207e+00
   2.1138255e+00  -4.3004872e+00
   2.1168935e+00  -4.3343881e+00
   2.1199614e+00  -4.3668257e+00
   2.1230294e+00  -4.3927214e+00
   2.1260974e+00  -4.4077041e+00
   2.1291653e+00  -4.4092107e+00
   2.1322333e+00  -4.3972363e+00
   2.1353013e+00  -4.3743353e+00
   2.1383692e+00  -4.3448740e+00
   2.1414372e+00  -4.3139304e+00
   2.1445051e+00  -4.2863044e+00
   2.1475731e+00  -4.2658820e+00
   2.1506411e+00  -4.2553391e+00
   2.1537090e+00  -4.2560569e+00
   2.1567770e+00  -4.2681166e+00
   2.1598449e+00  -4.2902994e+00
   2.1629129e+00  -4.3200889e+00
   2.1659809e+00  -4.3537400e+00
   2.1690488e+00  -4.3865401e+00
   2.1721168e+00  -4.4133985e+00
   2.1751848e+00  -4.4297985e+00
   2.1782527e+00  -4.4329067e+00
   2.1813207e+00  -4.4223914e+00
   2.1843886e+00  -4.4005244e+00
   2.1874566e+00  -4.3715084e+00
   2.1905246e+00  -4.3403931e+00
   2.1935925e+00  -4.3120534e+00
   2.1966605e+00  -4.2905071e+00
   2.1997284e+00  -4.2785840e+00
   2.2027964e+00  -4.2778233e+00
   2.2058644e+00  -4.2884630e+00
   2.2089323e+00  -4.3094425e+00
   2.2120003e+00  -4.3384013e+00
   2.2150683e+00  -4.3717349e+00
   2.2181362e+00  -4.4048244e+00
   2.2212042e+00  -4.4325809e+00
   2.2242721e+00  -4.4503591e+00
   2.2273401e+00  -4.4550676e+00
   2.2304081e+00  -4.4460492e+00
   2.2334760e+00  -4.4252823e+00
   2.2365440e+00  -4.3967895e+00
   2.2396120e+00  -4.3655769e+00
   2.2426799e+00  -4.3365843e+00
   2.2457479e+00  -4.3139569e+00
   2.2488158e+00  -4.3006773e+00
   2.2518838e+00  -4.2984421e+00
   2.2549518e+00  -4.3076473e+00
   2.2580197e+00  -4.3273899e+00
   2.2610877e+00  -4.3554663e+00
   2.2641556e+00  -4.3884158e+00
   2.2672236e+00  -4.4217210e+00
   2.2702916e+00  -4.4503088e+00
   2.2733595e+00  -4.4694218e+00
   2.2764275e+00  -4.4757240e+00
   2.2794955e+00  -4.4682356e+00
   2.2825634e+00  -4.4486321e+00
   2.2856314e+00  -4.4207400e+00
   2.2886993e+00  -4.3895054e+00
   2.2917673e+00  -4.3599227e+00
   2.2948353e+00  -4.3362594e+00
   2.2979032e+00  -4.3216489e+00
   2.3009712e+00  -4.3179460e+00
   2.3040391e+00  -4.3257042e+00
   2.3071071e+00  -4.3441784e+00
   2.3101751e+00  -4.3713226e+00
   2.3132430e+00  -4.4038224e+00
   2.3163110e+00  -4.4372698e+00
   2.3193790e+00  -4.4666199e+00
   2.3224469e+00  -4.4870204e+00
   2.3255149e+00  -4.4949045e+00
   2.3285828e+00  -4.4889743e+00
   2.3316508e+00  -4.4705948e+00
   2.3347188e+00  -4.4433796e+00
   2.3377867e+00  -4.4121995e+00
   2.3408547e+00  -4.3820914e+00
   2.3439226e+00  -4.3574395e+00
   2.3469906e+00  -4.3415264e+00
   2.3500586e+00  -4.3363646e+00
   2.3531265e+00  -4.3426655e+00
   2.3561945e+00  -4.3598420e+00
   2.3592625e+00  -4.3860059e+00
   2.3623304e+00  -4.4179922e+00
   2.3653984e+00  -4.4515081e+00
   2.3684663e+00  -4.4815500e+00
   2.3715343e+00  -4.5031865e+00
   2.3746023e+00  -4.5126356e+00
   2.3776702e+00  -4.5082872e+00
   2.3807382e+00  -4.4911887e+00
   2.3838061e+00  -4.4647260e+00
   2.3868741e+00  -4.4336773e+00
   2.3899421e+00  -4.4031103e+00
   2.3930100e+00  -4.3775194e+00
   2.3960780e+00  -4.3603341e+00
   2.3991460e+00  -4.3537245e+00
   2.4022139e+00  -4.3585602e+00
   2.4052819e+00  -4.3744119e+00
   2.4083498e+00  -4.3995498e+00
   2.4114178e+00  -4.4309597e+00
   2.4144858e+00  -4.4644711e+00
   2.4175537e+00  -4.4951325e+00
   2.4206217e+00  -4.5179503e+00
   2.4236896e+00  -4.5289425e+00
   2.4267576e+00  -4.5261942e+00
   2.4298256e+00  -4.5104304e+00
   2.4328935e+00  -4.4847941e+00
   2.4359615e+00  -4.4539544e+00
   2.4390295e+00  -4.4229968e+00
   2.4420974e+00  -4.3965187e+00
   2.4451654e+00  -4.3780940e+00
   2.4482333e+00  -4.3700502e+00
   2.4513013e+00  -4.3734148e+00
   2.4543693e+00  -4.3879168e+00
   2.4574372e+00  -4.4119848e+00
   2.4605052e+00  -4.4427576e+00
   2.4635731e+00  -4.4761917e+00
   2.4666411e+00  -4.5073992e+00
   2.4697091e+00  -4.5313401e+00
   2.4727770e+00  -4.5438487e+00
   2.4758450e+00  -4.5427139e+00
   2.4789130e+00  -4.5283345e+00
   2.4819809e+00  -4.5035970e+00
   2.4850489e+00  -4.4730442e+00
   2.4881168e+00  -4.4417658e+00
   2.4911848e+00  -4.4144545e+00
   2.4942528e+00  -4.3948256e+00
   2.4973207e+00  -4.3853632e+00
   2.5003887e+00  -4.3872534e+00
   2.5034566e+00  -4.4003831e+00
   2.5065246e+00  -4.4233394e+00
   2.5095926e+00  -4.4534158e+00
   2.5126605e+00  -4.4867007e+00
   2.5157285e+00  -4.5183801e+00
   2.5187965e+00  -4.5433828e+00
   2.5218644e+00  -4.5573763e+00
   2.5249324e+00  -4.5578631e+00
   2.5280003e+00  -4.5449140e+00
   2.5310683e+00  -4.5211458e+00
   2.5341363e+00  -4.4909579e+00
   2.5372042e+00  -4.4594300e+00
   2.5402722e+00  -4.4313416e+00
   2.5433401e+00  -4.4105461e+00
   2.5464081e+00  -4.3996832e+00
   2.5494761e+00  -4.4000977e+00
   2.5525440e+00  -4.4118347e+00
   2.5556120e+00  -4.4336399e+00
   2.5586800e+00  -4.4629623e+00
   2.5617479e+00  -4.4960271e+00
   2.5648159e+00  -4.5281032e+00
   2.5678838e+00  -4.5541039e+00
   2.5709518e+00  -4.5695460e+00
   2.5740198e+00  -4.5716576e+00
   2.5770877e+00  -4.5601804e+00
   2.5801557e+00  -4.5374497e+00
   2.5832236e+00  -4.5077046e+00
   2.5862916e+00  -4.4759998e+00
   2.5893596e+00  -4.4471927e+00
   2.5924275e+00  -4.4252703e+00
   2.5954955e+00  -4.4130274e+00
   2.5985635e+00  -4.4119673e+00
   2.6016314e+00  -4.4222935e+00
   2.6046994e+00  -4.4429102e+00
   2.6077673e+00  -4.4714232e+00
   2.6108353e+00  -4.5041978e+00
   2.6139033e+00  -4.5365953e+00
   2.6169712e+00  -4.5635274e+00
   2.6200392e+00  -4.5803777e+00
   2.6231071e+00  -4.5841117e+00
   2.6261751e+00  -4.5741437e+00
   2.6292431e+00  -4.5525164e+00
   2.6323110e+00  -4.5232915e+00
   2.6353790e+00  -4.4914839e+00
   2.6384470e+00  -4.4620182e+00
   2.6415149e+00  -4.4390111e+00
   2.6445829e+00  -4.4254109e+00
   2.6476508e+00  -4.4228797e+00
   2.6507188e+00  -4.4317792e+00
   2.6537868e+00  -4.4511723e+00
   2.6568547e+00  -4.4788223e+00
   2.6599227e+00  -4.5112381e+00
   2.6629906e+00  -4.5438813e+00
   2.6660586e+00  -4.5716761e+00
   2.6691266e+00  -4.5898898e+00
   2.6721945e+00  -4.5952389e+00
   2.6752625e+00  -4.5868127e+00
   2.6783305e+00  -4.5663519e+00
   2.6813984e+00  -4.5377243e+00
   2.6844664e+00  -4.5058887e+00
   2.6875343e+00  -4.4758268e+00
   2.6906023e+00  -4.4517793e+00
   2.6936703e+00  -4.4368469e+00
   2.6967382e+00  -4.4328504e+00
   2.6998062e+00  -4.4403096e+00
   2.7028741e+00  -4.4584463e+00
   2.7059421e+00  -4.4851818e+00
   2.7090101e+00  -4.5171714e+00
   2.7120780e+00  -4.5499847e+00
   2.7151460e+00  -4.5785716e+00
   2.7182140e+00  -4.5980999e+00
   2.7212819e+00  -4.6050515e+00
   2.7243499e+00  -4.5981951e+00
   2.7274178e+00  -4.5789608e+00
   2.7304858e+00  -4.5510067e+00
   2.7335538e+00  -4.5192189e+00
   2.7366217e+00  -4.4886249e+00
   2.7396897e+00  -4.4635839e+00
   2.7427576e+00  -4.4473468e+00
   2.7458256e+00  -4.4418929e+00
   2.7488936e+00  -4.4479006e+00
   2.7519615e+00  -4.4647504e+00
   2.7550295e+00  -4.4905218e+00
   2.7580975e+00  -4.5220194e+00
   2.7611654e+00  -4.5549274e+00
   2.7642334e+00  -4.5842341e+00
   2.7673013e+00  -4.6050246e+00
   2.7703693e+00  -4.6135611e+00
   2.7734373e+00  -4.6082976e+00
   2.7765052e+00  -4.5903467e+00
   2.7795732e+00  -4.5631410e+00
   2.7826411e+00  -4.5314776e+00
   2.7857091e+00  -4.5004175e+00
   2.7887771e+00  -4.4744319e+00
   2.7918450e+00  -4.4569199e+00
   2.7949130e+00  -4.4500189e+00
   2.7979810e+00  -4.4545663e+00
   2.8010489e+00  -4.4701009e+00
   2.8041169e+00  -4.4948609e+00
   2.8071848e+00  -4.5258023e+00
   2.8102528e+00  -4.5587301e+00
   2.8133208e+00  -4.5886828e+00
   2.8163887e+00  -4.6106795e+00
   2.8194567e+00  -4.6207783e+00
   2.8225246e+00  -4.6171257e+00
   2.8255926e+00  -4.6005115e+00
   2.8286606e+00  -4.5741280e+00
   2.8317285e+00  -4.5426662e+00
   2.8347965e+00  -4.5112076e+00
   2.8378645e+00  -4.4843286e+00
   2.8409324e+00  -4.4655737e+00
   2.8440004e+00  -4.4572385e+00
   2.8470683e+00  -4.4603189e+00
   2.8501363e+00  -4.4745122e+00
   2.8532043e+00  -4.4982158e+00
   2.8562722e+00  -4.5285384e+00
   2.8593402e+00  -4.5614119e+00
   2.8624082e+00  -4.5919357e+00
   2.8654761e+00  -4.6150792e+00
   2.8685441e+00  -4.6267130e+00
   2.8716120e+00  -4.6246842e+00
   2.8746800e+00  -4.6094564e+00
   2.8777480e+00  -4.5839671e+00
   2.8808159e+00  -4.5527842e+00
   2.8838839e+00  -4.5209964e+00
   2.8869518e+00  -4.4932774e+00
   2.8900198e+00  -4.4733143e+00
   2.8930878e+00  -4.4635598e+00
   2.8961557e+00  -4.4651689e+00
   2.8992237e+00  -4.4779973e+00
   2.9022917e+00  -4.5006015e+00
   2.9053596e+00  -4.5302448e+00
   2.9084276e+00  -4.5629903e+00
   2.9114955e+00  -4.5940097e+00
   2.9145635e+00  -4.6182378e+00
   2.9176315e+00  -4.6313742e+00
   2.9206994e+00  -4.6309772e+00
   2.9237674e+00  -4.6171814e+00
   2.9268353e+00  -4.5926564e+00
   2.9299033e+00  -4.5618300e+00
   2.9329713e+00  -4.5297838e+00
   2.9360392e+00  -4.5012803e+00
   2.9391072e+00  -4.4801457e+00
   2.9421752e+00  -4.4689894e+00
   2.9452431e+00  -4.4691251e+00
   2.9483111e+00  -4.4805674e+00
   2.9513790e+00  -4.5020315e+00
   2.9544470e+00  -4.5309367e+00
   2.9575150e+00  -4.5634819e+00
   2.9605829e+00  -4.5949204e+00
   2.9636509e+00  -4.6201681e+00
   2.9667188e+00  -4.6347704e+00
   2.9697868e+00  -4.6360079e+00
   2.9728548e+00  -4.6236854e+00
   2.9759227e+00  -4.6001928e+00
   2.9789907e+00  -4.5698002e+00
   2.9820587e+00  -4.5375677e+00
   2.9851266e+00  -4.5083373e+00
   2.9881946e+00  -4.4860705e+00
   2.9912625e+00  -4.4735320e+00
   2.9943305e+00  -4.4721948e+00
   2.9973985e+00  -4.4822319e+00
   3.0004664e+00  -4.5025175e+00
   3.0035344e+00  -4.5306278e+00
   3.0066023e+00  -4.5629015e+00
   3.0096703e+00  -4.5946824e+00
   3.0127383e+00  -4.6208823e+00
   3.0158062e+00  -4.6369094e+00
   3.0188742e+00  -4.6397787e+00
   3.0219422e+00  -4.6289667e+00
   3.0250101e+00  -4.6065719e+00
   3.0280781e+00  -4.5766903e+00
   3.0311460e+00  -4.5443447e+00
   3.0342140e+00  -4.5144471e+00
   3.0372820e+00  -4.4910895e+00
   3.0403499e+00  -4.4771910e+00
   3.0434179e+00  -4.4743835e+00
   3.0464858e+00  -4.4829987e+00
   3.0495538e+00  -4.5020698e+00
   3.0526218e+00  -4.5293304e+00
   3.0556897e+00  -4.5612626e+00
   3.0587577e+00  -4.5933092e+00
   3.0618257e+00  -4.6203915e+00
   3.0648936e+00  -4.6377980e+00
   3.0679616e+00  -4.6422915e+00
   3.0710295e+00  -4.6330224e+00
   3.0740975e+00  -4.6117883e+00
   3.0771655e+00  -4.5824942e+00
   3.0802334e+00  -4.5501099e+00
   3.0833014e+00  -4.5196067e+00
   3.0863693e+00  -4.4952021e+00
   3.0894373e+00  -4.4799679e+00
   3.0925053e+00  -4.4756951e+00
   3.0955732e+00  -4.4828741e+00
   3.0986412e+00  -4.5006968e+00
   3.1017092e+00  -4.5270552e+00
   3.1047771e+00  -4.5585775e+00
   3.1078451e+00  -4.5908129e+00
   3.1109130e+00  -4.6187061e+00
   3.1139810e+00  -4.6374427e+00
   3.1170490e+00  -4.6435477e+00
   3.1201169e+00  -4.6358492e+00
   3.1231849e+00  -4.6158355e+00
   3.1262528e+00  -4.5872046e+00
   3.1293208e+00  -4.5548568e+00
   3.1323888e+00  -4.5238115e+00
   3.1354567e+00  -4.4984058e+00
   3.1385247e+00  -4.4818628e+00
  -3.1415927e+00  -4.4761321e+00
  -3.1385247e+00  -4.4818628e+00
  -3.1354567e+00  -4.4984058e+00
  -3.1323888e+00  -4.5238115e+00
  -3.1293208e+00  -4.5548568e+00
  -3.1262528e+00  -4.5872046e+00
  -3.1231849e+00  -4.6158355e+00
  -3.1201169e+00  -4.6358492e+00
  -3.1170490e+00  -4.6435477e+00
  -3.1139810e+00  -4.6374427e+00
  -3.1109130e+00  -4.6187061e+00
  -3.1078451e+00  -4.5908129e+00
  -3.1047771e+00  -4.5585775e+00
  -3.1017092e+00  -4.5270552e+00
  -3.0986412e+00  -4.5006968e+00
  -3.0955732e+00  -4.4828741e+00
  -3.0925053e+00  -4.4756951e+00
  -3.0894373e+00  -4.4799679e+00
  -3.0863693e+00  -4.4952021e+00
  -3.0833014e+00  -4.5196067e+00
  -3.0802334e+00  -4.5501099e+00
  -3.0771655e+00  -4.5824942e+00
  -3.0740975e+00  -4.6117883e+00
  -3.0710295e+00  -4.6330224e+00
  -3.0679616e+00  -4.6422915e+00
  -3.0648936e+00  -4.6377980e+00
  -3.0618257e+00  -4.6203915e+00
  -3.0587577e+00  -4.5933092e+00
  -3.0556897e+00  -4.5612626e+00
  -3.0526218e+00  -4.5293304e+00
  -3.0495538e+00  -4.5020698e+00
  -3.0464858e+00  -4.4829987e+00
  -3.0434179e+00  -4.4743835e+00
  -3.0403499e+00  -4.4771910e+00
  -3.0372820e+00  -4.4910895e+00
  -3.0342140e+00  -4.5144471e+00
  -3.0311460e+00  -4.5443447e+00
  -3.0280781e+00  -4.5766903e+00
  -3.0250101e+00  -4.6065719e+00
  -3.0219422e+00  -4.6289667e+00
  -3.0188742e+00  -4.6397787e+00
  -3.0158062e+00  -4.6369094e+00
  -3.0127383e+00  -4.6208823e+00
  -3.0096703e+00  -4.5946824e+00
  -3.0066023e+00  -4.5629015e+00
  -3.0035344e+00  -4.5306278e+00
  -3.0004664e+00  -4.5025175e+00
  -2.9973985e+00  -4.4822319e+00
  -2.9943305e+00  -4.4721948e+00
  -2.9912625e+00  -4.4735320e+00
  -2.9881946e+00  -4.4860705e+00
  -2.9851266e+00  -4.5083373e+00
  -2.9820587e+00  -4.5375677e+00
  -2.9789907e+00  -4.5698002e+00
  -2.9759227e+00  -4.6001928e+00
  -2.9728548e+00  -4.6236854e+00
  -2.9697868e+00  -4.6360079e+00
  -2.9667188e+00  -4.6347704e+00
  -2.9636509e+00  -4.6201681e+00
  -2.9605829e+00  -4.5949204e+00
  -2.9575150e+00  -4.5634819e+00
  -2.9544470e+00  -4.5309367e+00
  -2.9513790e+00  -4.5020315e+00
  -2.9483111e+00  -4.4805674e+00
  -2.9452431e+00  -4.4691251e+00
  -2.9421752e+00  -4.4689894e+00
  -2.9391072e+00  -4.4801457e+00
  -2.9360392e+00  -4.5012803e+00
  -2.9329713e+00  -4.5297838e+00
  -2.9299033e+00  -4.5618300e+00
  -2.9268353e+00  -4.5926564e+00
  -2.9237674e+00  -4.6171814e+00
  -2.9206994e+00  -4.6309772e+00
  -2.9176315e+00  -4.6313742e+00
  -2.9145635e+00  -4.6182378e+00
  -2.9114955e+00  -4.5940097e+00
  -2.9084276e+00  -4.5629903e+00
  -2.9053596e+00  -4.5302448e+00
  -2.9022917e+00  -4.5006015e+00
  -2.8992237e+00  -4.4779973e+00
  -2.8961557e+00  -4.4651689e+00
  -2.8930878e+00  -4.4635598e+00
  -2.8900198e+00  -4.4733143e+00
  -2.8869518e+00  -4.4932774e+00
  -2.8838839e+00  -4.5209964e+00
  -2.8808159e+00  -4.5527842e+00
  -2.8777480e+00  -4.5839671e+00
  -2.8746800e+00  -4.6094564e+00
  -2.8716120e+00  -4.6246842e+00
  -2.8685441e+00  -4.6267130e+00
  -2.8654761e+00  -4.6150792e+00
  -2.8624082e+00  -4.5919357e+00
  -2.8593402e+00  -4.5614119e+00
  -2.8562722e+00  -4.5285384e+00
  -2.8532043e+00  -4.4982158e+00
  -2.8501363e+00  -4.4745122e+00
  -2.8470683e+00  -4.4603189e+00
  -2.8440004e+00  -4.4572385e+00
  -2.8409324e+00  -4.4655737e+00
  -2.8378645e+00  -4.4843286e+00
  -2.8347965e+00  -4.5112076e+00
  -2.8317285e+00  -4.5426662e+00
  -2.8286606e+00  -4.5741280e+00
  -2.8255926e+00  -4.6005115e+00
  -2.8225246e+00  -4.6171257e+00
  -2.8194567e+00  -4.6207783e+00
  -2.8163887e+00  -4.6106795e+00
  -2.8133208e+00  -4.5886828e+00
  -2.8102528e+00  -4.5587301e+00
  -2.8071848e+00  -4.5258023e+00
  -2.8041169e+00  -4.4948609e+00
  -2.8010489e+00  -4.4701009e+00
  -2.7979810e+00  -4.4545663e+00
  -2.7949130e+00  -4.4500189e+00
  -2.7918450e+00  -4.4569199e+00
  -2.7887771e+00  -4.4744319e+00
  -2.7857091e+00  -4.5004175e+00
  -2.7826411e+00  -4.5314776e+00
  -2.7795732e+00  -4.5631410e+00
  -2.7765052e+00  -4.5903467e+00
  -2.7734373e+00  -4.6082976e+00
  -2.7703693e+00  -4.6135611e+00
  -2.7673013e+00  -4.6050246e+00
  -2.7642334e+00  -4.5842341e+00
  -2.7611654e+00  -4.5549274e+00
  -2.7580975e+00  -4.5220194e+00
  -2.7550295e+00  -4.4905218e+00
  -2.7519615e+00  -4.4647504e+00
  -2.7488936e+00  -4.4479006e+00
  -2.7458256e+00  -4.4418929e+00
  -2.7427576e+00  -4.4473468e+00
  -2.7396897e+00  -4.4635839e+00
  -2.7366217e+00  -4.4886249e+00
  -2.7335538e+00  -4.5192189e+00
  -2.7304858e+00  -4.5510067e+00
  -2.7274178e+00  -4.5789608e+00
  -2.7243499e+00  -4.5981951e+00
  -2.7212819e+00  -4.6050515e+00
  -2.7182140e+00  -4.5980999e+00
  -2.7151460e+00  -4.5785716e+00
  -2.7120780e+00  -4.5499847e+00
  -2.7090101e+00  -4.5171714e+00
  -2.7059421e+00  -4.4851818e+00
  -2.7028741e+00  -4.4584463e+00
  -2.6998062e+00  -4.4403096e+00
  -2.6967382e+00  -4.4328504e+00
  -2.6936703e+00  -4.4368469e+00
  -2.6906023e+00  -4.4517793e+00
  -2.6875343e+00  -4.4758268e+00
  -2.6844664e+00  -4.5058887e+00
  -2.6813984e+00  -4.5377243e+00
  -2.6783305e+00  -4.5663519e+00
  -2.6752625e+00  -4.5868127e+00
  -2.6721945e+00  -4.5952389e+00
  -2.6691266e+00  -4.5898898e+00
  -2.6660586e+00  -4.5716761e+00
  -2.6629906e+00  -4.5438813e+00
  -2.6599227e+00  -4.5112381e+00
  -2.6568547e+00  -4.4788223e+00
  -2.6537868e+00  -4.4511723e+00
  -2.6507188e+00  -4.4317792e+00
  -2.6476508e+00  -4.4228797e+00
  -2.6445829e+00  -4.4254109e+00
  -2.6415149e+00  -4.4390111e+00
  -2.6384470e+00  -4.4620182e+00
  -2.6353790e+00  -4.4914839e+00
  -2.6323110e+00  -4.5232915e+00
  -2.6292431e+00  -4.5525164e+00
  -2.6261751e+00  -4.5741437e+00
  -2.6231071e+00  -4.5841117e+00
  -2.6200392e+00  -4.5803777e+00
  -2.6169712e+00  -4.5635274e+00
  -2.6139033e+00  -4.5365953e+00
  -2.6108353e+00  -4.5041978e+00
  -2.6077673e+00  -4.4714232e+00
  -2.6046994e+00  -4.4429102e+00
  -2.6016314e+00  -4.4222935e+00
  -2.5985635e+00  -4.4119673e+00
  -2.5954955e+00  -4.4130274e+00
  -2.5924275e+00  -4.4252703e+00
  -2.5893596e+00  -4.4471927e+00
  -2.5862916e+00  -4.4759998e+00
  -2.5832236e+00  -4.5077046e+00
  -2.5801557e+00  -4.5374497e+00
  -2.5770877e+00  -4.5601804e+00
  -2.5740198e+00  -4.5716576e+00
  -2.5709518e+00  -4.5695460e+00
  -2.5678838e+00  -4.5541039e+00
  -2.5648159e+00  -4.5281032e+00
  -2.5617479e+00  -4.4960271e+00
  -2.5586800e+00  -4.4629623e+00
  -2.5556120e+00  -4.4336399e+00
  -2.5525440e+00  -4.4118347e+00
  -2.5494761e+00  -4.4000977e+00
  -2.5464081e+00  -4.3996832e+00
  -2.5433401e+00  -4.4105461e+00
  -2.5402722e+00  -4.4313416e+00
  -2.5372042e+00  -4.4594300e+00
  -2.5341363e+00  -4.4909579e+00
  -2.5310683e+00  -4.5211458e+00
  -2.5280003e+00  -4.5449140e+00
  -2.5249324e+00  -4.5578631e+00
  -2.5218644e+00  -4.5573763e+00
  -2.5187965e+00  -4.5433828e+00
  -2.5157285e+00  -4.5183801e+00
  -2.5126605e+00  -4.4867007e+00
  -2.5095926e+00  -4.4534158e+00
  -2.5065246e+00  -4.4233394e+00
  -2.5034566e+00  -4.4003831e+00
  -2.5003887e+00  -4.3872534e+00
  -2.4973207e+00  -4.3853632e+00
  -2.4942528e+00  -4.3948256e+00
  -2.4911848e+00  -4.4144545e+00
  -2.4881168e+00  -4.4417658e+00
  -2.4850489e+00  -4.4730442e+00
  -2.4819809e+00  -4.5035970e+00
  -2.4789130e+00  -4.5283345e+00
  -2.4758450e+00  -4.5427139e+00
  -2.4727770e+00  -4.5438487e+00
  -2.4697091e+00  -4.5313401e+00
  -2.4666411e+00  -4.5073992e+00
  -2.4635731e+00  -4.4761917e+00
  -2.4605052e+00  -4.4427576e+00
  -2.4574372e+00  -4.4119848e+00
  -2.4543693e+00  -4.3879168e+00
  -2.4513013e+00  -4.3734148e+00
  -2.4482333e+00  -4.3700502e+00
  -2.4451654e+00  -4.3780940e+00
  -2.4420974e+00  -4.3965187e+00
  -2.4390295e+00  -4.4229968e+00
  -2.4359615e+00  -4.4539544e+00
  -2.4328935e+00  -4.4847941e+00
  -2.4298256e+00  -4.5104304e+00
  -2.4267576e+00  -4.5261942e+00
  -2.4236896e+00  -4.5289425e+00
  -2.4206217e+00  -4.5179503e+00
  -2.4175537e+00  -4.4951325e+00
  -2.4144858e+00  -4.4644711e+00
  -2.4114178e+00  -4.4309597e+00
  -2.4083498e+00  -4.3995498e+00
  -2.4052819e+00  -4.3744119e+00
  -2.4022139e+00  -4.3585602e+00
  -2.3991460e+00  -4.3537245e+00
  -2.3960780e+00  -4.3603341e+00
  -2.3930100e+00  -4.3775194e+00
  -2.3899421e+00  -4.4031103e+00
  -2.3868741e+00  -4.4336773e+00
  -2.3838061e+00  -4.4647260e+00
  -2.3807382e+00  -4.4911887e+00
  -2.3776702e+00  -4.5082872e+00
  -2.3746023e+00  -4.5126356e+00
  -2.3715343e+00  -4.5031865e+00
  -2.3684663e+00  -4.4815500e+00
  -2.3653984e+00  -4.4515081e+00
  -2.3623304e+00  -4.4179922e+00
  -2.3592625e+00  -4.3860059e+00
  -2.3561945e+00  -4.3598420e+00
  -2.3531265e+00  -4.3426655e+00
  -2.3500586e+00  -4.3363646e+00
  -2.3469906e+00  -4.3415264e+00
  -2.3439226e+00  -4.3574395e+00
  -2.3408547e+00  -4.3820914e+00
  -2.3377867e+00  -4.4121995e+00
  -2.3347188e+00  -4.4433796e+00
  -2.3316508e+00  -4.4705948e+00
  -2.3285828e+00  -4.4889743e+00
  -2.3255149e+00  -4.4949045e+00
  -2.3224469e+00  -4.4870204e+00
  -2.3193790e+00  -4.4666199e+00
  -2.3163110e+00  -4.4372698e+00
  -2.3132430e+00  -4.4038224e+00
  -2.3101751e+00  -4.3713226e+00
  -2.3071071e+00  -4.3441784e+00
  -2.3040391e+00  -4.3257042e+00
  -2.3009712e+00  -4.3179460e+00
  -2.2979032e+00  -4.3216489e+00
  -2.2948353e+00  -4.3362594e+00
  -2.2917673e+00  -4.3599227e+00
  -2.2886993e+00  -4.3895054e+00
  -2.2856314e+00  -4.4207400e+00
  -2.2825634e+00  -4.4486321e+00
  -2.2794955e+00  -4.4682356e+00
  -2.2764275e+00  -4.4757240e+00
  -2.2733595e+00  -4.4694218e+00
  -2.2702916e+00  -4.4503088e+00
  -2.2672236e+00  -4.4217210e+00
  -2.2641556e+00  -4.3884158e+00
  -2.2610877e+00  -4.3554663e+00
  -2.2580197e+00  -4.3273899e+00
  -2.2549518e+00  -4.3076473e+00
  -2.2518838e+00  -4.2984421e+00
  -2.2488158e+00  -4.3006773e+00
  -2.2457479e+00  -4.3139569e+00
  -2.2426799e+00  -4.3365843e+00
  -2.2396120e+00  -4.3655769e+00
  -2.2365440e+00  -4.3967895e+00
  -2.2334760e+00  -4.4252823e+00
  -2.2304081e+00  -4.4460492e+00
  -2.2273401e+00  -4.4550676e+00
  -2.2242721e+00  -4.4503591e+00
  -2.2212042e+00  -4.4325809e+00
  -2.2181362e+00  -4.4048244e+00
  -2.2150683e+00  -4.3717349e+00
  -2.2120003e+00  -4.3384013e+00
  -2.2089323e+00  -4.3094425e+00
  -2.2058644e+00  -4.2884630e+00
  -2.2027964e+00  -4.2778233e+00
  -2.1997284e+00  -4.2785840e+00
  -2.1966605e+00  -4.2905071e+00
  -2.1935925e+00  -4.3120534e+00
  -2.1905246e+00  -4.3403931e+00
  -2.1874566e+00  -4.3715084e+00
  -2.1843886e+00  -4.4005244e+00
  -2.1813207e+00  -4.4223914e+00
  -2.1782527e+00  -4.4329067e+00
  -2.1751848e+00  -4.4297985e+00
  -2.1721168e+00  -4.4133985e+00
  -2.1690488e+00  -4.3865401e+00
  -2.1659809e+00  -4.3537400e+00
  -2.1629129e+00  -4.3200889e+00
  -2.1598449e+00  -4.2902994e+00
  -2.1567770e+00  -4.2681166e+00
  -2.1537090e+00  -4.2560569e+00
  -2.1506411e+00  -4.2553391e+00
  -2.1475731e+00  -4.2658820e+00
  -2.1445051e+00  -4.2863044e+00
  -2.1414372e+00  -4.3139304e+00
  -2.1383692e+00  -4.3448740e+00
  -2.1353013e+00  -4.3743353e+00
  -2.1322333e+00  -4.3972363e+00
  -2.1291653e+00  -4.4092107e+00
  -2.1260974e+00  -4.4077041e+00
  -2.1230294e+00  -4.3927214e+00
  -2.1199614e+00  -4.3668257e+00
  -2.1168935e+00  -4.3343881e+00
  -2.1138255e+00  -4.3004872e+00
  -2.1107576e+00  -4.2699207e+00
  -2.1076896e+00  -4.2465703e+00
  -2.1046216e+00  -4.2331076e+00
  -2.1015537e+00  -4.2309089e+00
  -2.0984857e+00  -4.2400504e+00
  -2.0954178e+00  -4.2593086e+00
  -2.0923498e+00  -4.2861619e+00
  -2.0892818e+00  -4.3168607e+00
  -2.0862139e+00  -4.3466889e+00
  -2.0831459e+00  -4.3705553e+00
  -2.0800779e+00  -4.3839468e+00
  -2.0770100e+00  -4.3840379e+00
  -2.0739420e+00  -4.3705071e+00
  -2.0708741e+00  -4.3456360e+00
  -2.0678061e+00  -4.3136335e+00
  -2.0647381e+00  -4.2795514e+00
  -2.0616702e+00  -4.2482631e+00
  -2.0586022e+00  -4.2237829e+00
  -2.0555343e+00  -4.2089361e+00
  -2.0524663e+00  -4.2052567e+00
  -2.0493983e+00  -4.2129780e+00
  -2.0463304e+00  -4.2310336e+00
  -2.0432624e+00  -4.2570576e+00
  -2.0401944e+00  -4.2874397e+00
  -2.0371265e+00  -4.3175565e+00
  -2.0340585e+00  -4.3423173e+00
  -2.0309906e+00  -4.3570794e+00
  -2.0279226e+00  -4.3587591e+00
  -2.0248546e+00  -4.3467103e+00
  -2.0217867e+00  -4.3229226e+00
  -2.0187187e+00  -4.2914271e+00
  -2.0156508e+00  -4.2572330e+00
  -2.0125828e+00  -4.2252798e+00
  -2.0095148e+00  -4.1997095e+00
  -2.0064469e+00  -4.1834998e+00
  -2.0033789e+00  -4.1783420e+00
  -2.0003109e+00  -4.1846264e+00
  -1.9972430e+00  -4.2014436e+00
  -1.9941750e+00  -4.2265836e+00
  -1.9911071e+00  -4.2565787e+00
  -1.9880391e+00  -4.2869057e+00
  -1.9849711e+00  -4.3124881e+00
  -1.9819032e+00  -4.3285705e+00
  -1.9788352e+00  -4.3318245e+00
  -1.9757673e+00  -4.3212827e+00
  -1.9726993e+00  -4.2986343e+00
  -1.9696313e+00  -4.2677161e+00
  -1.9665634e+00  -4.2334799e+00
  -1.9634954e+00  -4.2009203e+00
  -1.9604274e+00  -4.1743015e+00
  -1.9573595e+00  -4.1567520e+00
  -1.9542915e+00  -4.1501204e+00
  -1.9512236e+00  -4.1549534e+00
  -1.9481556e+00  -4.1704986e+00
  -1.9450876e+00  -4.1947022e+00
  -1.9420197e+00  -4.2242415e+00
  -1.9389517e+00  -4.2547006e+00
  -1.9358838e+00  -4.2810302e+00
  -1.9328158e+00  -4.2983786e+00
  -1.9297478e+00  -4.3031873e+00
  -1.9266799e+00  -4.2941726e+00
  -1.9236119e+00  -4.2727158e+00
  -1.9205439e+00  -4.2424442e+00
  -1.9174760e+00  -4.2082359e+00
  -1.9144080e+00  -4.1751296e+00
  -1.9113401e+00  -4.1475060e+00
  -1.9082721e+00  -4.1286420e+00
  -1.9052041e+00  -4.1205430e+00
  -1.9021362e+00  -4.1239124e+00
  -1.8990682e+00  -4.1381544e+00
  -1.8960003e+00  -4.1613712e+00
  -1.8929323e+00  -4.1903876e+00
  -1.8898643e+00  -4.2209014e+00
  -1.8867964e+00  -4.2479022e+00
  -1.8837284e+00  -4.2664588e+00
  -1.8806604e+00  -4.2727977e+00
  -1.8775925e+00  -4.2653250e+00
  -1.8745245e+00  -4.2451084e+00
  -1.8714566e+00  -4.2155507e+00
  -1.8683886e+00  -4.1814405e+00
  -1.8653206e+00  -4.1478484e+00
  -1.8622527e+00  -4.1192652e+00
  -1.8591847e+00  -4.0991140e+00
  -1.8561168e+00  -4.0895564e+00
  -1.8530488e+00  -4.0914522e+00
  -1.8499808e+00  -4.1043618e+00
  -1.8469129e+00  -4.1265439e+00
  -1.8438449e+00  -4.1549720e+00
  -1.8407769e+00  -4.1854635e+00
  -1.8377090e+00  -4.2130586e+00
  -1.8346410e+00  -4.2327623e+00
  -1.8315731e+00  -4.2406017e+00
  -1.8285051e+00  -4.2346808e+00
  -1.8254371e+00  -4.2157488e+00
  -1.8223692e+00  -4.1869704e+00
  -1.8193012e+00  -4.1530283e+00
  -1.8162333e+00  -4.1190123e+00
  -1.8131653e+00  -4.0895166e+00
  -1.8100973e+00  -4.0681074e+00
  -1.8070294e+00  -4.0571018e+00
  -1.8039614e+00  -4.0575162e+00
  -1.8008934e+00  -4.0690667e+00
  -1.7978255e+00  -4.0901681e+00
  -1.7947575e+00  -4.1179445e+00
  -1.7916896e+00  -4.1483378e+00
  -1.7886216e+00  -4.1764491e+00
  -1.7855536e+00  -4.1972356e+00
  -1.7824857e+00  -4.2065411e+00
  -1.7794177e+00  -4.2021764e+00
  -1.7763498e+00  -4.1845693e+00
  -1.7732818e+00  -4.1566332e+00
  -1.7702138e+00  -4.1229286e+00
  -1.7671459e+00  -4.0885517e+00
  -1.7640779e+00  -4.0581919e+00
  -1.7610099e+00  -4.0355558e+00
  -1.7579420e+00  -4.0231151e+00
  -1.7548740e+00  -4.0220422e+00
  -1.7518061e+00  -4.0322091e+00
  -1.7487381e+00  -4.0521862e+00
  -1.7456701e+00  -4.0792494e+00
  -1.7426022e+00  -4.1094694e+00
  -1.7395342e+00  -4.1380183e+00
  -1.7364663e+00  -4.1598204e+00
  -1.7333983e+00  -4.1705529e+00
  -1.7303303e+00  -4.1677434e+00
  -1.7272624e+00  -4.1514969e+00
  -1.7241944e+00  -4.1244634e+00
  -1.7211264e+00  -4.0910650e+00
  -1.7180585e+00  -4.0563906e+00
  -1.7149905e+00  -4.0252169e+00
  -1.7119226e+00  -4.0013867e+00
  -1.7088546e+00  -3.9875256e+00
  -1.7057866e+00  -3.9849618e+00
  -1.7027187e+00  -3.9937226e+00
  -1.6996507e+00  -4.0125341e+00
  -1.6965828e+00  -4.0388244e+00
  -1.6935148e+00  -4.0687972e+00
  -1.6904468e+00  -4.0977047e+00
  -1.6873789e+00  -4.1204528e+00
  -1.6843109e+00  -4.1325685e+00
  -1.6812429e+00  -4.1313077e+00
  -1.6781750e+00  -4.1164527e+00
  -1.6751070e+00  -4.0903791e+00
  -1.6720391e+00  -4.0573548e+00
  -1.6689711e+00  -4.0224468e+00
  -1.6659031e+00  -3.9905104e+00
  -1.6628352e+00  -3.9655207e+00
  -1.6597672e+00  -3.9502558e+00
  -1.6566993e+00  -3.9461995e+00
  -1.6536313e+00  -3.9535340e+00
  -1.6505633e+00  -3.9711407e+00
  -1.6474954e+00  -3.9966005e+00
  -1.6444274e+00  -4.0262536e+00
  -1.6413594e+00  -4.0554403e+00
  -1.6382915e+00  -4.0790625e+00
  -1.6352235e+00  -4.0925131e+00
  -1.6321556e+00  -4.0927891e+00
  -1.6290876e+00  -4.0793516e+00
  -1.6260196e+00  -4.0542920e+00
  -1.6229517e+00  -4.0217078e+00
  -1.6198837e+00  -3.9866306e+00
  -1.6168158e+00  -3.9539838e+00
  -1.6137478e+00  -3.9278709e+00
  -1.6106798e+00  -3.9112206e+00
  -1.6076119e+00  -3.9056721e+00
  -1.6045439e+00  -3.9115622e+00
  -1.6014759e+00  -3.9279271e+00
  -1.5984080e+00  -3.9525009e+00
  -1.5953400e+00  -3.9817630e+00
  -1.5922721e+00  -4.0111497e+00
  -1.5892041e+00  -4.0355718e+00
  -1.5861361e+00  -4.0503051e+00
  -1.5830682e+00  -4.0521004e+00
  -1.5800002e+00  -4.0401012e+00
  -1.5769322e+00  -4.0161057e+00
  -1.5738643e+00  -3.9840265e+00
  -1.5707963e+00  -3.9488439e+00
  -1.5677284e+00  -3.9155403e+00
  -1.5646604e+00  -3.8883417e+00
  -1.5615924e+00  -3.8703262e+00
  -1.5585245e+00  -3.8632877e+00
  -1.5554565e+00  -3.8677174e+00
  -1.5523886e+00  -3.8828057e+00
  -1.5493206e+00  -3.9064401e+00
  -1.5462526e+00  -3.9352415e+00
  -1.5431847e+00  -3.9647490e+00
  -1.5401167e+00  -3.9898952e+00
  -1.5370487e+00  -4.0058547e+00
  -1.5339808e+00  -4.0091465e+00
  -1.5309128e+00  -3.9986008e+00
  -1.5278449e+00  -3.9757158e+00
  -1.5247769e+00  -3.9442039e+00
  -1.5217089e+00  -3.9089797e+00
  -1.5186410e+00  -3.8750734e+00
  -1.5155730e+00  -3.8468282e+00
  -1.5125051e+00  -3.8274693e+00
  -1.5094371e+00  -3.8189449e+00
  -1.5063691e+00  -3.8219002e+00
  -1.5033012e+00  -3.8356792e+00
  -1.5002332e+00  -3.8583227e+00
  -1.4971652e+00  -3.8865953e+00
  -1.4940973e+00  -3.9161450e+00
  -1.4910293e+00  -3.9419377e+00
  -1.4879614e+00  -3.9590632e+00
  -1.4848934e+00  -3.9638231e+00
  -1.4818254e+00  -3.9547406e+00
  -1.4787575e+00  -3.9330080e+00
  -1.4756895e+00  -3.9021236e+00
  -1.4726216e+00  -3.8669207e+00
  -1.4695536e+00  -3.8324662e+00
  -1.4664856e+00  -3.8032147e+00
  -1.4634177e+00  -3.7825357e+00
  -1.4603497e+00  -3.7725313e+00
  -1.4572817e+00  -3.7740000e+00
  -1.4542138e+00  -3.7864391e+00
  -1.4511458e+00  -3.8080426e+00
  -1.4480779e+00  -3.8357198e+00
  -1.4450099e+00  -3.8652334e+00
  -1.4419419e+00  -3.8915937e+00
  -1.4388740e+00  -3.9098214e+00
  -1.4358060e+00  -3.9160158e+00
  -1.4327381e+00  -3.9084004e+00
  -1.4296701e+00  -3.8878573e+00
  -1.4266021e+00  -3.8576575e+00
  -1.4235342e+00  -3.8225378e+00
  -1.4204662e+00  -3.7875901e+00
  -1.4173982e+00  -3.7573734e+00
  -1.4143303e+00  -3.7353991e+00
  -1.4112623e+00  -3.7239221e+00
  -1.4081944e+00  -3.7238940e+00
  -1.4051264e+00  -3.7349648e+00
  -1.4020584e+00  -3.7554808e+00
  -1.3989905e+00  -3.7824979e+00
  -1.3959225e+00  -3.8118978e+00
  -1.3928546e+00  -3.8387458e+00
  -1.3897866e+00  -3.8580083e+00
  -1.3867186e+00  -3.8655982e+00
  -1.3836507e+00  -3.8594478e+00
  -1.3805827e+00  -3.8401264e+00
  -1.3775147e+00  -3.8106650e+00
  -1.3744468e+00  -3.7756890e+00
  -1.3713788e+00  -3.7403028e+00
  -1.3683109e+00  -3.7091627e+00
  -1.3652429e+00  -3.6859191e+00
  -1.3621749e+00  -3.6729785e+00
  -1.3591070e+00  -3.6714451e+00
  -1.3560390e+00  -3.6811210e+00
  -1.3529711e+00  -3.7005045e+00
  -1.3499031e+00  -3.7267984e+00
  -1.3468351e+00  -3.7560080e+00
  -1.3437672e+00  -3.7832626e+00
  -1.3406992e+00  -3.8034895e+00
  -1.3376312e+00  -3.8124305e+00
  -1.3345633e+00  -3.8077370e+00
  -1.3314953e+00  -3.7896637e+00
  -1.3284274e+00  -3.7609908e+00
  -1.3253594e+00  -3.7262169e+00
  -1.3222914e+00  -3.6904465e+00
  -1.3192235e+00  -3.6584254e+00
  -1.3161555e+00  -3.6339395e+00
  -1.3130876e+00  -3.6195457e+00
  -1.3100196e+00  -3.6165003e+00
  -1.3069516e+00  -3.6247567e+00
  -1.3038837e+00  -3.6429644e+00
  -1.3008157e+00  -3.6684738e+00
  -1.2977477e+00  -3.6974172e+00
  -1.2946798e+00  -3.7249969e+00
  -1.2916118e+00  -3.7461144e+00
  -1.2885439e+00  -3.7563571e+00
  -1.2854759e+00  -3.7531059e+00
  -1.2824079e+00  -3.7363015e+00
  -1.2793400e+00  -3.7084629e+00
  -1.2762720e+00  -3.6739471e+00
  -1.2732041e+00  -3.6378459e+00
  -1.2701361e+00  -3.6049865e+00
  -1.2670681e+00  -3.5792860e+00
  -1.2640002e+00  -3.5634506e+00
  -1.2609322e+00  -3.5588880e+00
  -1.2578642e+00  -3.5657019e+00
  -1.2547963e+00  -3.5826926e+00
  -1.2517283e+00  -3.6073581e+00
  -1.2486604e+00  -3.6359604e+00
  -1.2455924e+00  -3.6637828e+00
  -1.2425244e+00  -3.6857147e+00
  -1.2394565e+00  -3.6972044e+00
  -1.2363885e+00  -3.6953745e+00
  -1.2333206e+00  -3.6798533e+00
  -1.2302526e+00  -3.6528897e+00
  -1.2271846e+00  -3.6186852e+00
  -1.2241167e+00  -3.5823052e+00
  -1.2210487e+00  -3.5486498e+00
  -1.2179807e+00  -3.5217631e+00
  -1.2149128e+00  -3.5044987e+00
  -1.2118448e+00  -3.4984149e+00
  -1.2087769e+00  -3.5037653e+00
  -1.2057089e+00  -3.5194996e+00
  -1.2026409e+00  -3.5432634e+00
  -1.1995730e+00  -3.5714510e+00
  -1.1965050e+00  -3.5994333e+00
  -1.1934371e+00  -3.6221004e+00
  -1.1903691e+00  -3.6347773e+00
  -1.1873011e+00  -3.6343410e+00
  -1.1842332e+00  -3.6201107e+00
  -1.1811652e+00  -3.5940576e+00
  -1.1780972e+00  -3.5602137e+00
  -1.1750293e+00  -3.5236050e+00
  -1.1719613e+00  -3.4891953e+00
  -1.1688934e+00  -3.4611509e+00
  -1.1658254e+00  -3.4424708e+00
  -1.1627574e+00  -3.4348633e+00
  -1.1596895e+00  -3.4387305e+00
  -1.1566215e+00  -3.4531709e+00
  -1.1535536e+00  -3.4759769e+00
  -1.1504856e+00  -3.5036770e+00
  -1.1474176e+00  -3.5317362e+00
  -1.1443497e+00  -3.5550569e+00
  -1.1412817e+00  -3.5688562e+00
  -1.1382137e+00  -3.5697788e+00
  -1.1351458e+00  -3.5568397e+00
  -1.1320778e+00  -3.5317263e+00
  -1.1290099e+00  -3.4982880e+00
  -1.1259419e+00  -3.4614983e+00
  -1.1228739e+00  -3.4263747e+00
  -1.1198060e+00  -3.3972009e+00
  -1.1167380e+00  -3.3771190e+00
  -1.1136701e+00  -3.3679860e+00
  -1.1106021e+00  -3.3703518e+00
  -1.1075341e+00  -3.3834623e+00
  -1.1044662e+00  -3.4052562e+00
  -1.1013982e+00  -3.4323974e+00
  -1.0983302e+00  -3.4604500e+00
  -1.0952623e+00  -3.4843400e+00
  -1.0921943e+00  -3.4991917e+00
  -1.0891264e+00  -3.5014315e+00
  -1.0860584e+00  -3.4897763e+00
  -1.0829904e+00  -3.4656247e+00
  -1.0799225e+00  -3.4326320e+00
  -1.0768545e+00  -3.3957054e+00
  -1.0737866e+00  -3.3599066e+00
  -1.0707186e+00  -3.3296309e+00
  -1.0676506e+00  -3.3081611e+00
  -1.0645827e+00  -3.2975015e+00
  -1.0615147e+00  -3.2983489e+00
  -1.0584467e+00  -3.3100951e+00
  -1.0553788e+00  -3.3308241e+00
  -1.0523108e+00  -3.3573359e+00
  -1.0492429e+00  -3.3852985e+00
  -1.0461749e+00  -3.4096712e+00
  -1.0431069e+00  -3.4255002e+00
  -1.0400390e+00  -3.4290080e+00
  -1.0369710e+00  -3.4186206e+00
  -1.0339031e+00  -3.3954453e+00
  -1.0308351e+00  -3.3629317e+00
  -1.0277671e+00  -3.3259081e+00
  -1.0246992e+00  -3.2894702e+00
  -1.0216312e+00  -3.2581188e+00
  -1.0185632e+00  -3.2352746e+00
  -1.0154953e+00  -3.2230878e+00
  -1.0124273e+00  -3.2224006e+00
  -1.0093594e+00  -3.2327495e+00
  -1.0062914e+00  -3.2523622e+00
  -1.0032234e+00  -3.2781751e+00
  -1.0001555e+00  -3.3059639e+00
  -9.9708751e-01  -3.3307302e+00
  -9.9401955e-01  -3.3474561e+00
  -9.9095159e-01  -3.3521747e+00
  -9.8788363e-01  -3.3430302e+00
  -9.8481567e-01  -3.3208366e+00
  -9.8174770e-01  -3.2888283e+00
  -9.7867974e-01  -3.2517422e+00
  -9.7561178e-01  -3.2146977e+00
  -9.7254382e-01  -3.1822948e+00
  -9.6947586e-01  -3.1580886e+00
  -9.6640790e-01  -3.1443738e+00
  -9.6333993e-01  -3.1421365e+00
  -9.6027197e-01  -3.1510560e+00
  -9.5720401e-01  -3.1695024e+00
  -9.5413605e-01  -3.1945479e+00
  -9.5106809e-01  -3.2220788e+00
  -9.4800013e-01  -3.2471470e+00
  -9.4493217e-01  -3.2646839e+00
  -9.4186420e-01  -3.2705479e+00
  -9.3879624e-01  -3.2626109e+00
  -9.3572828e-01  -3.2413944e+00
  -9.3266032e-01  -3.2099090e+00
  -9.2959236e-01  -3.1727881e+00
  -9.2652440e-01  -3.1351646e+00
  -9.2345643e-01  -3.1017312e+00
  -9.2038847e-01  -3.0761739e+00
  -9.1732051e-01  -3.0609296e+00
  -9.1425255e-01  -3.0571268e+00
  -9.1118459e-01  -3.0645857e+00
  -9.0811663e-01  -3.0818168e+00
  -9.0504866e-01  -3.1060270e+00
  -9.0198070e-01  -3.1332154e+00
  -8.9891274e-01  -3.1584913e+00
  -8.9584478e-01  -3.1767473e+00
  -8.9277682e-01  -3.1836821e+00
  -8.8970886e-01  -3.1769062e+00
  -8.8664090e-01  -3.1566505e+00
  -8.8357293e-01  -3.1256948e+00
  -8.8050497e-01  -3.0885585e+00
  -8.7743701e-01  -3.0503775e+00
  -8.7436905e-01  -3.0159303e+00
  -8.7130109e-01  -2.9890299e+00
  -8.6823313e-01  -2.9722532e+00
  -8.6516516e-01  -2.9668692e+00
  -8.6209720e-01  -2.9728368e+00
  -8.5902924e-01  -2.9888041e+00
  -8.5596128e-01  -3.0121118e+00
  -8.5289332e-01  -3.0388724e+00
  -8.4982536e-01  -3.0642585e+00
  -8.4675739e-01  -3.0831355e+00
  -8.4368943e-01  -3.0910565e+00
  -8.4062147e-01  -3.0853826e+00
  -8.3755351e-01  -3.0660577e+00
  -8.3448555e-01  -3.0356262e+00
  -8.3141759e-01  -2.9984830e+00
  -8.2834963e-01  -2.9597577e+00
  -8.2528166e-01  -2.9243076e+00
  -8.2221370e-01  -2.8960684e+00
  -8.1914574e-01  -2.8777542e+00
  -8.1607778e-01  -2.8707722e+00
  -8.1300982e-01  -2.8752174e+00
  -8.0994186e-01  -2.8898730e+00
  -8.0687389e-01  -2.9122109e+00
  -8.0380593e-01  -2.9384574e+00
  -8.0073797e-01  -2.9638528e+00
  -7.9767001e-01  -2.9832454e+00
  -7.9460205e-01  -2.9920568e+00
  -7.9153409e-01  -2.9874112e+00
  -7.8846612e-01  -2.9689712e+00
  -7.8539816e-01  -2.9390427e+00
  -7.8233020e-01  -2.9018880e+00
  -7.7926224e-01  -2.8626212e+00
  -7.7619428e-01  -2.8261711e+00
  -7.7312632e-01  -2.7965916e+00
  -7.7005836e-01  -2.7767313e+00
  -7.6699039e-01  -2.7681326e+00
  -7.6392243e-01  -2.7710236e+00
  -7.6085447e-01  -2.7843193e+00
  -7.5778651e-01  -2.8056198e+00
  -7.5471855e-01  -2.8312641e+00
  -7.5165059e-01  -2.8565635e+00
  -7.4858262e-01  -2.8763580e+00
  -7.4551466e-01  -2.8859510e+00
  -7.4244670e-01  -2.8822430e+00
  -7.3937874e-01  -2.8646231e+00
  -7.3631078e-01  -2.8351575e+00
  -7.3324282e-01  -2.7979698e+00
  -7.3017486e-01  -2.7581501e+00
  -7.2710689e-01  -2.7206923e+00
  -7.2403893e-01  -2.6897636e+00
  -7.2097097e-01  -2.6683433e+00
  -7.1790301e-01  -2.6581059e+00
  -7.1483505e-01  -2.6594092e+00
  -7.1176709e-01  -2.6712959e+00
  -7.0869912e-01  -2.6914902e+00
  -7.0563116e-01  -2.7164419e+00
  -7.0256320e-01  -2.7415347e+00
  -6.9949524e-01  -2.7616075e+00
  -6.9642728e-01  -2.7718579e+00
  -6.9335932e-01  -2.7689765e+00
  -6.9029135e-01  -2.7520881e+00
  -6.8722339e-01  -2.7230219e+00
  -6.8415543e-01  -2.6857579e+00
  -6.8108747e-01  -2.6453560e+00
  -6.7801951e-01  -2.6068683e+00
  -6.7495155e-01  -2.5745708e+00
  -6.7188359e-01  -2.5515692e+00
  -6.6881562e-01  -2.5396665e+00
  -6.6574766e-01  -2.5393456e+00
  -6.6267970e-01  -2.5497719e+00
  -6.5961174e-01  -2.5687894e+00
  -6.5654378e-01  -2.5929543e+00
  -6.5347582e-01  -2.6177229e+00
  -6.5040785e-01  -2.6379381e+00
  -6.4733989e-01  -2.6487030e+00
  -6.4427193e-01  -2.6465122e+00
  -6.4120397e-01  -2.6302379e+00
  -6.3813601e-01  -2.6014772e+00
  -6.3506805e-01  -2.5640656e+00
  -6.3200008e-01  -2.5230278e+00
  -6.2893212e-01  -2.4834689e+00
  -6.2586416e-01  -2.4497682e+00
  -6.2279620e-01  -2.4251536e+00
  -6.1972824e-01  -2.4115515e+00
  -6.1666028e-01  -2.4095651e+00
  -6.1359232e-01  -2.4184766e+00
  -6.1052435e-01  -2.4362429e+00
  -6.0745639e-01  -2.4595217e+00
  -6.0438843e-01  -2.4838391e+00
  -6.0132047e-01  -2.5040453e+00
  -5.9825251e-01  -2.5151580e+00
  -5.9518455e-01  -2.5134903e+00
  -5.9211658e-01  -2.4976753e+00
  -5.8904862e-01  -2.4690871e+00
  -5.8598066e-01  -2.4314194e+00
  -5.8291270e-01  -2.3896595e+00
  -5.7984474e-01  -2.3489615e+00
  -5.7677678e-01  -2.3138029e+00
  -5.7370881e-01  -2.2875284e+00
  -5.7064085e-01  -2.2721826e+00
  -5.6757289e-01  -2.2684820e+00
  -5.6450493e-01  -2.2758185e+00
  -5.6143697e-01  -2.2922540e+00
  -5.5836901e-01  -2.3145398e+00
  -5.5530105e-01  -2.3382663e+00
  -5.5223308e-01  -2.3582911e+00
  -5.4916512e-01  -2.3695543e+00
  -5.4609716e-01  -2.3682008e+00
  -5.4302920e-01  -2.3526414e+00
  -5.3996124e-01  -2.3240407e+00
  -5.3689328e-01  -2.2859578e+00
  -5.3382531e-01  -2.2433451e+00
  -5.3075735e-01  -2.2014030e+00
  -5.2768939e-01  -2.1647028e+00
  -5.2462143e-01  -2.1367002e+00
  -5.2155347e-01  -2.1195507e+00
  -5.1848551e-01  -2.1140764e+00
  -5.1541754e-01  -2.1197695e+00
  -5.1234958e-01  -2.1347861e+00
  -5.0928162e-01  -2.1559604e+00
  -5.0621366e-01  -2.1789386e+00
  -5.0314570e-01  -2.1985815e+00
  -5.0007774e-01  -2.2097557e+00
  -4.9700978e-01  -2.2084520e+00
  -4.9394181e-01  -2.1928779e+00
  -4.9087385e-01  -2.1640077e+00
  -4.8780589e-01  -2.1252811e+00
  -4.8473793e-01  -2.0816220e+00
  -4.8166997e-01  -2.0382783e+00
  -4.7860201e-01  -1.9999114e+00
  -4.7553404e-01  -1.9700809e+00
  -4.7246608e-01  -1.9510449e+00
  -4.6939812e-01  -1.9437207e+00
  -4.6633016e-01  -1.9476886e+00
  -4.6326220e-01  -1.9611853e+00
  -4.6019424e-01  -1.9811131e+00
  -4.5712627e-01  -2.0031595e+00
  -4.5405831e-01  -2.0221795e+00
  -4.5099035e-01  -2.0329668e+00
  -4.4792239e-01  -2.0313700e+00
  -4.4485443e-01  -2.0154167e+00
  -4.4178647e-01  -1.9859186e+00
  -4.3871851e-01  -1.9462190e+00
  -4.3565054e-01  -1.9012292e+00
  -4.3258258e-01  -1.8562497e+00
  -4.2951462e-01  -1.8160293e+00
  -4.2644666e-01  -1.7842245e+00
  -4.2337870e-01  -1.7631844e+00
  -4.2031074e-01  -1.7539085e+00
  -4.1724277e-01  -1.7560490e+00
  -4.1417481e-01  -1.7679049e+00
  -4.1110685e-01  -1.7864252e+00
  -4.0803889e-01  -1.8073178e+00
  -4.0497093e-01  -1.8254145e+00
  -4.0190297e-01  -1.8354301e+00
  -3.9883500e-01  -1.8330823e+00
  -3.9576704e-01  -1.8162468e+00
  -3.9269908e-01  -1.7856111e+00
  -3.8963112e-01  -1.7444602e+00
  -3.8656316e-01  -1.6977187e+00
  -3.8349520e-01  -1.6507527e+00
  -3.8042724e-01  -1.6083984e+00
  -3.7735927e-01  -1.5744000e+00
  -3.7429131e-01  -1.5511841e+00
  -3.7122335e-01  -1.5398138e+00
  -3.6815539e-01  -1.5399924e+00
  -3.6508743e-01  -1.5500547e+00
  -3.6201947e-01  -1.5669664e+00
  -3.5895150e-01  -1.5864226e+00
  -3.5588354e-01  -1.6032034e+00
  -3.5281558e-01  -1.6119285e+00
  -3.4974762e-01  -1.6081930e+00
  -3.4667966e-01  -1.5897569e+00
  -3.4361170e-01  -1.5572392e+00
  -3.4054373e-01  -1.5139244e+00
  -3.3747577e-01  -1.4647956e+00
  -3.3440781e-01  -1.4153077e+00
  -3.3133985e-01  -1.3703885e+00
  -3.2827189e-01  -1.3338600e+00
  -3.2520393e-01  -1.3082075e+00
  -3.2213597e-01  -1.2945338e+00
  -3.1906800e-01  -1.2925619e+00
  -3.1600004e-01  -1.3006255e+00
  -3.1293208e-01  -1.3156611e+00
  -3.0986412e-01  -1.3332998e+00
  -3.0679616e-01  -1.3482201e+00
  -3.0372820e-01  -1.3549150e+00
  -3.0066023e-01  -1.3488603e+00
  -2.9759227e-01  -1.3277488e+00
  -2.9452431e-01  -1.2922146e+00
  -2.9145635e-01  -1.2456340e+00
  -2.8838839e-01  -1.1931229e+00
  -2.8532043e-01  -1.1402666e+00
  -2.8225246e-01  -1.0920959e+00
  -2.7918450e-01  -1.0524995e+00
  -2.7611654e-01  -1.0239962e+00
  -2.7304858e-01  -1.0076927e+00
  -2.6998062e-01  -1.0032879e+00
  -2.6691266e-01  -1.0090566e+00
  -2.6384470e-01  -1.0218338e+00
  -2.6077673e-01  -1.0371009e+00
  -2.5770877e-01  -1.0493480e+00
  -2.5464081e-01  -1.0528790e+00
  -2.5157285e-01  -1.0430453e+00
  -2.4850489e-01  -1.0175433e+00
  -2.4543693e-01  -9.7715630e-01
  -2.4236896e-01  -9.2550603e-01
  -2.3930100e-01  -8.6796654e-01
  -2.3623304e-01  -8.1032848e-01
  -2.3316508e-01  -7.5774921e-01
  -2.3009712e-01  -7.1417190e-01
  -2.2702916e-01  -6.8211338e-01
  -2.2396120e-01  -6.6263290e-01
  -2.2089323e-01  -6.5533487e-01
  -2.1782527e-01  -6.5834173e-01
  -2.1475731e-01  -6.6826211e-01
  -2.1168935e-01  -6.8027259e-01
  -2.0862139e-01  -6.8851026e-01
  -2.0555343e-01  -6.8696351e-01
  -2.0248546e-01  -6.7083451e-01
  -1.9941750e-01  -6.3794176e-01
  -1.9634954e-01  -5.8945499e-01
  -1.9328158e-01  -5.2951672e-01
  -1.9021362e-01  -4.6398639e-01
  -1.8714566e-01  -3.9899603e-01
  -1.8407769e-01  -3.3987936e-01
  -1.8100973e-01  -2.9062239e-01
  -1.7794177e-01  -2.5368982e-01
  -1.7487381e-01  -2.3001314e-01
  -1.7180585e-01  -2.1898627e-01
  -1.6873789e-01  -2.1840922e-01
  -1.6566993e-01  -2.2442054e-01
  -1.6260196e-01  -2.3157008e-01
  -1.5953400e-01  -2.3328198e-01
  -1.5646604e-01  -2.2293791e-01
  -1.5339808e-01  -1.9551661e-01
  -1.5033012e-01  -1.4919467e-01
  -1.4726216e-01  -8.6019714e-02
  -1.4419419e-01  -1.1218060e-02
  -1.4112623e-01   6.8410170e-02
  -1.3805827e-01   1.4612032e-01
  -1.3499031e-01   2.1629425e-01
  -1.3192235e-01   2.7490242e-01
  -1.2885439e-01   3.1959695e-01
  -1.2578642e-01   3.4969609e-01
  -1.2271846e-01   3.6622509e-01
  -1.1965050e-01   3.7206452e-01
  -1.1658254e-01   3.7213152e-01
  -1.1351458e-01   3.7335658e-01
  -1.1044662e-01   3.8405429e-01
  -1.0737866e-01   4.1232591e-01
  -1.0431069e-01   4.6367418e-01
  -1.0124273e-01   5.3892356e-01
  -9.8174770e-02   6.3382211e-01
  -9.5106809e-02   7.4061495e-01
  -9.2038847e-02   8.5046575e-01
  -8.8970886e-02   9.5539186e-01
  -8.5902924e-02   1.0492106e+00
  -8.2834963e-02   1.1277417e+00
  -7.9767001e-02   1.1887193e+00
  -7.6699039e-02   1.2317665e+00
  -7.3631078e-02   1.2586430e+00
  -7.0563116e-02   1.2738582e+00
  -6.7495155e-02   1.2855548e+00
  -6.4427193e-02   1.3061160e+00
  -6.1359232e-02   1.3512111e+00
  -5.8291270e-02   1.4357945e+00
  -5.5223308e-02   1.5677523e+00
  -5.2155347e-02   1.7437291e+00
  -4.9087385e-02   1.9511868e+00
  -4.6019424e-02   2.1745901e+00
  -4.2951462e-02   2.4005176e+00
  -3.9883500e-02   2.6195404e+00
  -3.6815539e-02   2.8258958e+00
  -3.3747577e-02   3.0164499e+00
  -3.0679616e-02   3.1897285e+00
  -2.7611654e-02   3.3452245e+00
  -2.4543693e-02   3.4829581e+00
  -2.1475731e-02   3.6032113e+00
  -1.8407769e-02   3.7063752e+00
  -1.5339808e-02   3.7928624e+00
  -1.2271846e-02   3.8630591e+00
  -9.2038847e-03   3.9172983e+00
  -6.1359232e-03   3.9558468e+00
  -3.0679616e-03   3.9788979e+00


==> Figs/O_32.dat <==
   0.0000000e+00   2.5516722e+00
   3.0679616e-03   2.5552474e+00
   6.1359232e-03   2.5653828e+00
   9.2038847e-03   2.5804321e+00
   1.2271846e-02   2.5980158e+00
   1.5339808e-02   2.6154319e+00
   1.8407769e-02   2.6300401e+00
   2.1475731e-02   2.6395552e+00
   2.4543693e-02   2.6422395e+00
   2.7611654e-02   2.6370222e+00
   3.0679616e-02   2.6235806e+00
   3.3747577e-02   2.6024166e+00
   3.6815539e-02   2.5749344e+00
   3.9883500e-02   2.5435046e+00
   4.2951462e-02   2.5114553e+00
   4.6019424e-02   2.4828994e+00
   4.9087385e-02   2.4622967e+00
   5.2155347e-02   2.4537182e+00
   5.5223308e-02   2.4599463e+00
   5.8291270e-02   2.4817304e+00
   6.1359232e-02   2.5175458e+00
   6.4427193e-02   2.5639781e+00
   6.7495155e-02   2.6165250e+00
   7.0563116e-02   2.6704501e+00
   7.3631078e-02   2.7214093e+00
   7.6699039e-02   2.7657695e+00
   7.9767001e-02   2.8006791e+00
   8.2834963e-02   2.8239946e+00
   8.5902924e-02   2.8341515e+00
   8.8970886e-02   2.8300313e+00
   9.2038847e-02   2.8108515e+00
   9.5106809e-02   2.7760888e+00
   9.8174770e-02   2.7254369e+00
   1.0124273e-01   2.6588030e+00
   1.0431069e-01   2.5763464e+00
   1.0737866e-01   2.4785672e+00
   1.1044662e-01   2.3664577e+00
   1.1351458e-01   2.2417278e+00
   1.1658254e-01   2.1071033e+00
   1.1965050e-01   1.9666583e+00
   1.2271846e-01   1.8260561e+00
   1.2578642e-01   1.6924450e+00
   1.2885439e-01   1.5736697e+00
   1.3192235e-01   1.4766284e+00
   1.3499031e-01   1.4052022e+00
   1.3805827e-01   1.3588481e+00
   1.4112623e-01   1.3328139e+00
   1.4419419e-01   1.3198358e+00
   1.4726216e-01   1.3122269e+00
   1.5033012e-01   1.3033846e+00
   1.5339808e-01   1.2884577e+00
   1.5646604e-01   1.2644212e+00
   1.5953400e-01   1.2298931e+00
   1.6260196e-01   1.1849128e+00
   1.6566993e-01   1.1307658e+00
   1.6873789e-01   1.0698484e+00
   1.7180585e-01   1.0055061e+00
   1.7487381e-01   9.4175146e-01
   1.7794177e-01   8.8277812e-01
   1.8100973e-01   8.3226616e-01
   1.8407769e-01   7.9262245e-01
   1.8714566e-01   7.6442601e-01
   1.9021362e-01   7.4633142e-01
   1.9328158e-01   7.3547981e-01
   1.9634954e-01   7.2822415e-01
   1.9941750e-01   7.2087817e-01
   2.0248546e-01   7.1028229e-01
   2.0555343e-01   6.9412951e-01
   2.0862139e-01   6.7109844e-01
   2.1168935e-01   6.4086962e-01
   2.1475731e-01   6.0408102e-01
   2.1782527e-01   5.6224189e-01
   2.2089323e-01   5.1758991e-01
   2.2396120e-01   4.7285740e-01
   2.2702916e-01   4.3091878e-01
   2.3009712e-01   3.9433336e-01
   2.3316508e-01   3.6486562e-01
   2.3623304e-01   3.4312309e-01
   2.3930100e-01   3.2844465e-01
   2.4236896e-01   3.1908424e-01
   2.4543693e-01   3.1261595e-01
   2.4850489e-01   3.0641559e-01
   2.5157285e-01   2.9808635e-01
   2.5464081e-01   2.8576017e-01
   2.5770877e-01   2.6826979e-01
   2.6077673e-01   2.4521946e-01
   2.6384470e-01   2.1698424e-01
   2.6691266e-01   1.8465301e-01
   2.6998062e-01   1.4991132e-01
   2.7304858e-01   1.1484926e-01
   2.7611654e-01   8.1684535e-02
   2.7918450e-01   5.2417319e-02
   2.8225246e-01   2.8474623e-02
   2.8532043e-01   1.0435332e-02
   2.8838839e-01  -2.0760356e-03
   2.9145635e-01  -1.0289707e-02
   2.9452431e-01  -1.6021482e-02
   2.9759227e-01  -2.1322504e-02
   3.0066023e-01  -2.8141353e-02
   3.0372820e-01  -3.8059289e-02
   3.0679616e-01  -5.2118167e-02
   3.0986412e-01  -7.0732964e-02
   3.1293208e-01  -9.3672683e-02
   3.1600004e-01  -1.2009920e-01
   3.1906800e-01  -1.4866413e-01
   3.2213597e-01  -1.7767032e-01
   3.2520393e-01  -2.0530018e-01
   3.2827189e-01  -2.2989456e-01
   3.3133985e-01  -2.5023790e-01
   3.3440781e-01  -2.6578289e-01
   3.3747577e-01  -2.7674954e-01
   3.4054373e-01  -2.8406737e-01
   3.4361170e-01  -2.8918020e-01
   3.4667966e-01  -2.9377385e-01
   3.4974762e-01  -2.9949701e-01
   3.5281558e-01  -3.0772780e-01
   3.5588354e-01  -3.1941000e-01
   3.5895150e-01  -3.3496056e-01
   3.6201947e-01  -3.5424004e-01
   3.6508743e-01  -3.7657901e-01
   3.6815539e-01  -4.0085918e-01
   3.7122335e-01  -4.2565174e-01
   3.7429131e-01  -4.4941157e-01
   3.7735927e-01  -4.7071196e-01
   3.8042724e-01  -4.8848399e-01
   3.8349520e-01  -5.0220820e-01
   3.8656316e-01  -5.1200732e-01
   3.8963112e-01  -5.1861266e-01
   3.9269908e-01  -5.2321529e-01
   3.9576704e-01  -5.2724522e-01
   3.9883500e-01  -5.3213437e-01
   4.0190297e-01  -5.3910853e-01
   4.0497093e-01  -5.4903355e-01
   4.0803889e-01  -5.6232221e-01
   4.1110685e-01  -5.7889866e-01
   4.1417481e-01  -5.9821566e-01
   4.1724277e-01  -6.1932322e-01
   4.2031074e-01  -6.4098893e-01
   4.2337870e-01  -6.6186668e-01
   4.2644666e-01  -6.8069968e-01
   4.2951462e-01  -6.9652750e-01
   4.3258258e-01  -7.0885442e-01
   4.3565054e-01  -7.1773671e-01
   4.3871851e-01  -7.2376473e-01
   4.4178647e-01  -7.2794549e-01
   4.4485443e-01  -7.3151872e-01
   4.4792239e-01  -7.3575130e-01
   4.5099035e-01  -7.4175005e-01
   4.5405831e-01  -7.5031750e-01
   4.5712627e-01  -7.6186007e-01
   4.6019424e-01  -7.7634870e-01
   4.6326220e-01  -7.9332922e-01
   4.6633016e-01  -8.1198079e-01
   4.6939812e-01  -8.3122173e-01
   4.7246608e-01  -8.4985847e-01
   4.7553404e-01  -8.6676453e-01
   4.7860201e-01  -8.8106349e-01
   4.8166997e-01  -8.9227980e-01
   4.8473793e-01  -9.0042160e-01
   4.8780589e-01  -9.0597350e-01
   4.9087385e-01  -9.0980202e-01
   4.9394181e-01  -9.1299912e-01
   4.9700978e-01  -9.1670130e-01
   5.0007774e-01  -9.2191954e-01
   5.0314570e-01  -9.2940386e-01
   5.0621366e-01  -9.3955364e-01
   5.0928162e-01  -9.5237581e-01
   5.1234958e-01  -9.6748966e-01
   5.1541754e-01  -9.8417696e-01
   5.1848551e-01  -1.0014758e+00
   5.2155347e-01  -1.0183139e+00
   5.2462143e-01  -1.0336680e+00
   5.2768939e-01  -1.0467292e+00
   5.3075735e-01  -1.0570391e+00
   5.3382531e-01  -1.0645694e+00
   5.3689328e-01  -1.0697224e+00
   5.3996124e-01  -1.0732535e+00
   5.4302920e-01  -1.0761361e+00
   5.4609716e-01  -1.0794008e+00
   5.4916512e-01  -1.0839795e+00
   5.5223308e-01  -1.0905779e+00
   5.5530105e-01  -1.0995884e+00
   5.5836901e-01  -1.1110463e+00
   5.6143697e-01  -1.1246307e+00
   5.6450493e-01  -1.1397071e+00
   5.6757289e-01  -1.1554113e+00
   5.7064085e-01  -1.1707698e+00
   5.7370881e-01  -1.1848440e+00
   5.7677678e-01  -1.1968800e+00
   5.7984474e-01  -1.2064345e+00
   5.8291270e-01  -1.2134507e+00
   5.8598066e-01  -1.2182648e+00
   5.8904862e-01  -1.2215417e+00
   5.9211658e-01  -1.2241577e+00
   5.9518455e-01  -1.2270553e+00
   5.9825251e-01  -1.2310999e+00
   6.0132047e-01  -1.2369592e+00
   6.0438843e-01  -1.2450188e+00
   6.0745639e-01  -1.2553372e+00
   6.1052435e-01  -1.2676430e+00
   6.1359232e-01  -1.2813715e+00
   6.1666028e-01  -1.2957401e+00
   6.1972824e-01  -1.3098574e+00
   6.2279620e-01  -1.3228555e+00
   6.2586416e-01  -1.3340267e+00
   6.2893212e-01  -1.3429408e+00
   6.3200008e-01  -1.3495182e+00
   6.3506805e-01  -1.3540406e+00
   6.3813601e-01  -1.3570981e+00
   6.4120397e-01  -1.3594854e+00
   6.4427193e-01  -1.3620705e+00
   6.4733989e-01  -1.3656618e+00
   6.5040785e-01  -1.3708944e+00
   6.5347582e-01  -1.3781471e+00
   6.5654378e-01  -1.3874979e+00
   6.5961174e-01  -1.3987170e+00
   6.6267970e-01  -1.4112990e+00
   6.6574766e-01  -1.4245304e+00
   6.6881562e-01  -1.4375897e+00
   6.7188359e-01  -1.4496688e+00
   6.7495155e-01  -1.4600993e+00
   6.7801951e-01  -1.4684628e+00
   6.8108747e-01  -1.4746607e+00
   6.8415543e-01  -1.4789294e+00
   6.8722339e-01  -1.4817956e+00
   6.9029135e-01  -1.4839845e+00
   6.9335932e-01  -1.4863002e+00
   6.9642728e-01  -1.4895018e+00
   6.9949524e-01  -1.4941954e+00
   7.0256320e-01  -1.5007540e+00
   7.0563116e-01  -1.5092716e+00
   7.0869912e-01  -1.5195544e+00
   7.1176709e-01  -1.5311477e+00
   7.1483505e-01  -1.5433976e+00
   7.1790301e-01  -1.5555427e+00
   7.2097097e-01  -1.5668264e+00
   7.2403893e-01  -1.5766143e+00
   7.2710689e-01  -1.5844985e+00
   7.3017486e-01  -1.5903647e+00
   7.3324282e-01  -1.5944105e+00
   7.3631078e-01  -1.5971084e+00
   7.3937874e-01  -1.5991235e+00
   7.4244670e-01  -1.6012044e+00
   7.4551466e-01  -1.6040670e+00
   7.4858262e-01  -1.6082919e+00
   7.5165059e-01  -1.6142463e+00
   7.5471855e-01  -1.6220380e+00
   7.5778651e-01  -1.6315044e+00
   7.6085447e-01  -1.6422350e+00
   7.6392243e-01  -1.6536279e+00
   7.6699039e-01  -1.6649740e+00
   7.7005836e-01  -1.6755614e+00
   7.7312632e-01  -1.6847857e+00
   7.7619428e-01  -1.6922483e+00
   7.7926224e-01  -1.6978215e+00
   7.8233020e-01  -1.7016698e+00
   7.8539816e-01  -1.7042183e+00
   7.8846612e-01  -1.7060800e+00
   7.9153409e-01  -1.7079543e+00
   7.9460205e-01  -1.7105191e+00
   7.9767001e-01  -1.7143321e+00
   8.0073797e-01  -1.7197551e+00
   8.0380593e-01  -1.7269080e+00
   8.0687389e-01  -1.7356553e+00
   8.0994186e-01  -1.7456256e+00
   8.1300982e-01  -1.7562627e+00
   8.1607778e-01  -1.7669033e+00
   8.1914574e-01  -1.7768752e+00
   8.2221370e-01  -1.7856005e+00
   8.2528166e-01  -1.7926887e+00
   8.2834963e-01  -1.7980011e+00
   8.3141759e-01  -1.8016728e+00
   8.3448555e-01  -1.8040879e+00
   8.3755351e-01  -1.8058129e+00
   8.4062147e-01  -1.8075040e+00
   8.4368943e-01  -1.8098049e+00
   8.4675739e-01  -1.8132527e+00
   8.4982536e-01  -1.8182042e+00
   8.5289332e-01  -1.8247899e+00
   8.5596128e-01  -1.8328982e+00
   8.5902924e-01  -1.8421925e+00
   8.6209720e-01  -1.8521569e+00
   8.6516516e-01  -1.8621693e+00
   8.6823313e-01  -1.8715924e+00
   8.7130109e-01  -1.8798720e+00
   8.7436905e-01  -1.8866252e+00
   8.7743701e-01  -1.8917034e+00
   8.8050497e-01  -1.8952163e+00
   8.8357293e-01  -1.8975113e+00
   8.8664090e-01  -1.8991137e+00
   8.8970886e-01  -1.9006410e+00
   8.9277682e-01  -1.9027062e+00
   8.9584478e-01  -1.9058278e+00
   8.9891274e-01  -1.9103577e+00
   9.0198070e-01  -1.9164357e+00
   9.0504866e-01  -1.9239719e+00
   9.0811663e-01  -1.9326603e+00
   9.1118459e-01  -1.9420216e+00
   9.1425255e-01  -1.9514701e+00
   9.1732051e-01  -1.9604002e+00
   9.2038847e-01  -1.9682787e+00
   9.2345643e-01  -1.9747298e+00
   9.2652440e-01  -1.9795965e+00
   9.2959236e-01  -1.9829655e+00
   9.3266032e-01  -1.9851516e+00
   9.3572828e-01  -1.9866435e+00
   9.3879624e-01  -1.9880234e+00
   9.4186420e-01  -1.9898766e+00
   9.4493217e-01  -1.9927046e+00
   9.4800013e-01  -1.9968550e+00
   9.5106809e-01  -2.0024755e+00
   9.5413605e-01  -2.0094956e+00
   9.5720401e-01  -2.0176373e+00
   9.6027197e-01  -2.0264539e+00
   9.6333993e-01  -2.0353929e+00
   9.6640790e-01  -2.0438771e+00
   9.6947586e-01  -2.0513923e+00
   9.7254382e-01  -2.0575693e+00
   9.7561178e-01  -2.0622435e+00
   9.7867974e-01  -2.0654814e+00
   9.8174770e-01  -2.0675685e+00
   9.8481567e-01  -2.0689599e+00
   9.8788363e-01  -2.0702063e+00
   9.9095159e-01  -2.0718677e+00
   9.9401955e-01  -2.0744298e+00
   9.9708751e-01  -2.0782362e+00
   1.0001555e+00  -2.0834419e+00
   1.0032234e+00  -2.0899937e+00
   1.0062914e+00  -2.0976391e+00
   1.0093594e+00  -2.1059608e+00
   1.0124273e+00  -2.1144365e+00
   1.0154953e+00  -2.1225148e+00
   1.0185632e+00  -2.1296989e+00
   1.0216312e+00  -2.1356257e+00
   1.0246992e+00  -2.1401238e+00
   1.0277671e+00  -2.1432417e+00
   1.0308351e+00  -2.1452379e+00
   1.0339031e+00  -2.1465376e+00
   1.0369710e+00  -2.1476625e+00
   1.0400390e+00  -2.1491493e+00
   1.0431069e+00  -2.1514694e+00
   1.0461749e+00  -2.1549623e+00
   1.0492429e+00  -2.1597897e+00
   1.0523108e+00  -2.1659142e+00
   1.0553788e+00  -2.1731062e+00
   1.0584467e+00  -2.1809759e+00
   1.0615147e+00  -2.1890280e+00
   1.0645827e+00  -2.1967347e+00
   1.0676506e+00  -2.2036155e+00
   1.0707186e+00  -2.2093126e+00
   1.0737866e+00  -2.2136489e+00
   1.0768545e+00  -2.2166561e+00
   1.0799225e+00  -2.2185688e+00
   1.0829904e+00  -2.2197843e+00
   1.0860584e+00  -2.2207980e+00
   1.0891264e+00  -2.2221250e+00
   1.0921943e+00  -2.2242235e+00
   1.0952623e+00  -2.2274294e+00
   1.0983302e+00  -2.2319099e+00
   1.1013982e+00  -2.2376424e+00
   1.1044662e+00  -2.2444185e+00
   1.1075341e+00  -2.2518729e+00
   1.1106021e+00  -2.2595357e+00
   1.1136701e+00  -2.2669007e+00
   1.1167380e+00  -2.2735021e+00
   1.1198060e+00  -2.2789874e+00
   1.1228739e+00  -2.2831741e+00
   1.1259419e+00  -2.2860790e+00
   1.1290099e+00  -2.2879144e+00
   1.1320778e+00  -2.2890523e+00
   1.1351458e+00  -2.2899636e+00
   1.1382137e+00  -2.2911437e+00
   1.1412817e+00  -2.2930386e+00
   1.1443497e+00  -2.2959802e+00
   1.1474176e+00  -2.3001413e+00
   1.1504856e+00  -2.3055126e+00
   1.1535536e+00  -2.3119050e+00
   1.1566215e+00  -2.3189763e+00
   1.1596895e+00  -2.3262797e+00
   1.1627574e+00  -2.3333290e+00
   1.1658254e+00  -2.3396719e+00
   1.1688934e+00  -2.3449610e+00
   1.1719613e+00  -2.3490089e+00
   1.1750293e+00  -2.3518186e+00
   1.1780972e+00  -2.3535822e+00
   1.1811652e+00  -2.3546483e+00
   1.1842332e+00  -2.3554650e+00
   1.1873011e+00  -2.3565095e+00
   1.1903691e+00  -2.3582161e+00
   1.1934371e+00  -2.3609135e+00
   1.1965050e+00  -2.3647792e+00
   1.1995730e+00  -2.3698162e+00
   1.2026409e+00  -2.3758534e+00
   1.2057089e+00  -2.3825697e+00
   1.2087769e+00  -2.3895398e+00
   1.2118448e+00  -2.3962960e+00
   1.2149128e+00  -2.4023988e+00
   1.2179807e+00  -2.4075054e+00
   1.2210487e+00  -2.4114239e+00
   1.2241167e+00  -2.4141448e+00
   1.2271846e+00  -2.4158414e+00
   1.2302526e+00  -2.4168406e+00
   1.2333206e+00  -2.4175696e+00
   1.2363885e+00  -2.4184884e+00
   1.2394565e+00  -2.4200204e+00
   1.2425244e+00  -2.4224911e+00
   1.2455924e+00  -2.4260825e+00
   1.2486604e+00  -2.4308089e+00
   1.2517283e+00  -2.4365158e+00
   1.2547963e+00  -2.4429019e+00
   1.2578642e+00  -2.4495617e+00
   1.2609322e+00  -2.4560449e+00
   1.2640002e+00  -2.4619238e+00
   1.2670681e+00  -2.4668598e+00
   1.2701361e+00  -2.4706573e+00
   1.2732041e+00  -2.4732950e+00
   1.2762720e+00  -2.4749289e+00
   1.2793400e+00  -2.4758657e+00
   1.2824079e+00  -2.4765129e+00
   1.2854759e+00  -2.4773147e+00
   1.2885439e+00  -2.4786842e+00
   1.2916118e+00  -2.4809438e+00
   1.2946798e+00  -2.4842794e+00
   1.2977477e+00  -2.4887161e+00
   1.3008157e+00  -2.4941149e+00
   1.3038837e+00  -2.5001926e+00
   1.3069516e+00  -2.5065626e+00
   1.3100196e+00  -2.5127906e+00
   1.3130876e+00  -2.5184598e+00
   1.3161555e+00  -2.5232360e+00
   1.3192235e+00  -2.5269198e+00
   1.3222914e+00  -2.5294793e+00
   1.3253594e+00  -2.5310542e+00
   1.3284274e+00  -2.5319324e+00
   1.3314953e+00  -2.5325033e+00
   1.3345633e+00  -2.5331957e+00
   1.3376312e+00  -2.5344134e+00
   1.3406992e+00  -2.5364756e+00
   1.3437672e+00  -2.5395721e+00
   1.3468351e+00  -2.5437377e+00
   1.3499031e+00  -2.5488479e+00
   1.3529711e+00  -2.5546368e+00
   1.3560390e+00  -2.5607351e+00
   1.3591070e+00  -2.5667235e+00
   1.3621749e+00  -2.5721959e+00
   1.3652429e+00  -2.5768217e+00
   1.3683109e+00  -2.5803985e+00
   1.3713788e+00  -2.5828842e+00
   1.3744468e+00  -2.5844034e+00
   1.3775147e+00  -2.5852266e+00
   1.3805827e+00  -2.5857258e+00
   1.3836507e+00  -2.5863157e+00
   1.3867186e+00  -2.5873911e+00
   1.3897866e+00  -2.5892682e+00
   1.3928546e+00  -2.5921403e+00
   1.3959225e+00  -2.5960514e+00
   1.3989905e+00  -2.6008905e+00
   1.4020584e+00  -2.6064080e+00
   1.4051264e+00  -2.6122508e+00
   1.4081944e+00  -2.6180138e+00
   1.4112623e+00  -2.6233007e+00
   1.4143303e+00  -2.6277847e+00
   1.4173982e+00  -2.6312603e+00
   1.4204662e+00  -2.6336761e+00
   1.4235342e+00  -2.6351427e+00
   1.4266021e+00  -2.6359139e+00
   1.4296701e+00  -2.6363455e+00
   1.4327381e+00  -2.6368391e+00
   1.4358060e+00  -2.6377807e+00
   1.4388740e+00  -2.6394836e+00
   1.4419419e+00  -2.6421445e+00
   1.4450099e+00  -2.6458160e+00
   1.4480779e+00  -2.6503998e+00
   1.4511458e+00  -2.6556614e+00
   1.4542138e+00  -2.6612632e+00
   1.4572817e+00  -2.6668134e+00
   1.4603497e+00  -2.6719250e+00
   1.4634177e+00  -2.6762748e+00
   1.4664856e+00  -2.6796545e+00
   1.4695536e+00  -2.6820040e+00
   1.4726216e+00  -2.6834206e+00
   1.4756895e+00  -2.6841426e+00
   1.4787575e+00  -2.6845104e+00
   1.4818254e+00  -2.6849132e+00
   1.4848934e+00  -2.6857285e+00
   1.4879614e+00  -2.6872672e+00
   1.4910293e+00  -2.6897287e+00
   1.4940973e+00  -2.6931739e+00
   1.4971652e+00  -2.6975165e+00
   1.5002332e+00  -2.7025363e+00
   1.5033012e+00  -2.7079101e+00
   1.5063691e+00  -2.7132589e+00
   1.5094371e+00  -2.7182044e+00
   1.5125051e+00  -2.7224268e+00
   1.5155730e+00  -2.7257154e+00
   1.5186410e+00  -2.7280018e+00
   1.5217089e+00  -2.7293707e+00
   1.5247769e+00  -2.7300459e+00
   1.5278449e+00  -2.7303534e+00
   1.5309128e+00  -2.7306701e+00
   1.5339808e+00  -2.7313661e+00
   1.5370487e+00  -2.7327493e+00
   1.5401167e+00  -2.7350222e+00
   1.5431847e+00  -2.7382531e+00
   1.5462526e+00  -2.7423673e+00
   1.5493206e+00  -2.7471578e+00
   1.5523886e+00  -2.7523155e+00
   1.5554565e+00  -2.7574732e+00
   1.5585245e+00  -2.7622609e+00
   1.5615924e+00  -2.7663622e+00
   1.5646604e+00  -2.7695639e+00
   1.5677284e+00  -2.7717900e+00
   1.5707963e+00  -2.7731134e+00
   1.5738643e+00  -2.7737440e+00
   1.5769322e+00  -2.7739941e+00
   1.5800002e+00  -2.7742293e+00
   1.5830682e+00  -2.7748120e+00
   1.5861361e+00  -2.7760479e+00
   1.5892041e+00  -2.7781418e+00
   1.5922721e+00  -2.7811693e+00
   1.5953400e+00  -2.7850664e+00
   1.5984080e+00  -2.7896393e+00
   1.6014759e+00  -2.7945914e+00
   1.6045439e+00  -2.7995673e+00
   1.6076119e+00  -2.8042047e+00
   1.6106798e+00  -2.8081905e+00
   1.6137478e+00  -2.8113092e+00
   1.6168158e+00  -2.8134776e+00
   1.6198837e+00  -2.8147575e+00
   1.6229517e+00  -2.8153455e+00
   1.6260196e+00  -2.8155409e+00
   1.6290876e+00  -2.8156985e+00
   1.6321556e+00  -2.8161735e+00
   1.6352235e+00  -2.8172692e+00
   1.6382915e+00  -2.8191929e+00
   1.6413594e+00  -2.8220269e+00
   1.6444274e+00  -2.8257175e+00
   1.6474954e+00  -2.8300830e+00
   1.6505633e+00  -2.8348393e+00
   1.6536313e+00  -2.8396418e+00
   1.6566993e+00  -2.8441358e+00
   1.6597672e+00  -2.8480112e+00
   1.6628352e+00  -2.8510504e+00
   1.6659031e+00  -2.8531634e+00
   1.6689711e+00  -2.8544015e+00
   1.6720391e+00  -2.8549487e+00
   1.6751070e+00  -2.8550919e+00
   1.6781750e+00  -2.8551754e+00
   1.6812429e+00  -2.8555478e+00
   1.6843109e+00  -2.8565099e+00
   1.6873789e+00  -2.8582713e+00
   1.6904468e+00  -2.8609208e+00
   1.6935148e+00  -2.8644144e+00
   1.6965828e+00  -2.8685819e+00
   1.6996507e+00  -2.8731513e+00
   1.7027187e+00  -2.8777880e+00
   1.7057866e+00  -2.8821448e+00
   1.7088546e+00  -2.8859144e+00
   1.7119226e+00  -2.8888774e+00
   1.7149905e+00  -2.8909372e+00
   1.7180585e+00  -2.8921350e+00
   1.7211264e+00  -2.8926429e+00
   1.7241944e+00  -2.8927361e+00
   1.7272624e+00  -2.8927489e+00
   1.7303303e+00  -2.8930232e+00
   1.7333983e+00  -2.8938577e+00
   1.7364663e+00  -2.8954640e+00
   1.7395342e+00  -2.8979370e+00
   1.7426022e+00  -2.9012423e+00
   1.7456701e+00  -2.9052205e+00
   1.7487381e+00  -2.9096110e+00
   1.7518061e+00  -2.9140890e+00
   1.7548740e+00  -2.9183143e+00
   1.7579420e+00  -2.9219823e+00
   1.7610099e+00  -2.9248720e+00
   1.7640779e+00  -2.9268804e+00
   1.7671459e+00  -2.9280394e+00
   1.7702138e+00  -2.9285095e+00
   1.7732818e+00  -2.9285547e+00
   1.7763498e+00  -2.9284996e+00
   1.7794177e+00  -2.9286801e+00
   1.7824857e+00  -2.9293923e+00
   1.7855536e+00  -2.9308501e+00
   1.7886216e+00  -2.9331542e+00
   1.7916896e+00  -2.9362790e+00
   1.7947575e+00  -2.9400758e+00
   1.7978255e+00  -2.9442947e+00
   1.8008934e+00  -2.9486204e+00
   1.8039614e+00  -2.9527193e+00
   1.8070294e+00  -2.9562897e+00
   1.8100973e+00  -2.9591087e+00
   1.8131653e+00  -2.9610676e+00
   1.8162333e+00  -2.9621890e+00
   1.8193012e+00  -2.9626227e+00
   1.8223692e+00  -2.9626216e+00
   1.8254371e+00  -2.9625014e+00
   1.8285051e+00  -2.9625917e+00
   1.8315731e+00  -2.9631867e+00
   1.8346410e+00  -2.9645019e+00
   1.8377090e+00  -2.9666440e+00
   1.8407769e+00  -2.9695955e+00
   1.8438449e+00  -2.9732181e+00
   1.8469129e+00  -2.9772721e+00
   1.8499808e+00  -2.9814514e+00
   1.8530488e+00  -2.9854288e+00
   1.8561168e+00  -2.9889050e+00
   1.8591847e+00  -2.9916558e+00
   1.8622527e+00  -2.9935667e+00
   1.8653206e+00  -2.9946517e+00
   1.8683886e+00  -2.9950501e+00
   1.8714566e+00  -2.9950044e+00
   1.8745245e+00  -2.9948214e+00
   1.8775925e+00  -2.9948250e+00
   1.8806604e+00  -2.9953073e+00
   1.8837284e+00  -2.9964855e+00
   1.8867964e+00  -2.9984717e+00
   1.8898643e+00  -3.0012565e+00
   1.8929323e+00  -3.0047115e+00
   1.8960003e+00  -3.0086069e+00
   1.8990682e+00  -3.0126452e+00
   1.9021362e+00  -3.0165053e+00
   1.9052041e+00  -3.0198907e+00
   1.9082721e+00  -3.0225755e+00
   1.9113401e+00  -3.0244399e+00
   1.9144080e+00  -3.0254896e+00
   1.9174760e+00  -3.0258537e+00
   1.9205439e+00  -3.0257648e+00
   1.9236119e+00  -3.0255213e+00
   1.9266799e+00  -3.0254414e+00
   1.9297478e+00  -3.0258150e+00
   1.9328158e+00  -3.0268612e+00
   1.9358838e+00  -3.0286972e+00
   1.9389517e+00  -3.0313216e+00
   1.9420197e+00  -3.0346149e+00
   1.9450876e+00  -3.0383573e+00
   1.9481556e+00  -3.0422596e+00
   1.9512236e+00  -3.0460065e+00
   1.9542915e+00  -3.0493040e+00
   1.9573595e+00  -3.0519249e+00
   1.9604274e+00  -3.0537442e+00
   1.9634954e+00  -3.0547594e+00
   1.9665634e+00  -3.0550903e+00
   1.9696313e+00  -3.0549596e+00
   1.9726993e+00  -3.0546576e+00
   1.9757673e+00  -3.0544969e+00
   1.9788352e+00  -3.0547657e+00
   1.9819032e+00  -3.0556845e+00
   1.9849711e+00  -3.0573755e+00
   1.9880391e+00  -3.0598449e+00
   1.9911071e+00  -3.0629823e+00
   1.9941750e+00  -3.0665769e+00
   1.9972430e+00  -3.0703477e+00
   2.0003109e+00  -3.0739851e+00
   2.0033789e+00  -3.0771975e+00
   2.0064469e+00  -3.0797563e+00
   2.0095148e+00  -3.0815317e+00
   2.0125828e+00  -3.0825134e+00
   2.0156508e+00  -3.0828119e+00
   2.0187187e+00  -3.0826405e+00
   2.0217867e+00  -3.0822818e+00
   2.0248546e+00  -3.0820431e+00
   2.0279226e+00  -3.0822103e+00
   2.0309906e+00  -3.0830060e+00
   2.0340585e+00  -3.0845569e+00
   2.0371265e+00  -3.0868764e+00
   2.0401944e+00  -3.0898629e+00
   2.0432624e+00  -3.0933145e+00
   2.0463304e+00  -3.0969580e+00
   2.0493983e+00  -3.1004893e+00
   2.0524663e+00  -3.1036192e+00
   2.0555343e+00  -3.1061177e+00
   2.0586022e+00  -3.1078504e+00
   2.0616702e+00  -3.1087993e+00
   2.0647381e+00  -3.1090661e+00
   2.0678061e+00  -3.1088553e+00
   2.0708741e+00  -3.1084414e+00
   2.0739420e+00  -3.1081270e+00
   2.0770100e+00  -3.1081960e+00
   2.0800779e+00  -3.1088723e+00
   2.0831459e+00  -3.1102874e+00
   2.0862139e+00  -3.1124618e+00
   2.0892818e+00  -3.1153022e+00
   2.0923498e+00  -3.1186152e+00
   2.0954178e+00  -3.1221353e+00
   2.0984857e+00  -3.1255637e+00
   2.1015537e+00  -3.1286134e+00
   2.1046216e+00  -3.1310532e+00
   2.1076896e+00  -3.1327441e+00
   2.1107576e+00  -3.1336610e+00
   2.1138255e+00  -3.1338969e+00
   2.1168935e+00  -3.1336475e+00
   2.1199614e+00  -3.1331801e+00
   2.1230294e+00  -3.1327921e+00
   2.1260974e+00  -3.1327657e+00
   2.1291653e+00  -3.1333263e+00
   2.1322333e+00  -3.1346097e+00
   2.1353013e+00  -3.1366432e+00
   2.1383692e+00  -3.1393417e+00
   2.1414372e+00  -3.1425203e+00
   2.1445051e+00  -3.1459206e+00
   2.1475731e+00  -3.1492489e+00
   2.1506411e+00  -3.1522206e+00
   2.1537090e+00  -3.1546032e+00
   2.1567770e+00  -3.1562533e+00
   2.1598449e+00  -3.1571389e+00
   2.1629129e+00  -3.1573445e+00
   2.1659809e+00  -3.1570574e+00
   2.1690488e+00  -3.1565378e+00
   2.1721168e+00  -3.1560782e+00
   2.1751848e+00  -3.1559590e+00
   2.1782527e+00  -3.1564070e+00
   2.1813207e+00  -3.1575624e+00
   2.1843886e+00  -3.1594591e+00
   2.1874566e+00  -3.1620198e+00
   2.1905246e+00  -3.1650677e+00
   2.1935925e+00  -3.1683514e+00
   2.1966605e+00  -3.1715825e+00
   2.1997284e+00  -3.1744781e+00
   2.2027964e+00  -3.1768049e+00
   2.2058644e+00  -3.1784150e+00
   2.2089323e+00  -3.1792699e+00
   2.2120003e+00  -3.1794458e+00
   2.2150683e+00  -3.1791218e+00
   2.2181362e+00  -3.1785512e+00
   2.2212042e+00  -3.1780218e+00
   2.2242721e+00  -3.1778122e+00
   2.2273401e+00  -3.1781507e+00
   2.2304081e+00  -3.1791815e+00
   2.2334760e+00  -3.1809450e+00
   2.2365440e+00  -3.1833716e+00
   2.2396120e+00  -3.1862922e+00
   2.2426799e+00  -3.1894624e+00
   2.2457479e+00  -3.1925986e+00
   2.2488158e+00  -3.1954201e+00
   2.2518838e+00  -3.1976923e+00
   2.2549518e+00  -3.1992633e+00
   2.2580197e+00  -3.2000880e+00
   2.2610877e+00  -3.2002347e+00
   2.2641556e+00  -3.1998746e+00
   2.2672236e+00  -3.1992540e+00
   2.2702916e+00  -3.1986564e+00
   2.2733595e+00  -3.1983587e+00
   2.2764275e+00  -3.1985903e+00
   2.2794955e+00  -3.1994997e+00
   2.2825634e+00  -3.2011333e+00
   2.2856314e+00  -3.2034292e+00
   2.2886993e+00  -3.2062257e+00
   2.2917673e+00  -3.2092853e+00
   2.2948353e+00  -3.2123289e+00
   2.2979032e+00  -3.2150779e+00
   2.3009712e+00  -3.2172967e+00
   2.3040391e+00  -3.2188294e+00
   2.3071071e+00  -3.2196244e+00
   2.3101751e+00  -3.2197424e+00
   2.3132430e+00  -3.2193467e+00
   2.3163110e+00  -3.2186773e+00
   2.3193790e+00  -3.2180130e+00
   2.3224469e+00  -3.2176291e+00
   2.3255149e+00  -3.2177563e+00
   2.3285828e+00  -3.2185471e+00
   2.3316508e+00  -3.2200540e+00
   2.3347188e+00  -3.2222222e+00
   2.3377867e+00  -3.2248976e+00
   2.3408547e+00  -3.2278491e+00
   2.3439226e+00  -3.2308023e+00
   2.3469906e+00  -3.2334805e+00
   2.3500586e+00  -3.2356470e+00
   2.3531265e+00  -3.2371420e+00
   2.3561945e+00  -3.2379077e+00
   2.3592625e+00  -3.2379974e+00
   2.3623304e+00  -3.2375668e+00
   2.3653984e+00  -3.2368494e+00
   2.3684663e+00  -3.2361198e+00
   2.3715343e+00  -3.2356515e+00
   2.3746023e+00  -3.2356766e+00
   2.3776702e+00  -3.2363513e+00
   2.3807382e+00  -3.2377343e+00
   2.3838061e+00  -3.2397777e+00
   2.3868741e+00  -3.2423347e+00
   2.3899421e+00  -3.2451806e+00
   2.3930100e+00  -3.2480452e+00
   2.3960780e+00  -3.2506540e+00
   2.3991460e+00  -3.2527692e+00
   2.4022139e+00  -3.2542272e+00
   2.4052819e+00  -3.2549641e+00
   2.4083498e+00  -3.2550258e+00
   2.4114178e+00  -3.2545608e+00
   2.4144858e+00  -3.2537963e+00
   2.4175537e+00  -3.2530024e+00
   2.4206217e+00  -3.2524514e+00
   2.4236896e+00  -3.2523764e+00
   2.4267576e+00  -3.2529376e+00
   2.4298256e+00  -3.2541992e+00
   2.4328935e+00  -3.2561205e+00
   2.4359615e+00  -3.2585616e+00
   2.4390295e+00  -3.2613040e+00
   2.4420974e+00  -3.2640819e+00
   2.4451654e+00  -3.2666227e+00
   2.4482333e+00  -3.2686875e+00
   2.4513013e+00  -3.2701091e+00
   2.4543693e+00  -3.2708175e+00
   2.4574372e+00  -3.2708516e+00
   2.4605052e+00  -3.2703527e+00
   2.4635731e+00  -3.2695417e+00
   2.4666411e+00  -3.2686847e+00
   2.4697091e+00  -3.2680525e+00
   2.4727770e+00  -3.2678793e+00
   2.4758450e+00  -3.2683290e+00
   2.4789130e+00  -3.2694716e+00
   2.4819809e+00  -3.2712731e+00
   2.4850489e+00  -3.2736006e+00
   2.4881168e+00  -3.2762415e+00
   2.4911848e+00  -3.2789345e+00
   2.4942528e+00  -3.2814085e+00
   2.4973207e+00  -3.2834238e+00
   2.5003887e+00  -3.2848094e+00
   2.5034566e+00  -3.2854897e+00
   2.5065246e+00  -3.2854965e+00
   2.5095926e+00  -3.2849640e+00
   2.5126605e+00  -3.2841072e+00
   2.5157285e+00  -3.2831882e+00
   2.5187965e+00  -3.2824760e+00
   2.5218644e+00  -3.2822062e+00
   2.5249324e+00  -3.2825465e+00
   2.5280003e+00  -3.2835723e+00
   2.5310683e+00  -3.2852562e+00
   2.5341363e+00  -3.2874722e+00
   2.5372042e+00  -3.2900134e+00
   2.5402722e+00  -3.2926229e+00
   2.5433401e+00  -3.2950313e+00
   2.5464081e+00  -3.2969979e+00
   2.5494761e+00  -3.2983481e+00
   2.5525440e+00  -3.2990006e+00
   2.5556120e+00  -3.2989804e+00
   2.5586800e+00  -3.2984147e+00
   2.5617479e+00  -3.2975126e+00
   2.5648159e+00  -3.2965323e+00
   2.5678838e+00  -3.2957414e+00
   2.5709518e+00  -3.2953766e+00
   2.5740198e+00  -3.2956092e+00
   2.5770877e+00  -3.2965201e+00
   2.5801557e+00  -3.2980884e+00
   2.5832236e+00  -3.3001947e+00
   2.5862916e+00  -3.3026381e+00
   2.5893596e+00  -3.3051655e+00
   2.5924275e+00  -3.3075094e+00
   2.5954955e+00  -3.3094280e+00
   2.5985635e+00  -3.3107432e+00
   2.6016314e+00  -3.3113681e+00
   2.6046994e+00  -3.3113211e+00
   2.6077673e+00  -3.3107225e+00
   2.6108353e+00  -3.3097757e+00
   2.6139033e+00  -3.3087349e+00
   2.6169712e+00  -3.3078663e+00
   2.6200392e+00  -3.3074078e+00
   2.6231071e+00  -3.3075343e+00
   2.6261751e+00  -3.3083320e+00
   2.6292431e+00  -3.3097866e+00
   2.6323110e+00  -3.3117850e+00
   2.6353790e+00  -3.3141320e+00
   2.6384470e+00  -3.3165787e+00
   2.6415149e+00  -3.3188589e+00
   2.6445829e+00  -3.3207302e+00
   2.6476508e+00  -3.3220109e+00
   2.6507188e+00  -3.3226086e+00
   2.6537868e+00  -3.3225349e+00
   2.6568547e+00  -3.3219037e+00
   2.6599227e+00  -3.3209125e+00
   2.6629906e+00  -3.3198118e+00
   2.6660586e+00  -3.3188665e+00
   2.6691266e+00  -3.3183156e+00
   2.6721945e+00  -3.3183374e+00
   2.6752625e+00  -3.3190235e+00
   2.6783305e+00  -3.3203659e+00
   2.6813984e+00  -3.3222580e+00
   2.6844664e+00  -3.3245101e+00
   2.6875343e+00  -3.3268771e+00
   2.6906023e+00  -3.3290946e+00
   2.6936703e+00  -3.3309193e+00
   2.6967382e+00  -3.3321658e+00
   2.6998062e+00  -3.3327364e+00
   2.7028741e+00  -3.3326363e+00
   2.7059421e+00  -3.3319727e+00
   2.7090101e+00  -3.3309375e+00
   2.7120780e+00  -3.3297776e+00
   2.7151460e+00  -3.3287563e+00
   2.7182140e+00  -3.3281139e+00
   2.7212819e+00  -3.3280323e+00
   2.7243499e+00  -3.3286083e+00
   2.7274178e+00  -3.3298399e+00
   2.7304858e+00  -3.3316270e+00
   2.7335538e+00  -3.3337854e+00
   2.7366217e+00  -3.3360739e+00
   2.7396897e+00  -3.3382296e+00
   2.7427576e+00  -3.3400081e+00
   2.7458256e+00  -3.3412208e+00
   2.7488936e+00  -3.3417646e+00
   2.7519615e+00  -3.3416382e+00
   2.7550295e+00  -3.3409423e+00
   2.7580975e+00  -3.3398635e+00
   2.7611654e+00  -3.3386447e+00
   2.7642334e+00  -3.3375482e+00
   2.7673013e+00  -3.3368153e+00
   2.7703693e+00  -3.3366314e+00
   2.7734373e+00  -3.3370984e+00
   2.7765052e+00  -3.3382206e+00
   2.7795732e+00  -3.3399040e+00
   2.7826411e+00  -3.3419699e+00
   2.7857091e+00  -3.3441807e+00
   2.7887771e+00  -3.3462753e+00
   2.7918450e+00  -3.3480082e+00
   2.7949130e+00  -3.3491874e+00
   2.7979810e+00  -3.3497045e+00
   2.8010489e+00  -3.3495520e+00
   2.8041169e+00  -3.3488240e+00
   2.8071848e+00  -3.3477017e+00
   2.8102528e+00  -3.3464246e+00
   2.8133208e+00  -3.3452533e+00
   2.8163887e+00  -3.3444308e+00
   2.8194567e+00  -3.3441454e+00
   2.8225246e+00  -3.3445045e+00
   2.8255926e+00  -3.3455184e+00
   2.8286606e+00  -3.3470992e+00
   2.8317285e+00  -3.3490736e+00
   2.8347965e+00  -3.3512077e+00
   2.8378645e+00  -3.3532418e+00
   2.8409324e+00  -3.3549295e+00
   2.8440004e+00  -3.3560755e+00
   2.8470683e+00  -3.3565661e+00
   2.8501363e+00  -3.3563875e+00
   2.8532043e+00  -3.3556276e+00
   2.8562722e+00  -3.3544620e+00
   2.8593402e+00  -3.3531268e+00
   2.8624082e+00  -3.3518814e+00
   2.8654761e+00  -3.3509697e+00
   2.8685441e+00  -3.3505838e+00
   2.8716120e+00  -3.3508358e+00
   2.8746800e+00  -3.3517424e+00
   2.8777480e+00  -3.3532216e+00
   2.8808159e+00  -3.3551053e+00
   2.8838839e+00  -3.3571634e+00
   2.8869518e+00  -3.3591377e+00
   2.8900198e+00  -3.3607806e+00
   2.8930878e+00  -3.3618937e+00
   2.8961557e+00  -3.3623580e+00
   2.8992237e+00  -3.3621534e+00
   2.9022917e+00  -3.3613615e+00
   2.9053596e+00  -3.3601529e+00
   2.9084276e+00  -3.3587598e+00
   2.9114955e+00  -3.3574405e+00
   2.9145635e+00  -3.3564402e+00
   2.9176315e+00  -3.3559544e+00
   2.9206994e+00  -3.3561002e+00
   2.9237674e+00  -3.3569002e+00
   2.9268353e+00  -3.3582786e+00
   2.9299033e+00  -3.3600724e+00
   2.9329713e+00  -3.3620552e+00
   2.9360392e+00  -3.3639701e+00
   2.9391072e+00  -3.3655687e+00
   2.9421752e+00  -3.3666491e+00
   2.9452431e+00  -3.3670871e+00
   2.9483111e+00  -3.3668566e+00
   2.9513790e+00  -3.3660329e+00
   2.9544470e+00  -3.3647812e+00
   2.9575150e+00  -3.3633304e+00
   2.9605829e+00  -3.3619376e+00
   2.9636509e+00  -3.3608491e+00
   2.9667188e+00  -3.3602638e+00
   2.9697868e+00  -3.3603041e+00
   2.9728548e+00  -3.3609982e+00
   2.9759227e+00  -3.3622764e+00
   2.9789907e+00  -3.3639810e+00
   2.9820587e+00  -3.3658891e+00
   2.9851266e+00  -3.3677451e+00
   2.9881946e+00  -3.3692997e+00
   2.9912625e+00  -3.3703475e+00
   2.9943305e+00  -3.3707594e+00
   2.9973985e+00  -3.3705030e+00
   3.0004664e+00  -3.3696475e+00
   3.0035344e+00  -3.3683528e+00
   3.0066023e+00  -3.3668444e+00
   3.0096703e+00  -3.3653782e+00
   3.0127383e+00  -3.3642018e+00
   3.0158062e+00  -3.3635174e+00
   3.0188742e+00  -3.3634525e+00
   3.0219422e+00  -3.3640413e+00
   3.0250101e+00  -3.3652199e+00
   3.0280781e+00  -3.3668359e+00
   3.0311460e+00  -3.3686696e+00
   3.0342140e+00  -3.3704671e+00
   3.0372820e+00  -3.3719779e+00
   3.0403499e+00  -3.3729934e+00
   3.0434179e+00  -3.3733793e+00
   3.0464858e+00  -3.3730970e+00
   3.0495538e+00  -3.3722096e+00
   3.0526218e+00  -3.3708719e+00
   3.0556897e+00  -3.3693059e+00
   3.0587577e+00  -3.3677665e+00
   3.0618257e+00  -3.3665023e+00
   3.0648936e+00  -3.3657191e+00
   3.0679616e+00  -3.3655494e+00
   3.0710295e+00  -3.3660331e+00
   3.0740975e+00  -3.3671126e+00
   3.0771655e+00  -3.3686403e+00
   3.0802334e+00  -3.3704001e+00
   3.0833014e+00  -3.3721394e+00
   3.0863693e+00  -3.3736067e+00
   3.0894373e+00  -3.3745900e+00
   3.0925053e+00  -3.3749500e+00
   3.0955732e+00  -3.3746418e+00
   3.0986412e+00  -3.3737226e+00
   3.1017092e+00  -3.3723418e+00
   3.1047771e+00  -3.3707181e+00
   3.1078451e+00  -3.3691053e+00
   3.1109130e+00  -3.3677535e+00
   3.1139810e+00  -3.3668716e+00
   3.1170490e+00  -3.3665972e+00
   3.1201169e+00  -3.3669762e+00
   3.1231849e+00  -3.3679568e+00
   3.1262528e+00  -3.3693965e+00
   3.1293208e+00  -3.3710827e+00
   3.1323888e+00  -3.3727641e+00
   3.1354567e+00  -3.3741880e+00
   3.1385247e+00  -3.3751393e+00
  -3.1415927e+00  -3.3754733e+00
  -3.1385247e+00  -3.3751393e+00
  -3.1354567e+00  -3.3741880e+00
  -3.1323888e+00  -3.3727641e+00
  -3.1293208e+00  -3.3710827e+00
  -3.1262528e+00  -3.3693965e+00
  -3.1231849e+00  -3.3679568e+00
  -3.1201169e+00  -3.3669762e+00
  -3.1170490e+00  -3.3665972e+00
  -3.1139810e+00  -3.3668716e+00
  -3.1109130e+00  -3.3677535e+00
  -3.1078451e+00  -3.3691053e+00
  -3.1047771e+00  -3.3707181e+00
  -3.1017092e+00  -3.3723418e+00
  -3.0986412e+00  -3.3737226e+00
  -3.0955732e+00  -3.3746418e+00
  -3.0925053e+00  -3.3749500e+00
  -3.0894373e+00  -3.3745900e+00
  -3.0863693e+00  -3.3736067e+00
  -3.0833014e+00  -3.3721394e+00
  -3.0802334e+00  -3.3704001e+00
  -3.0771655e+00  -3.3686403e+00
  -3.0740975e+00  -3.3671126e+00
  -3.0710295e+00  -3.3660331e+00
  -3.0679616e+00  -3.3655494e+00
  -3.0648936e+00  -3.3657191e+00
  -3.0618257e+00  -3.3665023e+00
  -3.0587577e+00  -3.3677665e+00
  -3.0556897e+00  -3.3693059e+00
  -3.0526218e+00  -3.3708719e+00
  -3.0495538e+00  -3.3722096e+00
  -3.0464858e+00  -3.3730970e+00
  -3.0434179e+00  -3.3733793e+00
  -3.0403499e+00  -3.3729934e+00
  -3.0372820e+00  -3.3719779e+00
  -3.0342140e+00  -3.3704671e+00
  -3.0311460e+00  -3.3686696e+00
  -3.0280781e+00  -3.3668359e+00
  -3.0250101e+00  -3.3652199e+00
  -3.0219422e+00  -3.3640413e+00
  -3.0188742e+00  -3.3634525e+00
  -3.0158062e+00  -3.3635174e+00
  -3.0127383e+00  -3.3642018e+00
  -3.0096703e+00  -3.3653782e+00
  -3.0066023e+00  -3.3668444e+00
  -3.0035344e+00  -3.3683528e+00
  -3.0004664e+00  -3.3696475e+00
  -2.9973985e+00  -3.3705030e+00
  -2.9943305e+00  -3.3707594e+00
  -2.9912625e+00  -3.3703475e+00
  -2.9881946e+00  -3.3692997e+00
  -2.9851266e+00  -3.3677451e+00
  -2.9820587e+00  -3.3658891e+00
  -2.9789907e+00  -3.3639810e+00
  -2.9759227e+00  -3.3622764e+00
  -2.9728548e+00  -3.3609982e+00
  -2.9697868e+00  -3.3603041e+00
  -2.9667188e+00  -3.3602638e+00
  -2.9636509e+00  -3.3608491e+00
  -2.9605829e+00  -3.3619376e+00
  -2.9575150e+00  -3.3633304e+00
  -2.9544470e+00  -3.3647812e+00
  -2.9513790e+00  -3.3660329e+00
  -2.9483111e+00  -3.3668566e+00
  -2.9452431e+00  -3.3670871e+00
  -2.9421752e+00  -3.3666491e+00
  -2.9391072e+00  -3.3655687e+00
  -2.9360392e+00  -3.3639701e+00
  -2.9329713e+00  -3.3620552e+00
  -2.9299033e+00  -3.3600724e+00
  -2.9268353e+00  -3.3582786e+00
  -2.9237674e+00  -3.3569002e+00
  -2.9206994e+00  -3.3561002e+00
  -2.9176315e+00  -3.3559544e+00
  -2.9145635e+00  -3.3564402e+00
  -2.9114955e+00  -3.3574405e+00
  -2.9084276e+00  -3.3587598e+00
  -2.9053596e+00  -3.3601529e+00
  -2.9022917e+00  -3.3613615e+00
  -2.8992237e+00  -3.3621534e+00
  -2.8961557e+00  -3.3623580e+00
  -2.8930878e+00  -3.3618937e+00
  -2.8900198e+00  -3.3607806e+00
  -2.8869518e+00  -3.3591377e+00
  -2.8838839e+00  -3.3571634e+00
  -2.8808159e+00  -3.3551053e+00
  -2.8777480e+00  -3.3532216e+00
  -2.8746800e+00  -3.3517424e+00
  -2.8716120e+00  -3.3508358e+00
  -2.8685441e+00  -3.3505838e+00
  -2.8654761e+00  -3.3509697e+00
  -2.8624082e+00  -3.3518814e+00
  -2.8593402e+00  -3.3531268e+00
  -2.8562722e+00  -3.3544620e+00
  -2.8532043e+00  -3.3556276e+00
  -2.8501363e+00  -3.3563875e+00
  -2.8470683e+00  -3.3565661e+00
  -2.8440004e+00  -3.3560755e+00
  -2.8409324e+00  -3.3549295e+00
  -2.8378645e+00  -3.3532418e+00
  -2.8347965e+00  -3.3512077e+00
  -2.8317285e+00  -3.3490736e+00
  -2.8286606e+00  -3.3470992e+00
  -2.8255926e+00  -3.3455184e+00
  -2.8225246e+00  -3.3445045e+00
  -2.8194567e+00  -3.3441454e+00
  -2.8163887e+00  -3.3444308e+00
  -2.8133208e+00  -3.3452533e+00
  -2.8102528e+00  -3.3464246e+00
  -2.8071848e+00  -3.3477017e+00
  -2.8041169e+00  -3.3488240e+00
  -2.8010489e+00  -3.3495520e+00
  -2.7979810e+00  -3.3497045e+00
  -2.7949130e+00  -3.3491874e+00
  -2.7918450e+00  -3.3480082e+00
  -2.7887771e+00  -3.3462753e+00
  -2.7857091e+00  -3.3441807e+00
  -2.7826411e+00  -3.3419699e+00
  -2.7795732e+00  -3.3399040e+00
  -2.7765052e+00  -3.3382206e+00
  -2.7734373e+00  -3.3370984e+00
  -2.7703693e+00  -3.3366314e+00
  -2.7673013e+00  -3.3368153e+00
  -2.7642334e+00  -3.3375482e+00
  -2.7611654e+00  -3.3386447e+00
  -2.7580975e+00  -3.3398635e+00
  -2.7550295e+00  -3.3409423e+00
  -2.7519615e+00  -3.3416382e+00
  -2.7488936e+00  -3.3417646e+00
  -2.7458256e+00  -3.3412208e+00
  -2.7427576e+00  -3.3400081e+00
  -2.7396897e+00  -3.3382296e+00
  -2.7366217e+00  -3.3360739e+00
  -2.7335538e+00  -3.3337854e+00
  -2.7304858e+00  -3.3316270e+00
  -2.7274178e+00  -3.3298399e+00
  -2.7243499e+00  -3.3286083e+00
  -2.7212819e+00  -3.3280323e+00
  -2.7182140e+00  -3.3281139e+00
  -2.7151460e+00  -3.3287563e+00
  -2.7120780e+00  -3.3297776e+00
  -2.7090101e+00  -3.3309375e+00
  -2.7059421e+00  -3.3319727e+00
  -2.7028741e+00  -3.3326363e+00
  -2.6998062e+00  -3.3327364e+00
  -2.6967382e+00  -3.3321658e+00
  -2.6936703e+00  -3.3309193e+00
  -2.6906023e+00  -3.3290946e+00
  -2.6875343e+00  -3.3268771e+00
  -2.6844664e+00  -3.3245101e+00
  -2.6813984e+00  -3.3222580e+00
  -2.6783305e+00  -3.3203659e+00
  -2.6752625e+00  -3.3190235e+00
  -2.6721945e+00  -3.3183374e+00
  -2.6691266e+00  -3.3183156e+00
  -2.6660586e+00  -3.3188665e+00
  -2.6629906e+00  -3.3198118e+00
  -2.6599227e+00  -3.3209125e+00
  -2.6568547e+00  -3.3219037e+00
  -2.6537868e+00  -3.3225349e+00
  -2.6507188e+00  -3.3226086e+00
  -2.6476508e+00  -3.3220109e+00
  -2.6445829e+00  -3.3207302e+00
  -2.6415149e+00  -3.3188589e+00
  -2.6384470e+00  -3.3165787e+00
  -2.6353790e+00  -3.3141320e+00
  -2.6323110e+00  -3.3117850e+00
  -2.6292431e+00  -3.3097866e+00
  -2.6261751e+00  -3.3083320e+00
  -2.6231071e+00  -3.3075343e+00
  -2.6200392e+00  -3.3074078e+00
  -2.6169712e+00  -3.3078663e+00
  -2.6139033e+00  -3.3087349e+00
  -2.6108353e+00  -3.3097757e+00
  -2.6077673e+00  -3.3107225e+00
  -2.6046994e+00  -3.3113211e+00
  -2.6016314e+00  -3.3113681e+00
  -2.5985635e+00  -3.3107432e+00
  -2.5954955e+00  -3.3094280e+00
  -2.5924275e+00  -3.3075094e+00
  -2.5893596e+00  -3.3051655e+00
  -2.5862916e+00  -3.3026381e+00
  -2.5832236e+00  -3.3001947e+00
  -2.5801557e+00  -3.2980884e+00
  -2.5770877e+00  -3.2965201e+00
  -2.5740198e+00  -3.2956092e+00
  -2.5709518e+00  -3.2953766e+00
  -2.5678838e+00  -3.2957414e+00
  -2.5648159e+00  -3.2965323e+00
  -2.5617479e+00  -3.2975126e+00
  -2.5586800e+00  -3.2984147e+00
  -2.5556120e+00  -3.2989804e+00
  -2.5525440e+00  -3.2990006e+00
  -2.5494761e+00  -3.2983481e+00
  -2.5464081e+00  -3.2969979e+00
  -2.5433401e+00  -3.2950313e+00
  -2.5402722e+00  -3.2926229e+00
  -2.5372042e+00  -3.2900134e+00
  -2.5341363e+00  -3.2874722e+00
  -2.5310683e+00  -3.2852562e+00
  -2.5280003e+00  -3.2835723e+00
  -2.5249324e+00  -3.2825465e+00
  -2.5218644e+00  -3.2822062e+00
  -2.5187965e+00  -3.2824760e+00
  -2.5157285e+00  -3.2831882e+00
  -2.5126605e+00  -3.2841072e+00
  -2.5095926e+00  -3.2849640e+00
  -2.5065246e+00  -3.2854965e+00
  -2.5034566e+00  -3.2854897e+00
  -2.5003887e+00  -3.2848094e+00
  -2.4973207e+00  -3.2834238e+00
  -2.4942528e+00  -3.2814085e+00
  -2.4911848e+00  -3.2789345e+00
  -2.4881168e+00  -3.2762415e+00
  -2.4850489e+00  -3.2736006e+00
  -2.4819809e+00  -3.2712731e+00
  -2.4789130e+00  -3.2694716e+00
  -2.4758450e+00  -3.2683290e+00
  -2.4727770e+00  -3.2678793e+00
  -2.4697091e+00  -3.2680525e+00
  -2.4666411e+00  -3.2686847e+00
  -2.4635731e+00  -3.2695417e+00
  -2.4605052e+00  -3.2703527e+00
  -2.4574372e+00  -3.2708516e+00
  -2.4543693e+00  -3.2708175e+00
  -2.4513013e+00  -3.2701091e+00
  -2.4482333e+00  -3.2686875e+00
  -2.4451654e+00  -3.2666227e+00
  -2.4420974e+00  -3.2640819e+00
  -2.4390295e+00  -3.2613040e+00
  -2.4359615e+00  -3.2585616e+00
  -2.4328935e+00  -3.2561205e+00
  -2.4298256e+00  -3.2541992e+00
  -2.4267576e+00  -3.2529376e+00
  -2.4236896e+00  -3.2523764e+00
  -2.4206217e+00  -3.2524514e+00
  -2.4175537e+00  -3.2530024e+00
  -2.4144858e+00  -3.2537963e+00
  -2.4114178e+00  -3.2545608e+00
  -2.4083498e+00  -3.2550258e+00
  -2.4052819e+00  -3.2549641e+00
  -2.4022139e+00  -3.2542272e+00
  -2.3991460e+00  -3.2527692e+00
  -2.3960780e+00  -3.2506540e+00
  -2.3930100e+00  -3.2480452e+00
  -2.3899421e+00  -3.2451806e+00
  -2.3868741e+00  -3.2423347e+00
  -2.3838061e+00  -3.2397777e+00
  -2.3807382e+00  -3.2377343e+00
  -2.3776702e+00  -3.2363513e+00
  -2.3746023e+00  -3.2356766e+00
  -2.3715343e+00  -3.2356515e+00
  -2.3684663e+00  -3.2361198e+00
  -2.3653984e+00  -3.2368494e+00
  -2.3623304e+00  -3.2375668e+00
  -2.3592625e+00  -3.2379974e+00
  -2.3561945e+00  -3.2379077e+00
  -2.3531265e+00  -3.2371420e+00
  -2.3500586e+00  -3.2356470e+00
  -2.3469906e+00  -3.2334805e+00
  -2.3439226e+00  -3.2308023e+00
  -2.3408547e+00  -3.2278491e+00
  -2.3377867e+00  -3.2248976e+00
  -2.3347188e+00  -3.2222222e+00
  -2.3316508e+00  -3.2200540e+00
  -2.3285828e+00  -3.2185471e+00
  -2.3255149e+00  -3.2177563e+00
  -2.3224469e+00  -3.2176291e+00
  -2.3193790e+00  -3.2180130e+00
  -2.3163110e+00  -3.2186773e+00
  -2.3132430e+00  -3.2193467e+00
  -2.3101751e+00  -3.2197424e+00
  -2.3071071e+00  -3.2196244e+00
  -2.3040391e+00  -3.2188294e+00
  -2.3009712e+00  -3.2172967e+00
  -2.2979032e+00  -3.2150779e+00
  -2.2948353e+00  -3.2123289e+00
  -2.2917673e+00  -3.2092853e+00
  -2.2886993e+00  -3.2062257e+00
  -2.2856314e+00  -3.2034292e+00
  -2.2825634e+00  -3.2011333e+00
  -2.2794955e+00  -3.1994997e+00
  -2.2764275e+00  -3.1985903e+00
  -2.2733595e+00  -3.1983587e+00
  -2.2702916e+00  -3.1986564e+00
  -2.2672236e+00  -3.1992540e+00
  -2.2641556e+00  -3.1998746e+00
  -2.2610877e+00  -3.2002347e+00
  -2.2580197e+00  -3.2000880e+00
  -2.2549518e+00  -3.1992633e+00
  -2.2518838e+00  -3.1976923e+00
  -2.2488158e+00  -3.1954201e+00
  -2.2457479e+00  -3.1925986e+00
  -2.2426799e+00  -3.1894624e+00
  -2.2396120e+00  -3.1862922e+00
  -2.2365440e+00  -3.1833716e+00
  -2.2334760e+00  -3.1809450e+00
  -2.2304081e+00  -3.1791815e+00
  -2.2273401e+00  -3.1781507e+00
  -2.2242721e+00  -3.1778122e+00
  -2.2212042e+00  -3.1780218e+00
  -2.2181362e+00  -3.1785512e+00
  -2.2150683e+00  -3.1791218e+00
  -2.2120003e+00  -3.1794458e+00
  -2.2089323e+00  -3.1792699e+00
  -2.2058644e+00  -3.1784150e+00
  -2.2027964e+00  -3.1768049e+00
  -2.1997284e+00  -3.1744781e+00
  -2.1966605e+00  -3.1715825e+00
  -2.1935925e+00  -3.1683514e+00
  -2.1905246e+00  -3.1650677e+00
  -2.1874566e+00  -3.1620198e+00
  -2.1843886e+00  -3.1594591e+00
  -2.1813207e+00  -3.1575624e+00
  -2.1782527e+00  -3.1564070e+00
  -2.1751848e+00  -3.1559590e+00
  -2.1721168e+00  -3.1560782e+00
  -2.1690488e+00  -3.1565378e+00
  -2.1659809e+00  -3.1570574e+00
  -2.1629129e+00  -3.1573445e+00
  -2.1598449e+00  -3.1571389e+00
  -2.1567770e+00  -3.1562533e+00
  -2.1537090e+00  -3.1546032e+00
  -2.1506411e+00  -3.1522206e+00
  -2.1475731e+00  -3.1492489e+00
  -2.1445051e+00  -3.1459206e+00
  -2.1414372e+00  -3.1425203e+00
  -2.1383692e+00  -3.1393417e+00
  -2.1353013e+00  -3.1366432e+00
  -2.1322333e+00  -3.1346097e+00
  -2.1291653e+00  -3.1333263e+00
  -2.1260974e+00  -3.1327657e+00
  -2.1230294e+00  -3.1327921e+00
  -2.1199614e+00  -3.1331801e+00
  -2.1168935e+00  -3.1336475e+00
  -2.1138255e+00  -3.1338969e+00
  -2.1107576e+00  -3.1336610e+00
  -2.1076896e+00  -3.1327441e+00
  -2.1046216e+00  -3.1310532e+00
  -2.1015537e+00  -3.1286134e+00
  -2.0984857e+00  -3.1255637e+00
  -2.0954178e+00  -3.1221353e+00
  -2.0923498e+00  -3.1186152e+00
  -2.0892818e+00  -3.1153022e+00
  -2.0862139e+00  -3.1124618e+00
  -2.0831459e+00  -3.1102874e+00
  -2.0800779e+00  -3.1088723e+00
  -2.0770100e+00  -3.1081960e+00
  -2.0739420e+00  -3.1081270e+00
  -2.0708741e+00  -3.1084414e+00
  -2.0678061e+00  -3.1088553e+00
  -2.0647381e+00  -3.1090661e+00
  -2.0616702e+00  -3.1087993e+00
  -2.0586022e+00  -3.1078504e+00
  -2.0555343e+00  -3.1061177e+00
  -2.0524663e+00  -3.1036192e+00
  -2.0493983e+00  -3.1004893e+00
  -2.0463304e+00  -3.0969580e+00
  -2.0432624e+00  -3.0933145e+00
  -2.0401944e+00  -3.0898629e+00
  -2.0371265e+00  -3.0868764e+00
  -2.0340585e+00  -3.0845569e+00
  -2.0309906e+00  -3.0830060e+00
  -2.0279226e+00  -3.0822103e+00
  -2.0248546e+00  -3.0820431e+00
  -2.0217867e+00  -3.0822818e+00
  -2.0187187e+00  -3.0826405e+00
  -2.0156508e+00  -3.0828119e+00
  -2.0125828e+00  -3.0825134e+00
  -2.0095148e+00  -3.0815317e+00
  -2.0064469e+00  -3.0797563e+00
  -2.0033789e+00  -3.0771975e+00
  -2.0003109e+00  -3.0739851e+00
  -1.9972430e+00  -3.0703477e+00
  -1.9941750e+00  -3.0665769e+00
  -1.9911071e+00  -3.0629823e+00
  -1.9880391e+00  -3.0598449e+00
  -1.9849711e+00  -3.0573755e+00
  -1.9819032e+00  -3.0556845e+00
  -1.9788352e+00  -3.0547657e+00
  -1.9757673e+00  -3.0544969e+00
  -1.9726993e+00  -3.0546576e+00
  -1.9696313e+00  -3.0549596e+00
  -1.9665634e+00  -3.0550903e+00
  -1.9634954e+00  -3.0547594e+00
  -1.9604274e+00  -3.0537442e+00
  -1.9573595e+00  -3.0519249e+00
  -1.9542915e+00  -3.0493040e+00
  -1.9512236e+00  -3.0460065e+00
  -1.9481556e+00  -3.0422596e+00
  -1.9450876e+00  -3.0383573e+00
  -1.9420197e+00  -3.0346149e+00
  -1.9389517e+00  -3.0313216e+00
  -1.9358838e+00  -3.0286972e+00
  -1.9328158e+00  -3.0268612e+00
  -1.9297478e+00  -3.0258150e+00
  -1.9266799e+00  -3.0254414e+00
  -1.9236119e+00  -3.0255213e+00
  -1.9205439e+00  -3.0257648e+00
  -1.9174760e+00  -3.0258537e+00
  -1.9144080e+00  -3.0254896e+00
  -1.9113401e+00  -3.0244399e+00
  -1.9082721e+00  -3.0225755e+00
  -1.9052041e+00  -3.0198907e+00
  -1.9021362e+00  -3.0165053e+00
  -1.8990682e+00  -3.0126452e+00
  -1.8960003e+00  -3.0086069e+00
  -1.8929323e+00  -3.0047115e+00
  -1.8898643e+00  -3.0012565e+00
  -1.8867964e+00  -2.9984717e+00
  -1.8837284e+00  -2.9964855e+00
  -1.8806604e+00  -2.9953073e+00
  -1.8775925e+00  -2.9948250e+00
  -1.8745245e+00  -2.9948214e+00
  -1.8714566e+00  -2.9950044e+00
  -1.8683886e+00  -2.9950501e+00
  -1.8653206e+00  -2.9946517e+00
  -1.8622527e+00  -2.9935667e+00
  -1.8591847e+00  -2.9916558e+00
  -1.8561168e+00  -2.9889050e+00
  -1.8530488e+00  -2.9854288e+00
  -1.8499808e+00  -2.9814514e+00
  -1.8469129e+00  -2.9772721e+00
  -1.8438449e+00  -2.9732181e+00
  -1.8407769e+00  -2.9695955e+00
  -1.8377090e+00  -2.9666440e+00
  -1.8346410e+00  -2.9645019e+00
  -1.8315731e+00  -2.9631867e+00
  -1.8285051e+00  -2.9625917e+00
  -1.8254371e+00  -2.9625014e+00
  -1.8223692e+00  -2.9626216e+00
  -1.8193012e+00  -2.9626227e+00
  -1.8162333e+00  -2.9621890e+00
  -1.8131653e+00  -2.9610676e+00
  -1.8100973e+00  -2.9591087e+00
  -1.8070294e+00  -2.9562897e+00
  -1.8039614e+00  -2.9527193e+00
  -1.8008934e+00  -2.9486204e+00
  -1.7978255e+00  -2.9442947e+00
  -1.7947575e+00  -2.9400758e+00
  -1.7916896e+00  -2.9362790e+00
  -1.7886216e+00  -2.9331542e+00
  -1.7855536e+00  -2.9308501e+00
  -1.7824857e+00  -2.9293923e+00
  -1.7794177e+00  -2.9286801e+00
  -1.7763498e+00  -2.9284996e+00
  -1.7732818e+00  -2.9285547e+00
  -1.7702138e+00  -2.9285095e+00
  -1.7671459e+00  -2.9280394e+00
  -1.7640779e+00  -2.9268804e+00
  -1.7610099e+00  -2.9248720e+00
  -1.7579420e+00  -2.9219823e+00
  -1.7548740e+00  -2.9183143e+00
  -1.7518061e+00  -2.9140890e+00
  -1.7487381e+00  -2.9096110e+00
  -1.7456701e+00  -2.9052205e+00
  -1.7426022e+00  -2.9012423e+00
  -1.7395342e+00  -2.8979370e+00
  -1.7364663e+00  -2.8954640e+00
  -1.7333983e+00  -2.8938577e+00
  -1.7303303e+00  -2.8930232e+00
  -1.7272624e+00  -2.8927489e+00
  -1.7241944e+00  -2.8927361e+00
  -1.7211264e+00  -2.8926429e+00
  -1.7180585e+00  -2.8921350e+00
  -1.7149905e+00  -2.8909372e+00
  -1.7119226e+00  -2.8888774e+00
  -1.7088546e+00  -2.8859144e+00
  -1.7057866e+00  -2.8821448e+00
  -1.7027187e+00  -2.8777880e+00
  -1.6996507e+00  -2.8731513e+00
  -1.6965828e+00  -2.8685819e+00
  -1.6935148e+00  -2.8644144e+00
  -1.6904468e+00  -2.8609208e+00
  -1.6873789e+00  -2.8582713e+00
  -1.6843109e+00  -2.8565099e+00
  -1.6812429e+00  -2.8555478e+00
  -1.6781750e+00  -2.8551754e+00
  -1.6751070e+00  -2.8550919e+00
  -1.6720391e+00  -2.8549487e+00
  -1.6689711e+00  -2.8544015e+00
  -1.6659031e+00  -2.8531634e+00
  -1.6628352e+00  -2.8510504e+00
  -1.6597672e+00  -2.8480112e+00
  -1.6566993e+00  -2.8441358e+00
  -1.6536313e+00  -2.8396418e+00
  -1.6505633e+00  -2.8348393e+00
  -1.6474954e+00  -2.8300830e+00
  -1.6444274e+00  -2.8257175e+00
  -1.6413594e+00  -2.8220269e+00
  -1.6382915e+00  -2.8191929e+00
  -1.6352235e+00  -2.8172692e+00
  -1.6321556e+00  -2.8161735e+00
  -1.6290876e+00  -2.8156985e+00
  -1.6260196e+00  -2.8155409e+00
  -1.6229517e+00  -2.8153455e+00
  -1.6198837e+00  -2.8147575e+00
  -1.6168158e+00  -2.8134776e+00
  -1.6137478e+00  -2.8113092e+00
  -1.6106798e+00  -2.8081905e+00
  -1.6076119e+00  -2.8042047e+00
  -1.6045439e+00  -2.7995673e+00
  -1.6014759e+00  -2.7945914e+00
  -1.5984080e+00  -2.7896393e+00
  -1.5953400e+00  -2.7850664e+00
  -1.5922721e+00  -2.7811693e+00
  -1.5892041e+00  -2.7781418e+00
  -1.5861361e+00  -2.7760479e+00
  -1.5830682e+00  -2.7748120e+00
  -1.5800002e+00  -2.7742293e+00
  -1.5769322e+00  -2.7739941e+00
  -1.5738643e+00  -2.7737440e+00
  -1.5707963e+00  -2.7731134e+00
  -1.5677284e+00  -2.7717900e+00
  -1.5646604e+00  -2.7695639e+00
  -1.5615924e+00  -2.7663622e+00
  -1.5585245e+00  -2.7622609e+00
  -1.5554565e+00  -2.7574732e+00
  -1.5523886e+00  -2.7523155e+00
  -1.5493206e+00  -2.7471578e+00
  -1.5462526e+00  -2.7423673e+00
  -1.5431847e+00  -2.7382531e+00
  -1.5401167e+00  -2.7350222e+00
  -1.5370487e+00  -2.7327493e+00
  -1.5339808e+00  -2.7313661e+00
  -1.5309128e+00  -2.7306701e+00
  -1.5278449e+00  -2.7303534e+00
  -1.5247769e+00  -2.7300459e+00
  -1.5217089e+00  -2.7293707e+00
  -1.5186410e+00  -2.7280018e+00
  -1.5155730e+00  -2.7257154e+00
  -1.5125051e+00  -2.7224268e+00
  -1.5094371e+00  -2.7182044e+00
  -1.5063691e+00  -2.7132589e+00
  -1.5033012e+00  -2.7079101e+00
  -1.5002332e+00  -2.7025363e+00
  -1.4971652e+00  -2.6975165e+00
  -1.4940973e+00  -2.6931739e+00
  -1.4910293e+00  -2.6897287e+00
  -1.4879614e+00  -2.6872672e+00
  -1.4848934e+00  -2.6857285e+00
  -1.4818254e+00  -2.6849132e+00
  -1.4787575e+00  -2.6845104e+00
  -1.4756895e+00  -2.6841426e+00
  -1.4726216e+00  -2.6834206e+00
  -1.4695536e+00  -2.6820040e+00
  -1.4664856e+00  -2.6796545e+00
  -1.4634177e+00  -2.6762748e+00
  -1.4603497e+00  -2.6719250e+00
  -1.4572817e+00  -2.6668134e+00
  -1.4542138e+00  -2.6612632e+00
  -1.4511458e+00  -2.6556614e+00
  -1.4480779e+00  -2.6503998e+00
  -1.4450099e+00  -2.6458160e+00
  -1.4419419e+00  -2.6421445e+00
  -1.4388740e+00  -2.6394836e+00
  -1.4358060e+00  -2.6377807e+00
  -1.4327381e+00  -2.6368391e+00
  -1.4296701e+00  -2.6363455e+00
  -1.4266021e+00  -2.6359139e+00
  -1.4235342e+00  -2.6351427e+00
  -1.4204662e+00  -2.6336761e+00
  -1.4173982e+00  -2.6312603e+00
  -1.4143303e+00  -2.6277847e+00
  -1.4112623e+00  -2.6233007e+00
  -1.4081944e+00  -2.6180138e+00
  -1.4051264e+00  -2.6122508e+00
  -1.4020584e+00  -2.6064080e+00
  -1.3989905e+00  -2.6008905e+00
  -1.3959225e+00  -2.5960514e+00
  -1.3928546e+00  -2.5921403e+00
  -1.3897866e+00  -2.5892682e+00
  -1.3867186e+00  -2.5873911e+00
  -1.3836507e+00  -2.5863157e+00
  -1.3805827e+00  -2.5857258e+00
  -1.3775147e+00  -2.5852266e+00
  -1.3744468e+00  -2.5844034e+00
  -1.3713788e+00  -2.5828842e+00
  -1.3683109e+00  -2.5803985e+00
  -1.3652429e+00  -2.5768217e+00
  -1.3621749e+00  -2.5721959e+00
  -1.3591070e+00  -2.5667235e+00
  -1.3560390e+00  -2.5607351e+00
  -1.3529711e+00  -2.5546368e+00
  -1.3499031e+00  -2.5488479e+00
  -1.3468351e+00  -2.5437377e+00
  -1.3437672e+00  -2.5395721e+00
  -1.3406992e+00  -2.5364756e+00
  -1.3376312e+00  -2.5344134e+00
  -1.3345633e+00  -2.5331957e+00
  -1.3314953e+00  -2.5325033e+00
  -1.3284274e+00  -2.5319324e+00
  -1.3253594e+00  -2.5310542e+00
  -1.3222914e+00  -2.5294793e+00
  -1.3192235e+00  -2.5269198e+00
  -1.3161555e+00  -2.5232360e+00
  -1.3130876e+00  -2.5184598e+00
  -1.3100196e+00  -2.5127906e+00
  -1.3069516e+00  -2.5065626e+00
  -1.3038837e+00  -2.5001926e+00
  -1.3008157e+00  -2.4941149e+00
  -1.2977477e+00  -2.4887161e+00
  -1.2946798e+00  -2.4842794e+00
  -1.2916118e+00  -2.4809438e+00
  -1.2885439e+00  -2.4786842e+00
  -1.2854759e+00  -2.4773147e+00
  -1.2824079e+00  -2.4765129e+00
  -1.2793400e+00  -2.4758657e+00
  -1.2762720e+00  -2.4749289e+00
  -1.2732041e+00  -2.4732950e+00
  -1.2701361e+00  -2.4706573e+00
  -1.2670681e+00  -2.4668598e+00
  -1.2640002e+00  -2.4619238e+00
  -1.2609322e+00  -2.4560449e+00
  -1.2578642e+00  -2.4495617e+00
  -1.2547963e+00  -2.4429019e+00
  -1.2517283e+00  -2.4365158e+00
  -1.2486604e+00  -2.4308089e+00
  -1.2455924e+00  -2.4260825e+00
  -1.2425244e+00  -2.4224911e+00
  -1.2394565e+00  -2.4200204e+00
  -1.2363885e+00  -2.4184884e+00
  -1.2333206e+00  -2.4175696e+00
  -1.2302526e+00  -2.4168406e+00
  -1.2271846e+00  -2.4158414e+00
  -1.2241167e+00  -2.4141448e+00
  -1.2210487e+00  -2.4114239e+00
  -1.2179807e+00  -2.4075054e+00
  -1.2149128e+00  -2.4023988e+00
  -1.2118448e+00  -2.3962960e+00
  -1.2087769e+00  -2.3895398e+00
  -1.2057089e+00  -2.3825697e+00
  -1.2026409e+00  -2.3758534e+00
  -1.1995730e+00  -2.3698162e+00
  -1.1965050e+00  -2.3647792e+00
  -1.1934371e+00  -2.3609135e+00
  -1.1903691e+00  -2.3582161e+00
  -1.1873011e+00  -2.3565095e+00
  -1.1842332e+00  -2.3554650e+00
  -1.1811652e+00  -2.3546483e+00
  -1.1780972e+00  -2.3535822e+00
  -1.1750293e+00  -2.3518186e+00
  -1.1719613e+00  -2.3490089e+00
  -1.1688934e+00  -2.3449610e+00
  -1.1658254e+00  -2.3396719e+00
  -1.1627574e+00  -2.3333290e+00
  -1.1596895e+00  -2.3262797e+00
  -1.1566215e+00  -2.3189763e+00
  -1.1535536e+00  -2.3119050e+00
  -1.1504856e+00  -2.3055126e+00
  -1.1474176e+00  -2.3001413e+00
  -1.1443497e+00  -2.2959802e+00
  -1.1412817e+00  -2.2930386e+00
  -1.1382137e+00  -2.2911437e+00
  -1.1351458e+00  -2.2899636e+00
  -1.1320778e+00  -2.2890523e+00
  -1.1290099e+00  -2.2879144e+00
  -1.1259419e+00  -2.2860790e+00
  -1.1228739e+00  -2.2831741e+00
  -1.1198060e+00  -2.2789874e+00
  -1.1167380e+00  -2.2735021e+00
  -1.1136701e+00  -2.2669007e+00
  -1.1106021e+00  -2.2595357e+00
  -1.1075341e+00  -2.2518729e+00
  -1.1044662e+00  -2.2444185e+00
  -1.1013982e+00  -2.2376424e+00
  -1.0983302e+00  -2.2319099e+00
  -1.0952623e+00  -2.2274294e+00
  -1.0921943e+00  -2.2242235e+00
  -1.0891264e+00  -2.2221250e+00
  -1.0860584e+00  -2.2207980e+00
  -1.0829904e+00  -2.2197843e+00
  -1.0799225e+00  -2.2185688e+00
  -1.0768545e+00  -2.2166561e+00
  -1.0737866e+00  -2.2136489e+00
  -1.0707186e+00  -2.2093126e+00
  -1.0676506e+00  -2.2036155e+00
  -1.0645827e+00  -2.1967347e+00
  -1.0615147e+00  -2.1890280e+00
  -1.0584467e+00  -2.1809759e+00
  -1.0553788e+00  -2.1731062e+00
  -1.0523108e+00  -2.1659142e+00
  -1.0492429e+00  -2.1597897e+00
  -1.0461749e+00  -2.1549623e+00
  -1.0431069e+00  -2.1514694e+00
  -1.0400390e+00  -2.1491493e+00
  -1.0369710e+00  -2.1476625e+00
  -1.0339031e+00  -2.1465376e+00
  -1.0308351e+00  -2.1452379e+00
  -1.0277671e+00  -2.1432417e+00
  -1.0246992e+00  -2.1401238e+00
  -1.0216312e+00  -2.1356257e+00
  -1.0185632e+00  -2.1296989e+00
  -1.0154953e+00  -2.1225148e+00
  -1.0124273e+00  -2.1144365e+00
  -1.0093594e+00  -2.1059608e+00
  -1.0062914e+00  -2.0976391e+00
  -1.0032234e+00  -2.0899937e+00
  -1.0001555e+00  -2.0834419e+00
  -9.9708751e-01  -2.0782362e+00
  -9.9401955e-01  -2.0744298e+00
  -9.9095159e-01  -2.0718677e+00
  -9.8788363e-01  -2.0702063e+00
  -9.8481567e-01  -2.0689599e+00
  -9.8174770e-01  -2.0675685e+00
  -9.7867974e-01  -2.0654814e+00
  -9.7561178e-01  -2.0622435e+00
  -9.7254382e-01  -2.0575693e+00
  -9.6947586e-01  -2.0513923e+00
  -9.6640790e-01  -2.0438771e+00
  -9.6333993e-01  -2.0353929e+00
  -9.6027197e-01  -2.0264539e+00
  -9.5720401e-01  -2.0176373e+00
  -9.5413605e-01  -2.0094956e+00
  -9.5106809e-01  -2.0024755e+00
  -9.4800013e-01  -1.9968550e+00
  -9.4493217e-01  -1.9927046e+00
  -9.4186420e-01  -1.9898766e+00
  -9.3879624e-01  -1.9880234e+00
  -9.3572828e-01  -1.9866435e+00
  -9.3266032e-01  -1.9851516e+00
  -9.2959236e-01  -1.9829655e+00
  -9.2652440e-01  -1.9795965e+00
  -9.2345643e-01  -1.9747298e+00
  -9.2038847e-01  -1.9682787e+00
  -9.1732051e-01  -1.9604002e+00
  -9.1425255e-01  -1.9514701e+00
  -9.1118459e-01  -1.9420216e+00
  -9.0811663e-01  -1.9326603e+00
  -9.0504866e-01  -1.9239719e+00
  -9.0198070e-01  -1.9164357e+00
  -8.9891274e-01  -1.9103577e+00
  -8.9584478e-01  -1.9058278e+00
  -8.9277682e-01  -1.9027062e+00
  -8.8970886e-01  -1.9006410e+00
  -8.8664090e-01  -1.8991137e+00
  -8.8357293e-01  -1.8975113e+00
  -8.8050497e-01  -1.8952163e+00
  -8.7743701e-01  -1.8917034e+00
  -8.7436905e-01  -1.8866252e+00
  -8.7130109e-01  -1.8798720e+00
  -8.6823313e-01  -1.8715924e+00
  -8.6516516e-01  -1.8621693e+00
  -8.6209720e-01  -1.8521569e+00
  -8.5902924e-01  -1.8421925e+00
  -8.5596128e-01  -1.8328982e+00
  -8.5289332e-01  -1.8247899e+00
  -8.4982536e-01  -1.8182042e+00
  -8.4675739e-01  -1.8132527e+00
  -8.4368943e-01  -1.8098049e+00
  -8.4062147e-01  -1.8075040e+00
  -8.3755351e-01  -1.8058129e+00
  -8.3448555e-01  -1.8040879e+00
  -8.3141759e-01  -1.8016728e+00
  -8.2834963e-01  -1.7980011e+00
  -8.2528166e-01  -1.7926887e+00
  -8.2221370e-01  -1.7856005e+00
  -8.1914574e-01  -1.7768752e+00
  -8.1607778e-01  -1.7669033e+00
  -8.1300982e-01  -1.7562627e+00
  -8.0994186e-01  -1.7456256e+00
  -8.0687389e-01  -1.7356553e+00
  -8.0380593e-01  -1.7269080e+00
  -8.0073797e-01  -1.7197551e+00
  -7.9767001e-01  -1.7143321e+00
  -7.9460205e-01  -1.7105191e+00
  -7.9153409e-01  -1.7079543e+00
  -7.8846612e-01  -1.7060800e+00
  -7.8539816e-01  -1.7042183e+00
  -7.8233020e-01  -1.7016698e+00
  -7.7926224e-01  -1.6978215e+00
  -7.7619428e-01  -1.6922483e+00
  -7.7312632e-01  -1.6847857e+00
  -7.7005836e-01  -1.6755614e+00
  -7.6699039e-01  -1.6649740e+00
  -7.6392243e-01  -1.6536279e+00
  -7.6085447e-01  -1.6422350e+00
  -7.5778651e-01  -1.6315044e+00
  -7.5471855e-01  -1.6220380e+00
  -7.5165059e-01  -1.6142463e+00
  -7.4858262e-01  -1.6082919e+00
  -7.4551466e-01  -1.6040670e+00
  -7.4244670e-01  -1.6012044e+00
  -7.3937874e-01  -1.5991235e+00
  -7.3631078e-01  -1.5971084e+00
  -7.3324282e-01  -1.5944105e+00
  -7.3017486e-01  -1.5903647e+00
  -7.2710689e-01  -1.5844985e+00
  -7.2403893e-01  -1.5766143e+00
  -7.2097097e-01  -1.5668264e+00
  -7.1790301e-01  -1.5555427e+00
  -7.1483505e-01  -1.5433976e+00
  -7.1176709e-01  -1.5311477e+00
  -7.0869912e-01  -1.5195544e+00
  -7.0563116e-01  -1.5092716e+00
  -7.0256320e-01  -1.5007540e+00
  -6.9949524e-01  -1.4941954e+00
  -6.9642728e-01  -1.4895018e+00
  -6.9335932e-01  -1.4863002e+00
  -6.9029135e-01  -1.4839845e+00
  -6.8722339e-01  -1.4817956e+00
  -6.8415543e-01  -1.4789294e+00
  -6.8108747e-01  -1.4746607e+00
  -6.7801951e-01  -1.4684628e+00
  -6.7495155e-01  -1.4600993e+00
  -6.7188359e-01  -1.4496688e+00
  -6.6881562e-01  -1.4375897e+00
  -6.6574766e-01  -1.4245304e+00
  -6.6267970e-01  -1.4112990e+00
  -6.5961174e-01  -1.3987170e+00
  -6.5654378e-01  -1.3874979e+00
  -6.5347582e-01  -1.3781471e+00
  -6.5040785e-01  -1.3708944e+00
  -6.4733989e-01  -1.3656618e+00
  -6.4427193e-01  -1.3620705e+00
  -6.4120397e-01  -1.3594854e+00
  -6.3813601e-01  -1.3570981e+00
  -6.3506805e-01  -1.3540406e+00
  -6.3200008e-01  -1.3495182e+00
  -6.2893212e-01  -1.3429408e+00
  -6.2586416e-01  -1.3340267e+00
  -6.2279620e-01  -1.3228555e+00
  -6.1972824e-01  -1.3098574e+00
  -6.1666028e-01  -1.2957401e+00
  -6.1359232e-01  -1.2813715e+00
  -6.1052435e-01  -1.2676430e+00
  -6.0745639e-01  -1.2553372e+00
  -6.0438843e-01  -1.2450188e+00
  -6.0132047e-01  -1.2369592e+00
  -5.9825251e-01  -1.2310999e+00
  -5.9518455e-01  -1.2270553e+00
  -5.9211658e-01  -1.2241577e+00
  -5.8904862e-01  -1.2215417e+00
  -5.8598066e-01  -1.2182648e+00
  -5.8291270e-01  -1.2134507e+00
  -5.7984474e-01  -1.2064345e+00
  -5.7677678e-01  -1.1968800e+00
  -5.7370881e-01  -1.1848440e+00
  -5.7064085e-01  -1.1707698e+00
  -5.6757289e-01  -1.1554113e+00
  -5.6450493e-01  -1.1397071e+00
  -5.6143697e-01  -1.1246307e+00
  -5.5836901e-01  -1.1110463e+00
  -5.5530105e-01  -1.0995884e+00
  -5.5223308e-01  -1.0905779e+00
  -5.4916512e-01  -1.0839795e+00
  -5.4609716e-01  -1.0794008e+00
  -5.4302920e-01  -1.0761361e+00
  -5.3996124e-01  -1.0732535e+00
  -5.3689328e-01  -1.0697224e+00
  -5.3382531e-01  -1.0645694e+00
  -5.3075735e-01  -1.0570391e+00
  -5.2768939e-01  -1.0467292e+00
  -5.2462143e-01  -1.0336680e+00
  -5.2155347e-01  -1.0183139e+00
  -5.1848551e-01  -1.0014758e+00
  -5.1541754e-01  -9.8417696e-01
  -5.1234958e-01  -9.6748966e-01
  -5.0928162e-01  -9.5237581e-01
  -5.0621366e-01  -9.3955364e-01
  -5.0314570e-01  -9.2940386e-01
  -5.0007774e-01  -9.2191954e-01
  -4.9700978e-01  -9.1670130e-01
  -4.9394181e-01  -9.1299912e-01
  -4.9087385e-01  -9.0980202e-01
  -4.8780589e-01  -9.0597350e-01
  -4.8473793e-01  -9.0042160e-01
  -4.8166997e-01  -8.9227980e-01
  -4.7860201e-01  -8.8106349e-01
  -4.7553404e-01  -8.6676453e-01
  -4.7246608e-01  -8.4985847e-01
  -4.6939812e-01  -8.3122173e-01
  -4.6633016e-01  -8.1198079e-01
  -4.6326220e-01  -7.9332922e-01
  -4.6019424e-01  -7.7634870e-01
  -4.5712627e-01  -7.6186007e-01
  -4.5405831e-01  -7.5031750e-01
  -4.5099035e-01  -7.4175005e-01
  -4.4792239e-01  -7.3575130e-01
  -4.4485443e-01  -7.3151872e-01
  -4.4178647e-01  -7.2794549e-01
  -4.3871851e-01  -7.2376473e-01
  -4.3565054e-01  -7.1773671e-01
  -4.3258258e-01  -7.0885442e-01
  -4.2951462e-01  -6.9652750e-01
  -4.2644666e-01  -6.8069968e-01
  -4.2337870e-01  -6.6186668e-01
  -4.2031074e-01  -6.4098893e-01
  -4.1724277e-01  -6.1932322e-01
  -4.1417481e-01  -5.9821566e-01
  -4.1110685e-01  -5.7889866e-01
  -4.0803889e-01  -5.6232221e-01
  -4.0497093e-01  -5.4903355e-01
  -4.0190297e-01  -5.3910853e-01
  -3.9883500e-01  -5.3213437e-01
  -3.9576704e-01  -5.2724522e-01
  -3.9269908e-01  -5.2321529e-01
  -3.8963112e-01  -5.1861266e-01
  -3.8656316e-01  -5.1200732e-01
  -3.8349520e-01  -5.0220820e-01
  -3.8042724e-01  -4.8848399e-01
  -3.7735927e-01  -4.7071196e-01
  -3.7429131e-01  -4.4941157e-01
  -3.7122335e-01  -4.2565174e-01
  -3.6815539e-01  -4.0085918e-01
  -3.6508743e-01  -3.7657901e-01
  -3.6201947e-01  -3.5424004e-01
  -3.5895150e-01  -3.3496056e-01
  -3.5588354e-01  -3.1941000e-01
  -3.5281558e-01  -3.0772780e-01
  -3.4974762e-01  -2.9949701e-01
  -3.4667966e-01  -2.9377385e-01
  -3.4361170e-01  -2.8918020e-01
  -3.4054373e-01  -2.8406737e-01
  -3.3747577e-01  -2.7674954e-01
  -3.3440781e-01  -2.6578289e-01
  -3.3133985e-01  -2.5023790e-01
  -3.2827189e-01  -2.2989456e-01
  -3.2520393e-01  -2.0530018e-01
  -3.2213597e-01  -1.7767032e-01
  -3.1906800e-01  -1.4866413e-01
  -3.1600004e-01  -1.2009920e-01
  -3.1293208e-01  -9.3672683e-02
  -3.0986412e-01  -7.0732964e-02
  -3.0679616e-01  -5.2118167e-02
  -3.0372820e-01  -3.8059289e-02
  -3.0066023e-01  -2.8141353e-02
  -2.9759227e-01  -2.1322504e-02
  -2.9452431e-01  -1.6021482e-02
  -2.9145635e-01  -1.0289707e-02
  -2.8838839e-01  -2.0760356e-03
  -2.8532043e-01   1.0435332e-02
  -2.8225246e-01   2.8474623e-02
  -2.7918450e-01   5.2417319e-02
  -2.7611654e-01   8.1684535e-02
  -2.7304858e-01   1.1484926e-01
  -2.6998062e-01   1.4991132e-01
  -2.6691266e-01   1.8465301e-01
  -2.6384470e-01   2.1698424e-01
  -2.6077673e-01   2.4521946e-01
  -2.5770877e-01   2.6826979e-01
  -2.5464081e-01   2.8576017e-01
  -2.5157285e-01   2.9808635e-01
  -2.4850489e-01   3.0641559e-01
  -2.4543693e-01   3.1261595e-01
  -2.4236896e-01   3.1908424e-01
  -2.3930100e-01   3.2844465e-01
  -2.3623304e-01   3.4312309e-01
  -2.3316508e-01   3.6486562e-01
  -2.3009712e-01   3.9433336e-01
  -2.2702916e-01   4.3091878e-01
  -2.2396120e-01   4.7285740e-01
  -2.2089323e-01   5.1758991e-01
  -2.1782527e-01   5.6224189e-01
  -2.1475731e-01   6.0408102e-01
  -2.1168935e-01   6.4086962e-01
  -2.0862139e-01   6.7109844e-01
  -2.0555343e-01   6.9412951e-01
  -2.0248546e-01   7.1028229e-01
  -1.9941750e-01   7.2087817e-01
  -1.9634954e-01   7.2822415e-01
  -1.9328158e-01   7.3547981e-01
  -1.9021362e-01   7.4633142e-01
  -1.8714566e-01   7.6442601e-01
  -1.8407769e-01   7.9262245e-01
  -1.8100973e-01   8.3226616e-01
  -1.7794177e-01   8.8277812e-01
  -1.7487381e-01   9.4175146e-01
  -1.7180585e-01   1.0055061e+00
  -1.6873789e-01   1.0698484e+00
  -1.6566993e-01   1.1307658e+00
  -1.6260196e-01   1.1849128e+00
  -1.5953400e-01   1.2298931e+00
  -1.5646604e-01   1.2644212e+00
  -1.5339808e-01   1.2884577e+00
  -1.5033012e-01   1.3033846e+00
  -1.4726216e-01   1.3122269e+00
  -1.4419419e-01   1.3198358e+00
  -1.4112623e-01   1.3328139e+00
  -1.3805827e-01   1.3588481e+00
  -1.3499031e-01   1.4052022e+00
  -1.3192235e-01   1.4766284e+00
  -1.2885439e-01   1.5736697e+00
  -1.2578642e-01   1.6924450e+00
  -1.2271846e-01   1.8260561e+00
  -1.1965050e-01   1.9666583e+00
  -1.1658254e-01   2.1071033e+00
  -1.1351458e-01   2.2417278e+00
  -1.1044662e-01   2.3664577e+00
  -1.0737866e-01   2.4785672e+00
  -1.0431069e-01   2.5763464e+00
  -1.0124273e-01   2.6588030e+00
  -9.8174770e-02   2.7254369e+00
  -9.5106809e-02   2.7760888e+00
  -9.2038847e-02   2.8108515e+00
  -8.8970886e-02   2.8300313e+00
  -8.5902924e-02   2.8341515e+00
  -8.2834963e-02   2.8239946e+00
  -7.9767001e-02   2.8006791e+00
  -7.6699039e-02   2.7657695e+00
  -7.3631078e-02   2.7214093e+00
  -7.0563116e-02   2.6704501e+00
  -6.7495155e-02   2.6165250e+00
  -6.4427193e-02   2.5639781e+00
  -6.1359232e-02   2.5175458e+00
  -5.8291270e-02   2.4817304e+00
  -5.5223308e-02   2.4599463e+00
  -5.2155347e-02   2.4537182e+00
  -4.9087385e-02   2.4622967e+00
  -4.6019424e-02   2.4828994e+00
  -4.2951462e-02   2.5114553e+00
  -3.9883500e-02   2.5435046e+00
  -3.6815539e-02   2.5749344e+00
  -3.3747577e-02   2.6024166e+00
  -3.0679616e-02   2.6235806e+00
  -2.7611654e-02   2.6370222e+00
  -2.4543693e-02   2.6422395e+00
  -2.1475731e-02   2.6395552e+00
  -1.8407769e-02   2.6300401e+00
  -1.5339808e-02   2.6154319e+00
  -1.2271846e-02   2.5980158e+00
  -9.2038847e-03   2.5804321e+00
  -6.1359232e-03   2.5653828e+00
  -3.0679616e-03   2.5552474e+00


==> Figs/O_8.dat <==
   0.0000000e+00   1.3203211e+00
   3.0679616e-03   1.3215093e+00
   6.1359232e-03   1.3248863e+00
   9.2038847e-03   1.3299217e+00
   1.2271846e-02   1.3358326e+00
   1.5339808e-02   1.3417099e+00
   1.8407769e-02   1.3466557e+00
   2.1475731e-02   1.3499089e+00
   2.4543693e-02   1.3509438e+00
   2.7611654e-02   1.3495347e+00
   3.0679616e-02   1.3457830e+00
   3.3747577e-02   1.3401068e+00
   3.6815539e-02   1.3331928e+00
   3.9883500e-02   1.3259114e+00
   4.2951462e-02   1.3191991e+00
   4.6019424e-02   1.3139217e+00
   4.9087385e-02   1.3107367e+00
   5.2155347e-02   1.3099819e+00
   5.5223308e-02   1.3116153e+00
   5.8291270e-02   1.3152210e+00
   6.1359232e-02   1.3200793e+00
   6.4427193e-02   1.3252855e+00
   6.7495155e-02   1.3298904e+00
   7.0563116e-02   1.3330373e+00
   7.3631078e-02   1.3340781e+00
   7.6699039e-02   1.3326548e+00
   7.9767001e-02   1.3287448e+00
   8.2834963e-02   1.3226670e+00
   8.5902924e-02   1.3150485e+00
   8.8970886e-02   1.3067517e+00
   9.2038847e-02   1.2987622e+00
   9.5106809e-02   1.2920499e+00
   9.8174770e-02   1.2874167e+00
   1.0124273e-01   1.2853618e+00
   1.0431069e-01   1.2859910e+00
   1.0737866e-01   1.2889950e+00
   1.1044662e-01   1.2937002e+00
   1.1351458e-01   1.2991816e+00
   1.1658254e-01   1.3044105e+00
   1.1965050e-01   1.3084078e+00
   1.2271846e-01   1.3103795e+00
   1.2578642e-01   1.3098193e+00
   1.2885439e-01   1.3065730e+00
   1.3192235e-01   1.3008616e+00
   1.3499031e-01   1.2932620e+00
   1.3805827e-01   1.2846453e+00
   1.4112623e-01   1.2760699e+00
   1.4419419e-01   1.2686367e+00
   1.4726216e-01   1.2633207e+00
   1.5033012e-01   1.2608068e+00
   1.5339808e-01   1.2613650e+00
   1.5646604e-01   1.2647954e+00
   1.5953400e-01   1.2704588e+00
   1.6260196e-01   1.2773847e+00
   1.6566993e-01   1.2844307e+00
   1.6873789e-01   1.2904574e+00
   1.7180585e-01   1.2944893e+00
   1.7487381e-01   1.2958429e+00
   1.7794177e-01   1.2942119e+00
   1.8100973e-01   1.2897100e+00
   1.8407769e-01   1.2828672e+00
   1.8714566e-01   1.2745795e+00
   1.9021362e-01   1.2660077e+00
   1.9328158e-01   1.2584267e+00
   1.9634954e-01   1.2530360e+00
   1.9941750e-01   1.2507591e+00
   2.0248546e-01   1.2520737e+00
   2.0555343e-01   1.2569134e+00
   2.0862139e-01   1.2646711e+00
   2.1168935e-01   1.2743021e+00
   2.1475731e-01   1.2845003e+00
   2.1782527e-01   1.2939042e+00
   2.2089323e-01   1.3012933e+00
   2.2396120e-01   1.3057484e+00
   2.2702916e-01   1.3067654e+00
   2.3009712e-01   1.3043200e+00
   2.3316508e-01   1.2988853e+00
   2.3623304e-01   1.2913976e+00
   2.3930100e-01   1.2831652e+00
   2.4236896e-01   1.2757127e+00
   2.4543693e-01   1.2705666e+00
   2.4850489e-01   1.2690047e+00
   2.5157285e-01   1.2718179e+00
   2.5464081e-01   1.2791449e+00
   2.5770877e-01   1.2904288e+00
   2.6077673e-01   1.3045103e+00
   2.6384470e-01   1.3198297e+00
   2.6691266e-01   1.3346815e+00
   2.6998062e-01   1.3474661e+00
   2.7304858e-01   1.3569001e+00
   2.7611654e-01   1.3621695e+00
   2.7918450e-01   1.3630285e+00
   2.8225246e-01   1.3598472e+00
   2.8532043e-01   1.3536092e+00
   2.8838839e-01   1.3458455e+00
   2.9145635e-01   1.3384884e+00
   2.9452431e-01   1.3336308e+00
   2.9759227e-01   1.3332005e+00
   3.0066023e-01   1.3386003e+00
   3.0372820e-01   1.3504042e+00
   3.0679616e-01   1.3682060e+00
   3.0986412e-01   1.3906739e+00
   3.1293208e-01   1.4157927e+00
   3.1600004e-01   1.4412127e+00
   3.1906800e-01   1.4646074e+00
   3.2213597e-01   1.4839760e+00
   3.2520393e-01   1.4978648e+00
   3.2827189e-01   1.5055215e+00
   3.3133985e-01   1.5070023e+00
   3.3440781e-01   1.5032493e+00
   3.3747577e-01   1.4961281e+00
   3.4054373e-01   1.4883892e+00
   3.4361170e-01   1.4834837e+00
   3.4667966e-01   1.4851662e+00
   3.4974762e-01   1.4968708e+00
   3.5281558e-01   1.5209703e+00
   3.5588354e-01   1.5581617e+00
   3.5895150e-01   1.6072390e+00
   3.6201947e-01   1.6653575e+00
   3.6508743e-01   1.7286530e+00
   3.6815539e-01   1.7929447e+00
   3.7122335e-01   1.8542912e+00
   3.7429131e-01   1.9093109e+00
   3.7735927e-01   1.9552912e+00
   3.8042724e-01   1.9901642e+00
   3.8349520e-01   2.0124185e+00
   3.8656316e-01   2.0210001e+00
   3.8963112e-01   2.0152277e+00
   3.9269908e-01   1.9947378e+00
   3.9576704e-01   1.9594641e+00
   3.9883500e-01   1.9096568e+00
   4.0190297e-01   1.8459436e+00
   4.0497093e-01   1.7694374e+00
   4.0803889e-01   1.6818884e+00
   4.1110685e-01   1.5858648e+00
   4.1417481e-01   1.4849177e+00
   4.1724277e-01   1.3836344e+00
   4.2031074e-01   1.2874322e+00
   4.2337870e-01   1.2019413e+00
   4.2644666e-01   1.1319604e+00
   4.2951462e-01   1.0802622e+00
   4.3258258e-01   1.0467917e+00
   4.3565054e-01   1.0287162e+00
   4.3871851e-01   1.0213065e+00
   4.4178647e-01   1.0191720e+00
   4.4485443e-01   1.0173203e+00
   4.4792239e-01   1.0117901e+00
   4.5099035e-01   9.9989226e-01
   4.5405831e-01   9.8021098e-01
   4.5712627e-01   9.5250478e-01
   4.6019424e-01   9.1758288e-01
   4.6326220e-01   8.7717244e-01
   4.6633016e-01   8.3374960e-01
   4.6939812e-01   7.9028735e-01
   4.7246608e-01   7.4988280e-01
   4.7553404e-01   7.1527451e-01
   4.7860201e-01   6.8833738e-01
   4.8166997e-01   6.6970640e-01
   4.8473793e-01   6.5867162e-01
   4.8780589e-01   6.5338850e-01
   4.9087385e-01   6.5131741e-01
   4.9394181e-01   6.4973343e-01
   4.9700978e-01   6.4616621e-01
   5.0007774e-01   6.3870200e-01
   5.0314570e-01   6.2614777e-01
   5.0621366e-01   6.0809050e-01
   5.0928162e-01   5.8488532e-01
   5.1234958e-01   5.5758946e-01
   5.1541754e-01   5.2784043e-01
   5.1848551e-01   4.9766509e-01
   5.2155347e-01   4.6921163e-01
   5.2462143e-01   4.4442028e-01
   5.2768939e-01   4.2468673e-01
   5.3075735e-01   4.1060196e-01
   5.3382531e-01   4.0184957e-01
   5.3689328e-01   3.9729551e-01
   5.3996124e-01   3.9523771e-01
   5.4302920e-01   3.9373514e-01
   5.4609716e-01   3.9092895e-01
   5.4916512e-01   3.8529723e-01
   5.5223308e-01   3.7582267e-01
   5.5530105e-01   3.6207869e-01
   5.5836901e-01   3.4424842e-01
   5.6143697e-01   3.2308699e-01
   5.6450493e-01   2.9982864e-01
   5.6757289e-01   2.7603481e-01
   5.7064085e-01   2.5338313e-01
   5.7370881e-01   2.3341308e-01
   5.7677678e-01   2.1726765e-01
   5.7984474e-01   2.0548871e-01
   5.8291270e-01   1.9792274e-01
   5.8598066e-01   1.9376526e-01
   5.8904862e-01   1.9172914e-01
   5.9211658e-01   1.9028645e-01
   5.9518455e-01   1.8792222e-01
   5.9825251e-01   1.8335191e-01
   6.0132047e-01   1.7567792e-01
   6.0438843e-01   1.6448088e-01
   6.0745639e-01   1.4985107e-01
   6.1052435e-01   1.3236625e-01
   6.1359232e-01   1.1301779e-01
   6.1666028e-01   9.3084841e-02
   6.1972824e-01   7.3959372e-02
   6.2279620e-01   5.6936832e-02
   6.2586416e-01   4.3003388e-02
   6.2893212e-01   3.2664094e-02
   6.3200008e-01   2.5855579e-02
   6.3506805e-01   2.1967513e-02
   6.3813601e-01   1.9965918e-02
   6.4120397e-01   1.8583431e-02
   6.4427193e-01   1.6529742e-02
   6.4733989e-01   1.2681490e-02
   6.5040785e-01   6.2269917e-03
   6.5347582e-01  -3.2429539e-03
   6.5654378e-01  -1.5697445e-02
   6.5961174e-01  -3.0677745e-02
   6.6267970e-01  -4.7357491e-02
   6.6574766e-01  -6.4649801e-02
   6.6881562e-01  -8.1357023e-02
   6.7188359e-01  -9.6349833e-02
   6.7495155e-01  -1.0874981e-01
   6.7801951e-01  -1.1807953e-01
   6.8108747e-01  -1.2434438e-01
   6.8415543e-01  -1.2802492e-01
   6.8722339e-01  -1.2998213e-01
   6.9029135e-01  -1.3130149e-01
   6.9335932e-01  -1.3311295e-01
   6.9642728e-01  -1.3642205e-01
   6.9949524e-01  -1.4197560e-01
   7.0256320e-01  -1.5017299e-01
   7.0563116e-01  -1.6102524e-01
   7.0869912e-01  -1.7416012e-01
   7.1176709e-01  -1.8887211e-01
   7.1483505e-01  -2.0421519e-01
   7.1790301e-01  -2.1913385e-01
   7.2097097e-01  -2.3262028e-01
   7.2403893e-01  -2.4387530e-01
   7.2710689e-01  -2.5244285e-01
   7.3017486e-01  -2.5828757e-01
   7.3324282e-01  -2.6179616e-01
   7.3631078e-01  -2.6370261e-01
   7.3937874e-01  -2.6495687e-01
   7.4244670e-01  -2.6656756e-01
   7.4551466e-01  -2.6944953e-01
   7.4858262e-01  -2.7429857e-01
   7.5165059e-01  -2.8150534e-01
   7.5471855e-01  -2.9111229e-01
   7.5778651e-01  -3.0281359e-01
   7.6085447e-01  -3.1599681e-01
   7.6392243e-01  -3.2982444e-01
   7.6699039e-01  -3.4335035e-01
   7.7005836e-01  -3.5566015e-01
   7.7312632e-01  -3.6601580e-01
   7.7619428e-01  -3.7397834e-01
   7.7926224e-01  -3.7948195e-01
   7.8233020e-01  -3.8284178e-01
   7.8539816e-01  -3.8469388e-01
   7.8846612e-01  -3.8588248e-01
   7.9153409e-01  -3.8732048e-01
   7.9460205e-01  -3.8985026e-01
   7.9767001e-01  -3.9412624e-01
   8.0073797e-01  -4.0053134e-01
   8.0380593e-01  -4.0913271e-01
   8.0687389e-01  -4.1967740e-01
   8.0994186e-01  -4.3162742e-01
   8.1300982e-01  -4.4423200e-01
   8.1607778e-01  -4.5663231e-01
   8.1914574e-01  -4.6798848e-01
   8.2221370e-01  -4.7761141e-01
   8.2528166e-01  -4.8507615e-01
   8.2834963e-01  -4.9029313e-01
   8.3141759e-01  -4.9352083e-01
   8.3448555e-01  -4.9531697e-01
   8.3755351e-01  -4.9644051e-01
   8.4062147e-01  -4.9772639e-01
   8.4368943e-01  -4.9995746e-01
   8.4675739e-01  -5.0375369e-01
   8.4982536e-01  -5.0949119e-01
   8.5289332e-01  -5.1725708e-01
   8.5596128e-01  -5.2684182e-01
   8.5902924e-01  -5.3776864e-01
   8.6209720e-01  -5.4935803e-01
   8.6516516e-01  -5.6082286e-01
   8.6823313e-01  -5.7138441e-01
   8.7130109e-01  -5.8039381e-01
   8.7436905e-01  -5.8743791e-01
   8.7743701e-01  -5.9240803e-01
   8.8050497e-01  -5.9551638e-01
   8.8357293e-01  -5.9725632e-01
   8.8664090e-01  -5.9831620e-01
   8.8970886e-01  -5.9946593e-01
   8.9277682e-01  -6.0143832e-01
   8.9584478e-01  -6.0482408e-01
   8.9891274e-01  -6.0999327e-01
   9.0198070e-01  -6.1704962e-01
   9.0504866e-01  -6.2581999e-01
   9.0811663e-01  -6.3587904e-01
   9.1118459e-01  -6.4660719e-01
   9.1425255e-01  -6.5727747e-01
   9.1732051e-01  -6.6716249e-01
   9.2038847e-01  -6.7564721e-01
   9.2345643e-01  -6.8232856e-01
   9.2652440e-01  -6.8708210e-01
   9.2959236e-01  -6.9008143e-01
   9.3266032e-01  -6.9176581e-01
   9.3572828e-01  -6.9276395e-01
   9.3879624e-01  -6.9379044e-01
   9.4186420e-01  -6.9553522e-01
   9.4493217e-01  -6.9856379e-01
   9.4800013e-01  -7.0324077e-01
   9.5106809e-01  -7.0968393e-01
   9.5413605e-01  -7.1775125e-01
   9.5720401e-01  -7.2706141e-01
   9.6027197e-01  -7.3704607e-01
   9.6333993e-01  -7.4702970e-01
   9.6640790e-01  -7.5632877e-01
   9.6947586e-01  -7.6435720e-01
   9.7254382e-01  -7.7072067e-01
   9.7561178e-01  -7.7528150e-01
   9.7867974e-01  -7.7818043e-01
   9.8174770e-01  -7.7981051e-01
   9.8481567e-01  -7.8074912e-01
   9.8788363e-01  -7.8166308e-01
   9.9095159e-01  -7.8320510e-01
   9.9401955e-01  -7.8591856e-01
   9.9708751e-01  -7.9016323e-01
   1.0001555e+00  -7.9606893e-01
   1.0032234e+00  -8.0352061e-01
   1.0062914e+00  -8.1217519e-01
   1.0093594e+00  -8.2150882e-01
   1.0124273e+00  -8.3089060e-01
   1.0154953e+00  -8.3967503e-01
   1.0185632e+00  -8.4730121e-01
   1.0216312e+00  -8.5338251e-01
   1.0246992e+00  -8.5776992e-01
   1.0277671e+00  -8.6057585e-01
   1.0308351e+00  -8.6215320e-01
   1.0339031e+00  -8.6303466e-01
   1.0369710e+00  -8.6384520e-01
   1.0400390e+00  -8.6520473e-01
   1.0431069e+00  -8.6763711e-01
   1.0461749e+00  -8.7149764e-01
   1.0492429e+00  -8.7692669e-01
   1.0523108e+00  -8.8383286e-01
   1.0553788e+00  -8.9190671e-01
   1.0584467e+00  -9.0066349e-01
   1.0615147e+00  -9.0951149e-01
   1.0645827e+00  -9.1783865e-01
   1.0676506e+00  -9.2510620e-01
   1.0707186e+00  -9.3093436e-01
   1.0737866e+00  -9.3516431e-01
   1.0768545e+00  -9.3788365e-01
   1.0799225e+00  -9.3941005e-01
   1.0829904e+00  -9.4023678e-01
   1.0860584e+00  -9.4095173e-01
   1.0891264e+00  -9.4214567e-01
   1.0921943e+00  -9.4432496e-01
   1.0952623e+00  -9.4784083e-01
   1.0983302e+00  -9.5284293e-01
   1.1013982e+00  -9.5926090e-01
   1.1044662e+00  -9.6681513e-01
   1.1075341e+00  -9.7505563e-01
   1.1106021e+00  -9.8342550e-01
   1.1136701e+00  -9.9134236e-01
   1.1167380e+00  -9.9828710e-01
   1.1198060e+00  -1.0038861e+00
   1.1228739e+00  -1.0079720e+00
   1.1259419e+00  -1.0106104e+00
   1.1290099e+00  -1.0120878e+00
   1.1320778e+00  -1.0128622e+00
   1.1351458e+00  -1.0134883e+00
   1.1382137e+00  -1.0145309e+00
   1.1412817e+00  -1.0164805e+00
   1.1443497e+00  -1.0196846e+00
   1.1474176e+00  -1.0243010e+00
   1.1504856e+00  -1.0302783e+00
   1.1535536e+00  -1.0373635e+00
   1.1566215e+00  -1.0451380e+00
   1.1596895e+00  -1.0530759e+00
   1.1627574e+00  -1.0606215e+00
   1.1658254e+00  -1.0672733e+00
   1.1688934e+00  -1.0726634e+00
   1.1719613e+00  -1.0766166e+00
   1.1750293e+00  -1.0791791e+00
   1.1780972e+00  -1.0806093e+00
   1.1811652e+00  -1.0813337e+00
   1.1842332e+00  -1.0818771e+00
   1.1873011e+00  -1.0827805e+00
   1.1903691e+00  -1.0845202e+00
   1.1934371e+00  -1.0874401e+00
   1.1965050e+00  -1.0917055e+00
   1.1995730e+00  -1.0972820e+00
   1.2026409e+00  -1.1039409e+00
   1.2057089e+00  -1.1112914e+00
   1.2087769e+00  -1.1188362e+00
   1.2118448e+00  -1.1260434e+00
   1.2149128e+00  -1.1324276e+00
   1.2179807e+00  -1.1376258e+00
   1.2210487e+00  -1.1414562e+00
   1.2241167e+00  -1.1439473e+00
   1.2271846e+00  -1.1453322e+00
   1.2302526e+00  -1.1460087e+00
   1.2333206e+00  -1.1464747e+00
   1.2363885e+00  -1.1472495e+00
   1.2394565e+00  -1.1487961e+00
   1.2425244e+00  -1.1514554e+00
   1.2455924e+00  -1.1553994e+00
   1.2486604e+00  -1.1606090e+00
   1.2517283e+00  -1.1668776e+00
   1.2547963e+00  -1.1738401e+00
   1.2578642e+00  -1.1810247e+00
   1.2609322e+00  -1.1879215e+00
   1.2640002e+00  -1.1940595e+00
   1.2670681e+00  -1.1990806e+00
   1.2701361e+00  -1.2027967e+00
   1.2732041e+00  -1.2052204e+00
   1.2762720e+00  -1.2065618e+00
   1.2793400e+00  -1.2071927e+00
   1.2824079e+00  -1.2075860e+00
   1.2854759e+00  -1.2082413e+00
   1.2885439e+00  -1.2096095e+00
   1.2916118e+00  -1.2120285e+00
   1.2946798e+00  -1.2156763e+00
   1.2977477e+00  -1.2205481e+00
   1.3008157e+00  -1.2264574e+00
   1.3038837e+00  -1.2330625e+00
   1.3069516e+00  -1.2399152e+00
   1.3100196e+00  -1.2465256e+00
   1.3130876e+00  -1.2524361e+00
   1.3161555e+00  -1.2572927e+00
   1.3192235e+00  -1.2609021e+00
   1.3222914e+00  -1.2632621e+00
   1.3253594e+00  -1.2645618e+00
   1.3284274e+00  -1.2651490e+00
   1.3314953e+00  -1.2654738e+00
   1.3345633e+00  -1.2660176e+00
   1.3376312e+00  -1.2672201e+00
   1.3406992e+00  -1.2694164e+00
   1.3437672e+00  -1.2727900e+00
   1.3468351e+00  -1.2773491e+00
   1.3499031e+00  -1.2829258e+00
   1.3529711e+00  -1.2892001e+00
   1.3560390e+00  -1.2957454e+00
   1.3591070e+00  -1.3020902e+00
   1.3621749e+00  -1.3077893e+00
   1.3652429e+00  -1.3124927e+00
   1.3683109e+00  -1.3160019e+00
   1.3713788e+00  -1.3183015e+00
   1.3744468e+00  -1.3195610e+00
   1.3775147e+00  -1.3201064e+00
   1.3805827e+00  -1.3203667e+00
   1.3836507e+00  -1.3208060e+00
   1.3867186e+00  -1.3218540e+00
   1.3897866e+00  -1.3238428e+00
   1.3928546e+00  -1.3269613e+00
   1.3959225e+00  -1.3312296e+00
   1.3989905e+00  -1.3364971e+00
   1.4020584e+00  -1.3424638e+00
   1.4051264e+00  -1.3487230e+00
   1.4081944e+00  -1.3548204e+00
   1.4112623e+00  -1.3603221e+00
   1.4143303e+00  -1.3648820e+00
   1.4173982e+00  -1.3682969e+00
   1.4204662e+00  -1.3705391e+00
   1.4235342e+00  -1.3717602e+00
   1.4266021e+00  -1.3722655e+00
   1.4296701e+00  -1.3724646e+00
   1.4327381e+00  -1.3728058e+00
   1.4358060e+00  -1.3737090e+00
   1.4388740e+00  -1.3755039e+00
   1.4419419e+00  -1.3783840e+00
   1.4450099e+00  -1.3823808e+00
   1.4480779e+00  -1.3873594e+00
   1.4511458e+00  -1.3930387e+00
   1.4542138e+00  -1.3990306e+00
   1.4572817e+00  -1.4048966e+00
   1.4603497e+00  -1.4102134e+00
   1.4634177e+00  -1.4146385e+00
   1.4664856e+00  -1.4179643e+00
   1.4695536e+00  -1.4201518e+00
   1.4726216e+00  -1.4213358e+00
   1.4756895e+00  -1.4218028e+00
   1.4787575e+00  -1.4219438e+00
   1.4818254e+00  -1.4221925e+00
   1.4848934e+00  -1.4229596e+00
   1.4879614e+00  -1.4245725e+00
   1.4910293e+00  -1.4272291e+00
   1.4940973e+00  -1.4309712e+00
   1.4971652e+00  -1.4356791e+00
   1.5002332e+00  -1.4410889e+00
   1.5033012e+00  -1.4468299e+00
   1.5063691e+00  -1.4524785e+00
   1.5094371e+00  -1.4576214e+00
   1.5125051e+00  -1.4619193e+00
   1.5155730e+00  -1.4651608e+00
   1.5186410e+00  -1.4672961e+00
   1.5217089e+00  -1.4684445e+00
   1.5247769e+00  -1.4688747e+00
   1.5278449e+00  -1.4689603e+00
   1.5309128e+00  -1.4691216e+00
   1.5339808e+00  -1.4697603e+00
   1.5370487e+00  -1.4712018e+00
   1.5401167e+00  -1.4736480e+00
   1.5431847e+00  -1.4771504e+00
   1.5462526e+00  -1.4816035e+00
   1.5493206e+00  -1.4867597e+00
   1.5523886e+00  -1.4922645e+00
   1.5554565e+00  -1.4977083e+00
   1.5585245e+00  -1.5026871e+00
   1.5615924e+00  -1.5068647e+00
   1.5646604e+00  -1.5100261e+00
   1.5677284e+00  -1.5121114e+00
   1.5707963e+00  -1.5132255e+00
   1.5738643e+00  -1.5136203e+00
   1.5769322e+00  -1.5136533e+00
   1.5800002e+00  -1.5137315e+00
   1.5830682e+00  -1.5142489e+00
   1.5861361e+00  -1.5155283e+00
   1.5892041e+00  -1.5177758e+00
   1.5922721e+00  -1.5210520e+00
   1.5953400e+00  -1.5252645e+00
   1.5984080e+00  -1.5301811e+00
   1.6014759e+00  -1.5354628e+00
   1.6045439e+00  -1.5407130e+00
   1.6076119e+00  -1.5455364e+00
   1.6106798e+00  -1.5495999e+00
   1.6137478e+00  -1.5526849e+00
   1.6168158e+00  -1.5547224e+00
   1.6198837e+00  -1.5558034e+00
   1.6229517e+00  -1.5561640e+00
   1.6260196e+00  -1.5561467e+00
   1.6290876e+00  -1.5561460e+00
   1.6321556e+00  -1.5565482e+00
   1.6352235e+00  -1.5576741e+00
   1.6382915e+00  -1.5597333e+00
   1.6413594e+00  -1.5627953e+00
   1.6444274e+00  -1.5667799e+00
   1.6474954e+00  -1.5714696e+00
   1.6505633e+00  -1.5765398e+00
   1.6536313e+00  -1.5816063e+00
   1.6566993e+00  -1.5862822e+00
   1.6597672e+00  -1.5902371e+00
   1.6628352e+00  -1.5932493e+00
   1.6659031e+00  -1.5952408e+00
   1.6689711e+00  -1.5962899e+00
   1.6720391e+00  -1.5966176e+00
   1.6751070e+00  -1.5965521e+00
   1.6781750e+00  -1.5964761e+00
   1.6812429e+00  -1.5967687e+00
   1.6843109e+00  -1.5977487e+00
   1.6873789e+00  -1.5996291e+00
   1.6904468e+00  -1.6024875e+00
   1.6935148e+00  -1.6062557e+00
   1.6965828e+00  -1.6107298e+00
   1.6996507e+00  -1.6155990e+00
   1.7027187e+00  -1.6204908e+00
   1.7057866e+00  -1.6250262e+00
   1.7088546e+00  -1.6288775e+00
   1.7119226e+00  -1.6318200e+00
   1.7149905e+00  -1.6337673e+00
   1.7180585e+00  -1.6347855e+00
   1.7211264e+00  -1.6350816e+00
   1.7241944e+00  -1.6349698e+00
   1.7272624e+00  -1.6348219e+00
   1.7303303e+00  -1.6350100e+00
   1.7333983e+00  -1.6358510e+00
   1.7364663e+00  -1.6375610e+00
   1.7395342e+00  -1.6402255e+00
   1.7426022e+00  -1.6437875e+00
   1.7456701e+00  -1.6480562e+00
   1.7487381e+00  -1.6527339e+00
   1.7518061e+00  -1.6574591e+00
   1.7548740e+00  -1.6618603e+00
   1.7579420e+00  -1.6656126e+00
   1.7610099e+00  -1.6684881e+00
   1.7640779e+00  -1.6703929e+00
   1.7671459e+00  -1.6713812e+00
   1.7702138e+00  -1.6716466e+00
   1.7732818e+00  -1.6714904e+00
   1.7763498e+00  -1.6712737e+00
   1.7794177e+00  -1.6713619e+00
   1.7824857e+00  -1.6720699e+00
   1.7855536e+00  -1.6736172e+00
   1.7886216e+00  -1.6760966e+00
   1.7916896e+00  -1.6794617e+00
   1.7947575e+00  -1.6835342e+00
   1.7978255e+00  -1.6880288e+00
   1.8008934e+00  -1.6925948e+00
   1.8039614e+00  -1.6968677e+00
   1.8070294e+00  -1.7005250e+00
   1.8100973e+00  -1.7033363e+00
   1.8131653e+00  -1.7051999e+00
   1.8162333e+00  -1.7061593e+00
   1.8193012e+00  -1.7063951e+00
   1.8223692e+00  -1.7061961e+00
   1.8254371e+00  -1.7059133e+00
   1.8285051e+00  -1.7059057e+00
   1.8315731e+00  -1.7064865e+00
   1.8346410e+00  -1.7078780e+00
   1.8377090e+00  -1.7101801e+00
   1.8407769e+00  -1.7133567e+00
   1.8438449e+00  -1.7172414e+00
   1.8469129e+00  -1.7215607e+00
   1.8499808e+00  -1.7259740e+00
   1.8530488e+00  -1.7301238e+00
   1.8561168e+00  -1.7336898e+00
   1.8591847e+00  -1.7364392e+00
   1.8622527e+00  -1.7382632e+00
   1.8653206e+00  -1.7391945e+00
   1.8683886e+00  -1.7394016e+00
   1.8714566e+00  -1.7391613e+00
   1.8745245e+00  -1.7388149e+00
   1.8775925e+00  -1.7387153e+00
   1.8806604e+00  -1.7391740e+00
   1.8837284e+00  -1.7404160e+00
   1.8867964e+00  -1.7425480e+00
   1.8898643e+00  -1.7455438e+00
   1.8929323e+00  -1.7492481e+00
   1.8960003e+00  -1.7533991e+00
   1.8990682e+00  -1.7576659e+00
   1.9021362e+00  -1.7616973e+00
   1.9052041e+00  -1.7651755e+00
   1.9082721e+00  -1.7678652e+00
   1.9113401e+00  -1.7696507e+00
   1.9144080e+00  -1.7705547e+00
   1.9174760e+00  -1.7707339e+00
   1.9205439e+00  -1.7704538e+00
   1.9236119e+00  -1.7700462e+00
   1.9266799e+00  -1.7698580e+00
   1.9297478e+00  -1.7701992e+00
   1.9328158e+00  -1.7712974e+00
   1.9358838e+00  -1.7732659e+00
   1.9389517e+00  -1.7760877e+00
   1.9420197e+00  -1.7796187e+00
   1.9450876e+00  -1.7836077e+00
   1.9481556e+00  -1.7877333e+00
   1.9512236e+00  -1.7916507e+00
   1.9542915e+00  -1.7950442e+00
   1.9573595e+00  -1.7976761e+00
   1.9604274e+00  -1.7994244e+00
   1.9634954e+00  -1.8003019e+00
   1.9665634e+00  -1.8004540e+00
   1.9696313e+00  -1.8001353e+00
   1.9726993e+00  -1.7996686e+00
   1.9757673e+00  -1.7993950e+00
   1.9788352e+00  -1.7996230e+00
   1.9819032e+00  -1.8005826e+00
   1.9849711e+00  -1.8023935e+00
   1.9880391e+00  -1.8050476e+00
   1.9911071e+00  -1.8084115e+00
   1.9941750e+00  -1.8122444e+00
   1.9972430e+00  -1.8162339e+00
   2.0003109e+00  -1.8200412e+00
   2.0033789e+00  -1.8233528e+00
   2.0064469e+00  -1.8259288e+00
   2.0095148e+00  -1.8276409e+00
   2.0125828e+00  -1.8284925e+00
   2.0156508e+00  -1.8286184e+00
   2.0187187e+00  -1.8282622e+00
   2.0217867e+00  -1.8277383e+00
   2.0248546e+00  -1.8273823e+00
   2.0279226e+00  -1.8275009e+00
   2.0309906e+00  -1.8283267e+00
   2.0340585e+00  -1.8299853e+00
   2.0371265e+00  -1.8324776e+00
   2.0401944e+00  -1.8356800e+00
   2.0432624e+00  -1.8393621e+00
   2.0463304e+00  -1.8432200e+00
   2.0493983e+00  -1.8469208e+00
   2.0524663e+00  -1.8501532e+00
   2.0555343e+00  -1.8526750e+00
   2.0586022e+00  -1.8543518e+00
   2.0616702e+00  -1.8551783e+00
   2.0647381e+00  -1.8552785e+00
   2.0678061e+00  -1.8548861e+00
   2.0708741e+00  -1.8543067e+00
   2.0739420e+00  -1.8538708e+00
   2.0770100e+00  -1.8538836e+00
   2.0800779e+00  -1.8545800e+00
   2.0831459e+00  -1.8560913e+00
   2.0862139e+00  -1.8584270e+00
   2.0892818e+00  -1.8614732e+00
   2.0923498e+00  -1.8650093e+00
   2.0954178e+00  -1.8687397e+00
   2.0984857e+00  -1.8723374e+00
   2.1015537e+00  -1.8754928e+00
   2.1046216e+00  -1.8779619e+00
   2.1076896e+00  -1.8796045e+00
   2.1107576e+00  -1.8804064e+00
   2.1138255e+00  -1.8804816e+00
   2.1168935e+00  -1.8800539e+00
   2.1199614e+00  -1.8794207e+00
   2.1230294e+00  -1.8789074e+00
   2.1260974e+00  -1.8788176e+00
   2.1291653e+00  -1.8793885e+00
   2.1322333e+00  -1.8807571e+00
   2.1353013e+00  -1.8829409e+00
   2.1383692e+00  -1.8858356e+00
   2.1414372e+00  -1.8892302e+00
   2.1445051e+00  -1.8928370e+00
   2.1475731e+00  -1.8963346e+00
   2.1506411e+00  -1.8994153e+00
   2.1537090e+00  -1.9018331e+00
   2.1567770e+00  -1.9034422e+00
   2.1598449e+00  -1.9042200e+00
   2.1629129e+00  -1.9042709e+00
   2.1659809e+00  -1.9038088e+00
   2.1690488e+00  -1.9031233e+00
   2.1721168e+00  -1.9025348e+00
   2.1751848e+00  -1.9023453e+00
   2.1782527e+00  -1.9027944e+00
   2.1813207e+00  -1.9040244e+00
   2.1843886e+00  -1.9060608e+00
   2.1874566e+00  -1.9088084e+00
   2.1905246e+00  -1.9120654e+00
   2.1935925e+00  -1.9155521e+00
   2.1966605e+00  -1.9189523e+00
   2.1997284e+00  -1.9219602e+00
   2.2027964e+00  -1.9243281e+00
   2.2058644e+00  -1.9259045e+00
   2.2089323e+00  -1.9266588e+00
   2.2120003e+00  -1.9266859e+00
   2.2150683e+00  -1.9261902e+00
   2.2181362e+00  -1.9254539e+00
   2.2212042e+00  -1.9247921e+00
   2.2242721e+00  -1.9245057e+00
   2.2273401e+00  -1.9248363e+00
   2.2304081e+00  -1.9259315e+00
   2.2334760e+00  -1.9278244e+00
   2.2365440e+00  -1.9304289e+00
   2.2396120e+00  -1.9335520e+00
   2.2426799e+00  -1.9369218e+00
   2.2457479e+00  -1.9402272e+00
   2.2488158e+00  -1.9431642e+00
   2.2518838e+00  -1.9454832e+00
   2.2549518e+00  -1.9470277e+00
   2.2580197e+00  -1.9477590e+00
   2.2610877e+00  -1.9477627e+00
   2.2641556e+00  -1.9472343e+00
   2.2672236e+00  -1.9464483e+00
   2.2702916e+00  -1.9457153e+00
   2.2733595e+00  -1.9453344e+00
   2.2764275e+00  -1.9455495e+00
   2.2794955e+00  -1.9465133e+00
   2.2825634e+00  -1.9482664e+00
   2.2856314e+00  -1.9507315e+00
   2.2886993e+00  -1.9537241e+00
   2.2917673e+00  -1.9569799e+00
   2.2948353e+00  -1.9601927e+00
   2.2979032e+00  -1.9630605e+00
   2.3009712e+00  -1.9653318e+00
   2.3040391e+00  -1.9668449e+00
   2.3071071e+00  -1.9675537e+00
   2.3101751e+00  -1.9675345e+00
   2.3132430e+00  -1.9669741e+00
   2.3163110e+00  -1.9661397e+00
   2.3193790e+00  -1.9653370e+00
   2.3224469e+00  -1.9648640e+00
   2.3255149e+00  -1.9649663e+00
   2.3285828e+00  -1.9658019e+00
   2.3316508e+00  -1.9674187e+00
   2.3347188e+00  -1.9697475e+00
   2.3377867e+00  -1.9726128e+00
   2.3408547e+00  -1.9757572e+00
   2.3439226e+00  -1.9788795e+00
   2.3469906e+00  -1.9816796e+00
   2.3500586e+00  -1.9839042e+00
   2.3531265e+00  -1.9853867e+00
   2.3561945e+00  -1.9860733e+00
   2.3592625e+00  -1.9860317e+00
   2.3623304e+00  -1.9854399e+00
   2.3653984e+00  -1.9845581e+00
   2.3684663e+00  -1.9836873e+00
   2.3715343e+00  -1.9831242e+00
   2.3746023e+00  -1.9831164e+00
   2.3776702e+00  -1.9838267e+00
   2.3807382e+00  -1.9853100e+00
   2.3838061e+00  -1.9875058e+00
   2.3868741e+00  -1.9902465e+00
   2.3899421e+00  -1.9932819e+00
   2.3930100e+00  -1.9963158e+00
   2.3960780e+00  -1.9990495e+00
   2.3991460e+00  -2.0012283e+00
   2.4022139e+00  -2.0026806e+00
   2.4052819e+00  -2.0033455e+00
   2.4083498e+00  -2.0032818e+00
   2.4114178e+00  -2.0026594e+00
   2.4144858e+00  -2.0017310e+00
   2.4175537e+00  -2.0007936e+00
   2.4206217e+00  -2.0001423e+00
   2.4236896e+00  -2.0000266e+00
   2.4267576e+00  -2.0006142e+00
   2.4298256e+00  -2.0019670e+00
   2.4328935e+00  -2.0040324e+00
   2.4359615e+00  -2.0066511e+00
   2.4390295e+00  -2.0095798e+00
   2.4420974e+00  -2.0125269e+00
   2.4451654e+00  -2.0151956e+00
   2.4482333e+00  -2.0173294e+00
   2.4513013e+00  -2.0187521e+00
   2.4543693e+00  -2.0193955e+00
   2.4574372e+00  -2.0193102e+00
   2.4605052e+00  -2.0186576e+00
   2.4635731e+00  -2.0176837e+00
   2.4666411e+00  -2.0166809e+00
   2.4697091e+00  -2.0159431e+00
   2.4727770e+00  -2.0157217e+00
   2.4758450e+00  -2.0161890e+00
   2.4789130e+00  -2.0174137e+00
   2.4819809e+00  -2.0193513e+00
   2.4850489e+00  -2.0218503e+00
   2.4881168e+00  -2.0246743e+00
   2.4911848e+00  -2.0275362e+00
   2.4942528e+00  -2.0301410e+00
   2.4973207e+00  -2.0322306e+00
   2.5003887e+00  -2.0336242e+00
   2.5034566e+00  -2.0342464e+00
   2.5065246e+00  -2.0341398e+00
   2.5095926e+00  -2.0334575e+00
   2.5126605e+00  -2.0324389e+00
   2.5157285e+00  -2.0313720e+00
   2.5187965e+00  -2.0305493e+00
   2.5218644e+00  -2.0302240e+00
   2.5249324e+00  -2.0305732e+00
   2.5280003e+00  -2.0316721e+00
   2.5310683e+00  -2.0334841e+00
   2.5341363e+00  -2.0358656e+00
   2.5372042e+00  -2.0385867e+00
   2.5402722e+00  -2.0413649e+00
   2.5433401e+00  -2.0439068e+00
   2.5464081e+00  -2.0459530e+00
   2.5494761e+00  -2.0473178e+00
   2.5525440e+00  -2.0479192e+00
   2.5556120e+00  -2.0477916e+00
   2.5586800e+00  -2.0470801e+00
   2.5617479e+00  -2.0460174e+00
   2.5648159e+00  -2.0448874e+00
   2.5678838e+00  -2.0439812e+00
   2.5709518e+00  -2.0435539e+00
   2.5740198e+00  -2.0437869e+00
   2.5770877e+00  -2.0447621e+00
   2.5801557e+00  -2.0464506e+00
   2.5832236e+00  -2.0487164e+00
   2.5862916e+00  -2.0513363e+00
   2.5893596e+00  -2.0540321e+00
   2.5924275e+00  -2.0565121e+00
   2.5954955e+00  -2.0585153e+00
   2.5985635e+00  -2.0598518e+00
   2.6016314e+00  -2.0604326e+00
   2.6046994e+00  -2.0602843e+00
   2.6077673e+00  -2.0595440e+00
   2.6108353e+00  -2.0584380e+00
   2.6139033e+00  -2.0572459e+00
   2.6169712e+00  -2.0562575e+00
   2.6200392e+00  -2.0557296e+00
   2.6231071e+00  -2.0558482e+00
   2.6261751e+00  -2.0567017e+00
   2.6292431e+00  -2.0582685e+00
   2.6323110e+00  -2.0604204e+00
   2.6353790e+00  -2.0629404e+00
   2.6384470e+00  -2.0655550e+00
   2.6415149e+00  -2.0679740e+00
   2.6445829e+00  -2.0699349e+00
   2.6476508e+00  -2.0712433e+00
   2.6507188e+00  -2.0718038e+00
   2.6537868e+00  -2.0716350e+00
   2.6568547e+00  -2.0708663e+00
   2.6599227e+00  -2.0697176e+00
   2.6629906e+00  -2.0684642e+00
   2.6660586e+00  -2.0673948e+00
   2.6691266e+00  -2.0667678e+00
   2.6721945e+00  -2.0667736e+00
   2.6752625e+00  -2.0675069e+00
   2.6783305e+00  -2.0689537e+00
   2.6813984e+00  -2.0709932e+00
   2.6844664e+00  -2.0734148e+00
   2.6875343e+00  -2.0759492e+00
   2.6906023e+00  -2.0783079e+00
   2.6936703e+00  -2.0802269e+00
   2.6967382e+00  -2.0815076e+00
   2.6998062e+00  -2.0820480e+00
   2.7028741e+00  -2.0818589e+00
   2.7059421e+00  -2.0810622e+00
   2.7090101e+00  -2.0798713e+00
   2.7120780e+00  -2.0785574e+00
   2.7151460e+00  -2.0774080e+00
   2.7182140e+00  -2.0766831e+00
   2.7212819e+00  -2.0765775e+00
   2.7243499e+00  -2.0771922e+00
   2.7274178e+00  -2.0785205e+00
   2.7304858e+00  -2.0804489e+00
   2.7335538e+00  -2.0827732e+00
   2.7366217e+00  -2.0852284e+00
   2.7396897e+00  -2.0875275e+00
   2.7427576e+00  -2.0894051e+00
   2.7458256e+00  -2.0906583e+00
   2.7488936e+00  -2.0911788e+00
   2.7519615e+00  -2.0909696e+00
   2.7550295e+00  -2.0901452e+00
   2.7580975e+00  -2.0889125e+00
   2.7611654e+00  -2.0875389e+00
   2.7642334e+00  -2.0863103e+00
   2.7673013e+00  -2.0854887e+00
   2.7703693e+00  -2.0852729e+00
   2.7734373e+00  -2.0857702e+00
   2.7765052e+00  -2.0869813e+00
   2.7795732e+00  -2.0887999e+00
   2.7826411e+00  -2.0910279e+00
   2.7857091e+00  -2.0934047e+00
   2.7887771e+00  -2.0956447e+00
   2.7918450e+00  -2.0974813e+00
   2.7949130e+00  -2.0987073e+00
   2.7979810e+00  -2.0992080e+00
   2.8010489e+00  -2.0989790e+00
   2.8041169e+00  -2.0981271e+00
   2.8071848e+00  -2.0968531e+00
   2.8102528e+00  -2.0954203e+00
   2.8133208e+00  -2.0941134e+00
   2.8163887e+00  -2.0931960e+00
   2.8194567e+00  -2.0928711e+00
   2.8225246e+00  -2.0932523e+00
   2.8255926e+00  -2.0943473e+00
   2.8286606e+00  -2.0960570e+00
   2.8317285e+00  -2.0981897e+00
   2.8347965e+00  -2.1004887e+00
   2.8378645e+00  -2.1026702e+00
   2.8409324e+00  -2.1044661e+00
   2.8440004e+00  -2.1056651e+00
   2.8470683e+00  -2.1061462e+00
   2.8501363e+00  -2.1058974e+00
   2.8532043e+00  -2.1050183e+00
   2.8562722e+00  -2.1037034e+00
   2.8593402e+00  -2.1022119e+00
   2.8624082e+00  -2.1008274e+00
   2.8654761e+00  -2.0998149e+00
   2.8685441e+00  -2.0993819e+00
   2.8716120e+00  -2.0996479e+00
   2.8746800e+00  -2.1006278e+00
   2.8777480e+00  -2.1022296e+00
   2.8808159e+00  -2.1042677e+00
   2.8838839e+00  -2.1064896e+00
   2.8869518e+00  -2.1086130e+00
   2.8900198e+00  -2.1103684e+00
   2.8930878e+00  -2.1115406e+00
   2.8961557e+00  -2.1120021e+00
   2.8992237e+00  -2.1117338e+00
   2.9022917e+00  -2.1108276e+00
   2.9053596e+00  -2.1094721e+00
   2.9084276e+00  -2.1079224e+00
   2.9114955e+00  -2.1064608e+00
   2.9145635e+00  -2.1053541e+00
   2.9176315e+00  -2.1048137e+00
   2.9206994e+00  -2.1049653e+00
   2.9237674e+00  -2.1058309e+00
   2.9268353e+00  -2.1073255e+00
   2.9299033e+00  -2.1092696e+00
   2.9329713e+00  -2.1114148e+00
   2.9360392e+00  -2.1134805e+00
   2.9391072e+00  -2.1151957e+00
   2.9421752e+00  -2.1163412e+00
   2.9452431e+00  -2.1167833e+00
   2.9483111e+00  -2.1164955e+00
   2.9513790e+00  -2.1155625e+00
   2.9544470e+00  -2.1141666e+00
   2.9575150e+00  -2.1125591e+00
   2.9605829e+00  -2.1110209e+00
   2.9636509e+00  -2.1098205e+00
   2.9667188e+00  -2.1091733e+00
   2.9697868e+00  -2.1092112e+00
   2.9728548e+00  -2.1099631e+00
   2.9759227e+00  -2.1113512e+00
   2.9789907e+00  -2.1132018e+00
   2.9820587e+00  -2.1152708e+00
   2.9851266e+00  -2.1172790e+00
   2.9881946e+00  -2.1189542e+00
   2.9912625e+00  -2.1200730e+00
   2.9943305e+00  -2.1204958e+00
   2.9973985e+00  -2.1201886e+00
   3.0004664e+00  -2.1192289e+00
   3.0035344e+00  -2.1177929e+00
   3.0066023e+00  -2.1161278e+00
   3.0096703e+00  -2.1145134e+00
   3.0127383e+00  -2.1132197e+00
   3.0158062e+00  -2.1124663e+00
   3.0188742e+00  -2.1123910e+00
   3.0219422e+00  -2.1130297e+00
   3.0250101e+00  -2.1143117e+00
   3.0280781e+00  -2.1160692e+00
   3.0311460e+00  -2.1180622e+00
   3.0342140e+00  -2.1200131e+00
   3.0372820e+00  -2.1216485e+00
   3.0403499e+00  -2.1227408e+00
   3.0434179e+00  -2.1231443e+00
   3.0464858e+00  -2.1228178e+00
   3.0495538e+00  -2.1218314e+00
   3.0526218e+00  -2.1203554e+00
   3.0556897e+00  -2.1186330e+00
   3.0587577e+00  -2.1169428e+00
   3.0618257e+00  -2.1155561e+00
   3.0648936e+00  -2.1146968e+00
   3.0679616e+00  -2.1145087e+00
   3.0710295e+00  -2.1150346e+00
   3.0740975e+00  -2.1162107e+00
   3.0771655e+00  -2.1178754e+00
   3.0802334e+00  -2.1197927e+00
   3.0833014e+00  -2.1216865e+00
   3.0863693e+00  -2.1232819e+00
   3.0894373e+00  -2.1243478e+00
   3.0925053e+00  -2.1247320e+00
   3.0955732e+00  -2.1243863e+00
   3.0986412e+00  -2.1233734e+00
   3.1017092e+00  -2.1218575e+00
   3.1047771e+00  -2.1200779e+00
   3.1078451e+00  -2.1183119e+00
   3.1109130e+00  -2.1168325e+00
   3.1139810e+00  -2.1158676e+00
   3.1170490e+00  -2.1155668e+00
   3.1201169e+00  -2.1159801e+00
   3.1231849e+00  -2.1170506e+00
   3.1262528e+00  -2.1186227e+00
   3.1293208e+00  -2.1204643e+00
   3.1323888e+00  -2.1223010e+00
   3.1354567e+00  -2.1238567e+00
   3.1385247e+00  -2.1248960e+00
  -3.1415927e+00  -2.1252610e+00
  -3.1385247e+00  -2.1248960e+00
  -3.1354567e+00  -2.1238567e+00
  -3.1323888e+00  -2.1223010e+00
  -3.1293208e+00  -2.1204643e+00
  -3.1262528e+00  -2.1186227e+00
  -3.1231849e+00  -2.1170506e+00
  -3.1201169e+00  -2.1159801e+00
  -3.1170490e+00  -2.1155668e+00
  -3.1139810e+00  -2.1158676e+00
  -3.1109130e+00  -2.1168325e+00
  -3.1078451e+00  -2.1183119e+00
  -3.1047771e+00  -2.1200779e+00
  -3.1017092e+00  -2.1218575e+00
  -3.0986412e+00  -2.1233734e+00
  -3.0955732e+00  -2.1243863e+00
  -3.0925053e+00  -2.1247320e+00
  -3.0894373e+00  -2.1243478e+00
  -3.0863693e+00  -2.1232819e+00
  -3.0833014e+00  -2.1216865e+00
  -3.0802334e+00  -2.1197927e+00
  -3.0771655e+00  -2.1178754e+00
  -3.0740975e+00  -2.1162107e+00
  -3.0710295e+00  -2.1150346e+00
  -3.0679616e+00  -2.1145087e+00
  -3.0648936e+00  -2.1146968e+00
  -3.0618257e+00  -2.1155561e+00
  -3.0587577e+00  -2.1169428e+00
  -3.0556897e+00  -2.1186330e+00
  -3.0526218e+00  -2.1203554e+00
  -3.0495538e+00  -2.1218314e+00
  -3.0464858e+00  -2.1228178e+00
  -3.0434179e+00  -2.1231443e+00
  -3.0403499e+00  -2.1227408e+00
  -3.0372820e+00  -2.1216485e+00
  -3.0342140e+00  -2.1200131e+00
  -3.0311460e+00  -2.1180622e+00
  -3.0280781e+00  -2.1160692e+00
  -3.0250101e+00  -2.1143117e+00
  -3.0219422e+00  -2.1130297e+00
  -3.0188742e+00  -2.1123910e+00
  -3.0158062e+00  -2.1124663e+00
  -3.0127383e+00  -2.1132197e+00
  -3.0096703e+00  -2.1145134e+00
  -3.0066023e+00  -2.1161278e+00
  -3.0035344e+00  -2.1177929e+00
  -3.0004664e+00  -2.1192289e+00
  -2.9973985e+00  -2.1201886e+00
  -2.9943305e+00  -2.1204958e+00
  -2.9912625e+00  -2.1200730e+00
  -2.9881946e+00  -2.1189542e+00
  -2.9851266e+00  -2.1172790e+00
  -2.9820587e+00  -2.1152708e+00
  -2.9789907e+00  -2.1132018e+00
  -2.9759227e+00  -2.1113512e+00
  -2.9728548e+00  -2.1099631e+00
  -2.9697868e+00  -2.1092112e+00
  -2.9667188e+00  -2.1091733e+00
  -2.9636509e+00  -2.1098205e+00
  -2.9605829e+00  -2.1110209e+00
  -2.9575150e+00  -2.1125591e+00
  -2.9544470e+00  -2.1141666e+00
  -2.9513790e+00  -2.1155625e+00
  -2.9483111e+00  -2.1164955e+00
  -2.9452431e+00  -2.1167833e+00
  -2.9421752e+00  -2.1163412e+00
  -2.9391072e+00  -2.1151957e+00
  -2.9360392e+00  -2.1134805e+00
  -2.9329713e+00  -2.1114148e+00
  -2.9299033e+00  -2.1092696e+00
  -2.9268353e+00  -2.1073255e+00
  -2.9237674e+00  -2.1058309e+00
  -2.9206994e+00  -2.1049653e+00
  -2.9176315e+00  -2.1048137e+00
  -2.9145635e+00  -2.1053541e+00
  -2.9114955e+00  -2.1064608e+00
  -2.9084276e+00  -2.1079224e+00
  -2.9053596e+00  -2.1094721e+00
  -2.9022917e+00  -2.1108276e+00
  -2.8992237e+00  -2.1117338e+00
  -2.8961557e+00  -2.1120021e+00
  -2.8930878e+00  -2.1115406e+00
  -2.8900198e+00  -2.1103684e+00
  -2.8869518e+00  -2.1086130e+00
  -2.8838839e+00  -2.1064896e+00
  -2.8808159e+00  -2.1042677e+00
  -2.8777480e+00  -2.1022296e+00
  -2.8746800e+00  -2.1006278e+00
  -2.8716120e+00  -2.0996479e+00
  -2.8685441e+00  -2.0993819e+00
  -2.8654761e+00  -2.0998149e+00
  -2.8624082e+00  -2.1008274e+00
  -2.8593402e+00  -2.1022119e+00
  -2.8562722e+00  -2.1037034e+00
  -2.8532043e+00  -2.1050183e+00
  -2.8501363e+00  -2.1058974e+00
  -2.8470683e+00  -2.1061462e+00
  -2.8440004e+00  -2.1056651e+00
  -2.8409324e+00  -2.1044661e+00
  -2.8378645e+00  -2.1026702e+00
  -2.8347965e+00  -2.1004887e+00
  -2.8317285e+00  -2.0981897e+00
  -2.8286606e+00  -2.0960570e+00
  -2.8255926e+00  -2.0943473e+00
  -2.8225246e+00  -2.0932523e+00
  -2.8194567e+00  -2.0928711e+00
  -2.8163887e+00  -2.0931960e+00
  -2.8133208e+00  -2.0941134e+00
  -2.8102528e+00  -2.0954203e+00
  -2.8071848e+00  -2.0968531e+00
  -2.8041169e+00  -2.0981271e+00
  -2.8010489e+00  -2.0989790e+00
  -2.7979810e+00  -2.0992080e+00
  -2.7949130e+00  -2.0987073e+00
  -2.7918450e+00  -2.0974813e+00
  -2.7887771e+00  -2.0956447e+00
  -2.7857091e+00  -2.0934047e+00
  -2.7826411e+00  -2.0910279e+00
  -2.7795732e+00  -2.0887999e+00
  -2.7765052e+00  -2.0869813e+00
  -2.7734373e+00  -2.0857702e+00
  -2.7703693e+00  -2.0852729e+00
  -2.7673013e+00  -2.0854887e+00
  -2.7642334e+00  -2.0863103e+00
  -2.7611654e+00  -2.0875389e+00
  -2.7580975e+00  -2.0889125e+00
  -2.7550295e+00  -2.0901452e+00
  -2.7519615e+00  -2.0909696e+00
  -2.7488936e+00  -2.0911788e+00
  -2.7458256e+00  -2.0906583e+00
  -2.7427576e+00  -2.0894051e+00
  -2.7396897e+00  -2.0875275e+00
  -2.7366217e+00  -2.0852284e+00
  -2.7335538e+00  -2.0827732e+00
  -2.7304858e+00  -2.0804489e+00
  -2.7274178e+00  -2.0785205e+00
  -2.7243499e+00  -2.0771922e+00
  -2.7212819e+00  -2.0765775e+00
  -2.7182140e+00  -2.0766831e+00
  -2.7151460e+00  -2.0774080e+00
  -2.7120780e+00  -2.0785574e+00
  -2.7090101e+00  -2.0798713e+00
  -2.7059421e+00  -2.0810622e+00
  -2.7028741e+00  -2.0818589e+00
  -2.6998062e+00  -2.0820480e+00
  -2.6967382e+00  -2.0815076e+00
  -2.6936703e+00  -2.0802269e+00
  -2.6906023e+00  -2.0783079e+00
  -2.6875343e+00  -2.0759492e+00
  -2.6844664e+00  -2.0734148e+00
  -2.6813984e+00  -2.0709932e+00
  -2.6783305e+00  -2.0689537e+00
  -2.6752625e+00  -2.0675069e+00
  -2.6721945e+00  -2.0667736e+00
  -2.6691266e+00  -2.0667678e+00
  -2.6660586e+00  -2.0673948e+00
  -2.6629906e+00  -2.0684642e+00
  -2.6599227e+00  -2.0697176e+00
  -2.6568547e+00  -2.0708663e+00
  -2.6537868e+00  -2.0716350e+00
  -2.6507188e+00  -2.0718038e+00
  -2.6476508e+00  -2.0712433e+00
  -2.6445829e+00  -2.0699349e+00
  -2.6415149e+00  -2.0679740e+00
  -2.6384470e+00  -2.0655550e+00
  -2.6353790e+00  -2.0629404e+00
  -2.6323110e+00  -2.0604204e+00
  -2.6292431e+00  -2.0582685e+00
  -2.6261751e+00  -2.0567017e+00
  -2.6231071e+00  -2.0558482e+00
  -2.6200392e+00  -2.0557296e+00
  -2.6169712e+00  -2.0562575e+00
  -2.6139033e+00  -2.0572459e+00
  -2.6108353e+00  -2.0584380e+00
  -2.6077673e+00  -2.0595440e+00
  -2.6046994e+00  -2.0602843e+00
  -2.6016314e+00  -2.0604326e+00
  -2.5985635e+00  -2.0598518e+00
  -2.5954955e+00  -2.0585153e+00
  -2.5924275e+00  -2.0565121e+00
  -2.5893596e+00  -2.0540321e+00
  -2.5862916e+00  -2.0513363e+00
  -2.5832236e+00  -2.0487164e+00
  -2.5801557e+00  -2.0464506e+00
  -2.5770877e+00  -2.0447621e+00
  -2.5740198e+00  -2.0437869e+00
  -2.5709518e+00  -2.0435539e+00
  -2.5678838e+00  -2.0439812e+00
  -2.5648159e+00  -2.0448874e+00
  -2.5617479e+00  -2.0460174e+00
  -2.5586800e+00  -2.0470801e+00
  -2.5556120e+00  -2.0477916e+00
  -2.5525440e+00  -2.0479192e+00
  -2.5494761e+00  -2.0473178e+00
  -2.5464081e+00  -2.0459530e+00
  -2.5433401e+00  -2.0439068e+00
  -2.5402722e+00  -2.0413649e+00
  -2.5372042e+00  -2.0385867e+00
  -2.5341363e+00  -2.0358656e+00
  -2.5310683e+00  -2.0334841e+00
  -2.5280003e+00  -2.0316721e+00
  -2.5249324e+00  -2.0305732e+00
  -2.5218644e+00  -2.0302240e+00
  -2.5187965e+00  -2.0305493e+00
  -2.5157285e+00  -2.0313720e+00
  -2.5126605e+00  -2.0324389e+00
  -2.5095926e+00  -2.0334575e+00
  -2.5065246e+00  -2.0341398e+00
  -2.5034566e+00  -2.0342464e+00
  -2.5003887e+00  -2.0336242e+00
  -2.4973207e+00  -2.0322306e+00
  -2.4942528e+00  -2.0301410e+00
  -2.4911848e+00  -2.0275362e+00
  -2.4881168e+00  -2.0246743e+00
  -2.4850489e+00  -2.0218503e+00
  -2.4819809e+00  -2.0193513e+00
  -2.4789130e+00  -2.0174137e+00
  -2.4758450e+00  -2.0161890e+00
  -2.4727770e+00  -2.0157217e+00
  -2.4697091e+00  -2.0159431e+00
  -2.4666411e+00  -2.0166809e+00
  -2.4635731e+00  -2.0176837e+00
  -2.4605052e+00  -2.0186576e+00
  -2.4574372e+00  -2.0193102e+00
  -2.4543693e+00  -2.0193955e+00
  -2.4513013e+00  -2.0187521e+00
  -2.4482333e+00  -2.0173294e+00
  -2.4451654e+00  -2.0151956e+00
  -2.4420974e+00  -2.0125269e+00
  -2.4390295e+00  -2.0095798e+00
  -2.4359615e+00  -2.0066511e+00
  -2.4328935e+00  -2.0040324e+00
  -2.4298256e+00  -2.0019670e+00
  -2.4267576e+00  -2.0006142e+00
  -2.4236896e+00  -2.0000266e+00
  -2.4206217e+00  -2.0001423e+00
  -2.4175537e+00  -2.0007936e+00
  -2.4144858e+00  -2.0017310e+00
  -2.4114178e+00  -2.0026594e+00
  -2.4083498e+00  -2.0032818e+00
  -2.4052819e+00  -2.0033455e+00
  -2.4022139e+00  -2.0026806e+00
  -2.3991460e+00  -2.0012283e+00
  -2.3960780e+00  -1.9990495e+00
  -2.3930100e+00  -1.9963158e+00
  -2.3899421e+00  -1.9932819e+00
  -2.3868741e+00  -1.9902465e+00
  -2.3838061e+00  -1.9875058e+00
  -2.3807382e+00  -1.9853100e+00
  -2.3776702e+00  -1.9838267e+00
  -2.3746023e+00  -1.9831164e+00
  -2.3715343e+00  -1.9831242e+00
  -2.3684663e+00  -1.9836873e+00
  -2.3653984e+00  -1.9845581e+00
  -2.3623304e+00  -1.9854399e+00
  -2.3592625e+00  -1.9860317e+00
  -2.3561945e+00  -1.9860733e+00
  -2.3531265e+00  -1.9853867e+00
  -2.3500586e+00  -1.9839042e+00
  -2.3469906e+00  -1.9816796e+00
  -2.3439226e+00  -1.9788795e+00
  -2.3408547e+00  -1.9757572e+00
  -2.3377867e+00  -1.9726128e+00
  -2.3347188e+00  -1.9697475e+00
  -2.3316508e+00  -1.9674187e+00
  -2.3285828e+00  -1.9658019e+00
  -2.3255149e+00  -1.9649663e+00
  -2.3224469e+00  -1.9648640e+00
  -2.3193790e+00  -1.9653370e+00
  -2.3163110e+00  -1.9661397e+00
  -2.3132430e+00  -1.9669741e+00
  -2.3101751e+00  -1.9675345e+00
  -2.3071071e+00  -1.9675537e+00
  -2.3040391e+00  -1.9668449e+00
  -2.3009712e+00  -1.9653318e+00
  -2.2979032e+00  -1.9630605e+00
  -2.2948353e+00  -1.9601927e+00
  -2.2917673e+00  -1.9569799e+00
  -2.2886993e+00  -1.9537241e+00
  -2.2856314e+00  -1.9507315e+00
  -2.2825634e+00  -1.9482664e+00
  -2.2794955e+00  -1.9465133e+00
  -2.2764275e+00  -1.9455495e+00
  -2.2733595e+00  -1.9453344e+00
  -2.2702916e+00  -1.9457153e+00
  -2.2672236e+00  -1.9464483e+00
  -2.2641556e+00  -1.9472343e+00
  -2.2610877e+00  -1.9477627e+00
  -2.2580197e+00  -1.9477590e+00
  -2.2549518e+00  -1.9470277e+00
  -2.2518838e+00  -1.9454832e+00
  -2.2488158e+00  -1.9431642e+00
  -2.2457479e+00  -1.9402272e+00
  -2.2426799e+00  -1.9369218e+00
  -2.2396120e+00  -1.9335520e+00
  -2.2365440e+00  -1.9304289e+00
  -2.2334760e+00  -1.9278244e+00
  -2.2304081e+00  -1.9259315e+00
  -2.2273401e+00  -1.9248363e+00
  -2.2242721e+00  -1.9245057e+00
  -2.2212042e+00  -1.9247921e+00
  -2.2181362e+00  -1.9254539e+00
  -2.2150683e+00  -1.9261902e+00
  -2.2120003e+00  -1.9266859e+00
  -2.2089323e+00  -1.9266588e+00
  -2.2058644e+00  -1.9259045e+00
  -2.2027964e+00  -1.9243281e+00
  -2.1997284e+00  -1.9219602e+00
  -2.1966605e+00  -1.9189523e+00
  -2.1935925e+00  -1.9155521e+00
  -2.1905246e+00  -1.9120654e+00
  -2.1874566e+00  -1.9088084e+00
  -2.1843886e+00  -1.9060608e+00
  -2.1813207e+00  -1.9040244e+00
  -2.1782527e+00  -1.9027944e+00
  -2.1751848e+00  -1.9023453e+00
  -2.1721168e+00  -1.9025348e+00
  -2.1690488e+00  -1.9031233e+00
  -2.1659809e+00  -1.9038088e+00
  -2.1629129e+00  -1.9042709e+00
  -2.1598449e+00  -1.9042200e+00
  -2.1567770e+00  -1.9034422e+00
  -2.1537090e+00  -1.9018331e+00
  -2.1506411e+00  -1.8994153e+00
  -2.1475731e+00  -1.8963346e+00
  -2.1445051e+00  -1.8928370e+00
  -2.1414372e+00  -1.8892302e+00
  -2.1383692e+00  -1.8858356e+00
  -2.1353013e+00  -1.8829409e+00
  -2.1322333e+00  -1.8807571e+00
  -2.1291653e+00  -1.8793885e+00
  -2.1260974e+00  -1.8788176e+00
  -2.1230294e+00  -1.8789074e+00
  -2.1199614e+00  -1.8794207e+00
  -2.1168935e+00  -1.8800539e+00
  -2.1138255e+00  -1.8804816e+00
  -2.1107576e+00  -1.8804064e+00
  -2.1076896e+00  -1.8796045e+00
  -2.1046216e+00  -1.8779619e+00
  -2.1015537e+00  -1.8754928e+00
  -2.0984857e+00  -1.8723374e+00
  -2.0954178e+00  -1.8687397e+00
  -2.0923498e+00  -1.8650093e+00
  -2.0892818e+00  -1.8614732e+00
  -2.0862139e+00  -1.8584270e+00
  -2.0831459e+00  -1.8560913e+00
  -2.0800779e+00  -1.8545800e+00
  -2.0770100e+00  -1.8538836e+00
  -2.0739420e+00  -1.8538708e+00
  -2.0708741e+00  -1.8543067e+00
  -2.0678061e+00  -1.8548861e+00
  -2.0647381e+00  -1.8552785e+00
  -2.0616702e+00  -1.8551783e+00
  -2.0586022e+00  -1.8543518e+00
  -2.0555343e+00  -1.8526750e+00
  -2.0524663e+00  -1.8501532e+00
  -2.0493983e+00  -1.8469208e+00
  -2.0463304e+00  -1.8432200e+00
  -2.0432624e+00  -1.8393621e+00
  -2.0401944e+00  -1.8356800e+00
  -2.0371265e+00  -1.8324776e+00
  -2.0340585e+00  -1.8299853e+00
  -2.0309906e+00  -1.8283267e+00
  -2.0279226e+00  -1.8275009e+00
  -2.0248546e+00  -1.8273823e+00
  -2.0217867e+00  -1.8277383e+00
  -2.0187187e+00  -1.8282622e+00
  -2.0156508e+00  -1.8286184e+00
  -2.0125828e+00  -1.8284925e+00
  -2.0095148e+00  -1.8276409e+00
  -2.0064469e+00  -1.8259288e+00
  -2.0033789e+00  -1.8233528e+00
  -2.0003109e+00  -1.8200412e+00
  -1.9972430e+00  -1.8162339e+00
  -1.9941750e+00  -1.8122444e+00
  -1.9911071e+00  -1.8084115e+00
  -1.9880391e+00  -1.8050476e+00
  -1.9849711e+00  -1.8023935e+00
  -1.9819032e+00  -1.8005826e+00
  -1.9788352e+00  -1.7996230e+00
  -1.9757673e+00  -1.7993950e+00
  -1.9726993e+00  -1.7996686e+00
  -1.9696313e+00  -1.8001353e+00
  -1.9665634e+00  -1.8004540e+00
  -1.9634954e+00  -1.8003019e+00
  -1.9604274e+00  -1.7994244e+00
  -1.9573595e+00  -1.7976761e+00
  -1.9542915e+00  -1.7950442e+00
  -1.9512236e+00  -1.7916507e+00
  -1.9481556e+00  -1.7877333e+00
  -1.9450876e+00  -1.7836077e+00
  -1.9420197e+00  -1.7796187e+00
  -1.9389517e+00  -1.7760877e+00
  -1.9358838e+00  -1.7732659e+00
  -1.9328158e+00  -1.7712974e+00
  -1.9297478e+00  -1.7701992e+00
  -1.9266799e+00  -1.7698580e+00
  -1.9236119e+00  -1.7700462e+00
  -1.9205439e+00  -1.7704538e+00
  -1.9174760e+00  -1.7707339e+00
  -1.9144080e+00  -1.7705547e+00
  -1.9113401e+00  -1.7696507e+00
  -1.9082721e+00  -1.7678652e+00
  -1.9052041e+00  -1.7651755e+00
  -1.9021362e+00  -1.7616973e+00
  -1.8990682e+00  -1.7576659e+00
  -1.8960003e+00  -1.7533991e+00
  -1.8929323e+00  -1.7492481e+00
  -1.8898643e+00  -1.7455438e+00
  -1.8867964e+00  -1.7425480e+00
  -1.8837284e+00  -1.7404160e+00
  -1.8806604e+00  -1.7391740e+00
  -1.8775925e+00  -1.7387153e+00
  -1.8745245e+00  -1.7388149e+00
  -1.8714566e+00  -1.7391613e+00
  -1.8683886e+00  -1.7394016e+00
  -1.8653206e+00  -1.7391945e+00
  -1.8622527e+00  -1.7382632e+00
  -1.8591847e+00  -1.7364392e+00
  -1.8561168e+00  -1.7336898e+00
  -1.8530488e+00  -1.7301238e+00
  -1.8499808e+00  -1.7259740e+00
  -1.8469129e+00  -1.7215607e+00
  -1.8438449e+00  -1.7172414e+00
  -1.8407769e+00  -1.7133567e+00
  -1.8377090e+00  -1.7101801e+00
  -1.8346410e+00  -1.7078780e+00
  -1.8315731e+00  -1.7064865e+00
  -1.8285051e+00  -1.7059057e+00
  -1.8254371e+00  -1.7059133e+00
  -1.8223692e+00  -1.7061961e+00
  -1.8193012e+00  -1.7063951e+00
  -1.8162333e+00  -1.7061593e+00
  -1.8131653e+00  -1.7051999e+00
  -1.8100973e+00  -1.7033363e+00
  -1.8070294e+00  -1.7005250e+00
  -1.8039614e+00  -1.6968677e+00
  -1.8008934e+00  -1.6925948e+00
  -1.7978255e+00  -1.6880288e+00
  -1.7947575e+00  -1.6835342e+00
  -1.7916896e+00  -1.6794617e+00
  -1.7886216e+00  -1.6760966e+00
  -1.7855536e+00  -1.6736172e+00
  -1.7824857e+00  -1.6720699e+00
  -1.7794177e+00  -1.6713619e+00
  -1.7763498e+00  -1.6712737e+00
  -1.7732818e+00  -1.6714904e+00
  -1.7702138e+00  -1.6716466e+00
  -1.7671459e+00  -1.6713812e+00
  -1.7640779e+00  -1.6703929e+00
  -1.7610099e+00  -1.6684881e+00
  -1.7579420e+00  -1.6656126e+00
  -1.7548740e+00  -1.6618603e+00
  -1.7518061e+00  -1.6574591e+00
  -1.7487381e+00  -1.6527339e+00
  -1.7456701e+00  -1.6480562e+00
  -1.7426022e+00  -1.6437875e+00
  -1.7395342e+00  -1.6402255e+00
  -1.7364663e+00  -1.6375610e+00
  -1.7333983e+00  -1.6358510e+00
  -1.7303303e+00  -1.6350100e+00
  -1.7272624e+00  -1.6348219e+00
  -1.7241944e+00  -1.6349698e+00
  -1.7211264e+00  -1.6350816e+00
  -1.7180585e+00  -1.6347855e+00
  -1.7149905e+00  -1.6337673e+00
  -1.7119226e+00  -1.6318200e+00
  -1.7088546e+00  -1.6288775e+00
  -1.7057866e+00  -1.6250262e+00
  -1.7027187e+00  -1.6204908e+00
  -1.6996507e+00  -1.6155990e+00
  -1.6965828e+00  -1.6107298e+00
  -1.6935148e+00  -1.6062557e+00
  -1.6904468e+00  -1.6024875e+00
  -1.6873789e+00  -1.5996291e+00
  -1.6843109e+00  -1.5977487e+00
  -1.6812429e+00  -1.5967687e+00
  -1.6781750e+00  -1.5964761e+00
  -1.6751070e+00  -1.5965521e+00
  -1.6720391e+00  -1.5966176e+00
  -1.6689711e+00  -1.5962899e+00
  -1.6659031e+00  -1.5952408e+00
  -1.6628352e+00  -1.5932493e+00
  -1.6597672e+00  -1.5902371e+00
  -1.6566993e+00  -1.5862822e+00
  -1.6536313e+00  -1.5816063e+00
  -1.6505633e+00  -1.5765398e+00
  -1.6474954e+00  -1.5714696e+00
  -1.6444274e+00  -1.5667799e+00
  -1.6413594e+00  -1.5627953e+00
  -1.6382915e+00  -1.5597333e+00
  -1.6352235e+00  -1.5576741e+00
  -1.6321556e+00  -1.5565482e+00
  -1.6290876e+00  -1.5561460e+00
  -1.6260196e+00  -1.5561467e+00
  -1.6229517e+00  -1.5561640e+00
  -1.6198837e+00  -1.5558034e+00
  -1.6168158e+00  -1.5547224e+00
  -1.6137478e+00  -1.5526849e+00
  -1.6106798e+00  -1.5495999e+00
  -1.6076119e+00  -1.5455364e+00
  -1.6045439e+00  -1.5407130e+00
  -1.6014759e+00  -1.5354628e+00
  -1.5984080e+00  -1.5301811e+00
  -1.5953400e+00  -1.5252645e+00
  -1.5922721e+00  -1.5210520e+00
  -1.5892041e+00  -1.5177758e+00
  -1.5861361e+00  -1.5155283e+00
  -1.5830682e+00  -1.5142489e+00
  -1.5800002e+00  -1.5137315e+00
  -1.5769322e+00  -1.5136533e+00
  -1.5738643e+00  -1.5136203e+00
  -1.5707963e+00  -1.5132255e+00
  -1.5677284e+00  -1.5121114e+00
  -1.5646604e+00  -1.5100261e+00
  -1.5615924e+00  -1.5068647e+00
  -1.5585245e+00  -1.5026871e+00
  -1.5554565e+00  -1.4977083e+00
  -1.5523886e+00  -1.4922645e+00
  -1.5493206e+00  -1.4867597e+00
  -1.5462526e+00  -1.4816035e+00
  -1.5431847e+00  -1.4771504e+00
  -1.5401167e+00  -1.4736480e+00
  -1.5370487e+00  -1.4712018e+00
  -1.5339808e+00  -1.4697603e+00
  -1.5309128e+00  -1.4691216e+00
  -1.5278449e+00  -1.4689603e+00
  -1.5247769e+00  -1.4688747e+00
  -1.5217089e+00  -1.4684445e+00
  -1.5186410e+00  -1.4672961e+00
  -1.5155730e+00  -1.4651608e+00
  -1.5125051e+00  -1.4619193e+00
  -1.5094371e+00  -1.4576214e+00
  -1.5063691e+00  -1.4524785e+00
  -1.5033012e+00  -1.4468299e+00
  -1.5002332e+00  -1.4410889e+00
  -1.4971652e+00  -1.4356791e+00
  -1.4940973e+00  -1.4309712e+00
  -1.4910293e+00  -1.4272291e+00
  -1.4879614e+00  -1.4245725e+00
  -1.4848934e+00  -1.4229596e+00
  -1.4818254e+00  -1.4221925e+00
  -1.4787575e+00  -1.4219438e+00
  -1.4756895e+00  -1.4218028e+00
  -1.4726216e+00  -1.4213358e+00
  -1.4695536e+00  -1.4201518e+00
  -1.4664856e+00  -1.4179643e+00
  -1.4634177e+00  -1.4146385e+00
  -1.4603497e+00  -1.4102134e+00
  -1.4572817e+00  -1.4048966e+00
  -1.4542138e+00  -1.3990306e+00
  -1.4511458e+00  -1.3930387e+00
  -1.4480779e+00  -1.3873594e+00
  -1.4450099e+00  -1.3823808e+00
  -1.4419419e+00  -1.3783840e+00
  -1.4388740e+00  -1.3755039e+00
  -1.4358060e+00  -1.3737090e+00
  -1.4327381e+00  -1.3728058e+00
  -1.4296701e+00  -1.3724646e+00
  -1.4266021e+00  -1.3722655e+00
  -1.4235342e+00  -1.3717602e+00
  -1.4204662e+00  -1.3705391e+00
  -1.4173982e+00  -1.3682969e+00
  -1.4143303e+00  -1.3648820e+00
  -1.4112623e+00  -1.3603221e+00
  -1.4081944e+00  -1.3548204e+00
  -1.4051264e+00  -1.3487230e+00
  -1.4020584e+00  -1.3424638e+00
  -1.3989905e+00  -1.3364971e+00
  -1.3959225e+00  -1.3312296e+00
  -1.3928546e+00  -1.3269613e+00
  -1.3897866e+00  -1.3238428e+00
  -1.3867186e+00  -1.3218540e+00
  -1.3836507e+00  -1.3208060e+00
  -1.3805827e+00  -1.3203667e+00
  -1.3775147e+00  -1.3201064e+00
  -1.3744468e+00  -1.3195610e+00
  -1.3713788e+00  -1.3183015e+00
  -1.3683109e+00  -1.3160019e+00
  -1.3652429e+00  -1.3124927e+00
  -1.3621749e+00  -1.3077893e+00
  -1.3591070e+00  -1.3020902e+00
  -1.3560390e+00  -1.2957454e+00
  -1.3529711e+00  -1.2892001e+00
  -1.3499031e+00  -1.2829258e+00
  -1.3468351e+00  -1.2773491e+00
  -1.3437672e+00  -1.2727900e+00
  -1.3406992e+00  -1.2694164e+00
  -1.3376312e+00  -1.2672201e+00
  -1.3345633e+00  -1.2660176e+00
  -1.3314953e+00  -1.2654738e+00
  -1.3284274e+00  -1.2651490e+00
  -1.3253594e+00  -1.2645618e+00
  -1.3222914e+00  -1.2632621e+00
  -1.3192235e+00  -1.2609021e+00
  -1.3161555e+00  -1.2572927e+00
  -1.3130876e+00  -1.2524361e+00
  -1.3100196e+00  -1.2465256e+00
  -1.3069516e+00  -1.2399152e+00
  -1.3038837e+00  -1.2330625e+00
  -1.3008157e+00  -1.2264574e+00
  -1.2977477e+00  -1.2205481e+00
  -1.2946798e+00  -1.2156763e+00
  -1.2916118e+00  -1.2120285e+00
  -1.2885439e+00  -1.2096095e+00
  -1.2854759e+00  -1.2082413e+00
  -1.2824079e+00  -1.2075860e+00
  -1.2793400e+00  -1.2071927e+00
  -1.2762720e+00  -1.2065618e+00
  -1.2732041e+00  -1.2052204e+00
  -1.2701361e+00  -1.2027967e+00
  -1.2670681e+00  -1.1990806e+00
  -1.2640002e+00  -1.1940595e+00
  -1.2609322e+00  -1.1879215e+00
  -1.2578642e+00  -1.1810247e+00
  -1.2547963e+00  -1.1738401e+00
  -1.2517283e+00  -1.1668776e+00
  -1.2486604e+00  -1.1606090e+00
  -1.2455924e+00  -1.1553994e+00
  -1.2425244e+00  -1.1514554e+00
  -1.2394565e+00  -1.1487961e+00
  -1.2363885e+00  -1.1472495e+00
  -1.2333206e+00  -1.1464747e+00
  -1.2302526e+00  -1.1460087e+00
  -1.2271846e+00  -1.1453322e+00
  -1.2241167e+00  -1.1439473e+00
  -1.2210487e+00  -1.1414562e+00
  -1.2179807e+00  -1.1376258e+00
  -1.2149128e+00  -1.1324276e+00
  -1.2118448e+00  -1.1260434e+00
  -1.2087769e+00  -1.1188362e+00
  -1.2057089e+00  -1.1112914e+00
  -1.2026409e+00  -1.1039409e+00
  -1.1995730e+00  -1.0972820e+00
  -1.1965050e+00  -1.0917055e+00
  -1.1934371e+00  -1.0874401e+00
  -1.1903691e+00  -1.0845202e+00
  -1.1873011e+00  -1.0827805e+00
  -1.1842332e+00  -1.0818771e+00
  -1.1811652e+00  -1.0813337e+00
  -1.1780972e+00  -1.0806093e+00
  -1.1750293e+00  -1.0791791e+00
  -1.1719613e+00  -1.0766166e+00
  -1.1688934e+00  -1.0726634e+00
  -1.1658254e+00  -1.0672733e+00
  -1.1627574e+00  -1.0606215e+00
  -1.1596895e+00  -1.0530759e+00
  -1.1566215e+00  -1.0451380e+00
  -1.1535536e+00  -1.0373635e+00
  -1.1504856e+00  -1.0302783e+00
  -1.1474176e+00  -1.0243010e+00
  -1.1443497e+00  -1.0196846e+00
  -1.1412817e+00  -1.0164805e+00
  -1.1382137e+00  -1.0145309e+00
  -1.1351458e+00  -1.0134883e+00
  -1.1320778e+00  -1.0128622e+00
  -1.1290099e+00  -1.0120878e+00
  -1.1259419e+00  -1.0106104e+00
  -1.1228739e+00  -1.0079720e+00
  -1.1198060e+00  -1.0038861e+00
  -1.1167380e+00  -9.9828710e-01
  -1.1136701e+00  -9.9134236e-01
  -1.1106021e+00  -9.8342550e-01
  -1.1075341e+00  -9.7505563e-01
  -1.1044662e+00  -9.6681513e-01
  -1.1013982e+00  -9.5926090e-01
  -1.0983302e+00  -9.5284293e-01
  -1.0952623e+00  -9.4784083e-01
  -1.0921943e+00  -9.4432496e-01
  -1.0891264e+00  -9.4214567e-01
  -1.0860584e+00  -9.4095173e-01
  -1.0829904e+00  -9.4023678e-01
  -1.0799225e+00  -9.3941005e-01
  -1.0768545e+00  -9.3788365e-01
  -1.0737866e+00  -9.3516431e-01
  -1.0707186e+00  -9.3093436e-01
  -1.0676506e+00  -9.2510620e-01
  -1.0645827e+00  -9.1783865e-01
  -1.0615147e+00  -9.0951149e-01
  -1.0584467e+00  -9.0066349e-01
  -1.0553788e+00  -8.9190671e-01
  -1.0523108e+00  -8.8383286e-01
  -1.0492429e+00  -8.7692669e-01
  -1.0461749e+00  -8.7149764e-01
  -1.0431069e+00  -8.6763711e-01
  -1.0400390e+00  -8.6520473e-01
  -1.0369710e+00  -8.6384520e-01
  -1.0339031e+00  -8.6303466e-01
  -1.0308351e+00  -8.6215320e-01
  -1.0277671e+00  -8.6057585e-01
  -1.0246992e+00  -8.5776992e-01
  -1.0216312e+00  -8.5338251e-01
  -1.0185632e+00  -8.4730121e-01
  -1.0154953e+00  -8.3967503e-01
  -1.0124273e+00  -8.3089060e-01
  -1.0093594e+00  -8.2150882e-01
  -1.0062914e+00  -8.1217519e-01
  -1.0032234e+00  -8.0352061e-01
  -1.0001555e+00  -7.9606893e-01
  -9.9708751e-01  -7.9016323e-01
  -9.9401955e-01  -7.8591856e-01
  -9.9095159e-01  -7.8320510e-01
  -9.8788363e-01  -7.8166308e-01
  -9.8481567e-01  -7.8074912e-01
  -9.8174770e-01  -7.7981051e-01
  -9.7867974e-01  -7.7818043e-01
  -9.7561178e-01  -7.7528150e-01
  -9.7254382e-01  -7.7072067e-01
  -9.6947586e-01  -7.6435720e-01
  -9.6640790e-01  -7.5632877e-01
  -9.6333993e-01  -7.4702970e-01
  -9.6027197e-01  -7.3704607e-01
  -9.5720401e-01  -7.2706141e-01
  -9.5413605e-01  -7.1775125e-01
  -9.5106809e-01  -7.0968393e-01
  -9.4800013e-01  -7.0324077e-01
  -9.4493217e-01  -6.9856379e-01
  -9.4186420e-01  -6.9553522e-01
  -9.3879624e-01  -6.9379044e-01
  -9.3572828e-01  -6.9276395e-01
  -9.3266032e-01  -6.9176581e-01
  -9.2959236e-01  -6.9008143e-01
  -9.2652440e-01  -6.8708210e-01
  -9.2345643e-01  -6.8232856e-01
  -9.2038847e-01  -6.7564721e-01
  -9.1732051e-01  -6.6716249e-01
  -9.1425255e-01  -6.5727747e-01
  -9.1118459e-01  -6.4660719e-01
  -9.0811663e-01  -6.3587904e-01
  -9.0504866e-01  -6.2581999e-01
  -9.0198070e-01  -6.1704962e-01
  -8.9891274e-01  -6.0999327e-01
  -8.9584478e-01  -6.0482408e-01
  -8.9277682e-01  -6.0143832e-01
  -8.8970886e-01  -5.9946593e-01
  -8.8664090e-01  -5.9831620e-01
  -8.8357293e-01  -5.9725632e-01
  -8.8050497e-01  -5.9551638e-01
  -8.7743701e-01  -5.9240803e-01
  -8.7436905e-01  -5.8743791e-01
  -8.7130109e-01  -5.8039381e-01
  -8.6823313e-01  -5.7138441e-01
  -8.6516516e-01  -5.6082286e-01
  -8.6209720e-01  -5.4935803e-01
  -8.5902924e-01  -5.3776864e-01
  -8.5596128e-01  -5.2684182e-01
  -8.5289332e-01  -5.1725708e-01
  -8.4982536e-01  -5.0949119e-01
  -8.4675739e-01  -5.0375369e-01
  -8.4368943e-01  -4.9995746e-01
  -8.4062147e-01  -4.9772639e-01
  -8.3755351e-01  -4.9644051e-01
  -8.3448555e-01  -4.9531697e-01
  -8.3141759e-01  -4.9352083e-01
  -8.2834963e-01  -4.9029313e-01
  -8.2528166e-01  -4.8507615e-01
  -8.2221370e-01  -4.7761141e-01
  -8.1914574e-01  -4.6798848e-01
  -8.1607778e-01  -4.5663231e-01
  -8.1300982e-01  -4.4423200e-01
  -8.0994186e-01  -4.3162742e-01
  -8.0687389e-01  -4.1967740e-01
  -8.0380593e-01  -4.0913271e-01
  -8.0073797e-01  -4.0053134e-01
  -7.9767001e-01  -3.9412624e-01
  -7.9460205e-01  -3.8985026e-01
  -7.9153409e-01  -3.8732048e-01
  -7.8846612e-01  -3.8588248e-01
  -7.8539816e-01  -3.8469388e-01
  -7.8233020e-01  -3.8284178e-01
  -7.7926224e-01  -3.7948195e-01
  -7.7619428e-01  -3.7397834e-01
  -7.7312632e-01  -3.6601580e-01
  -7.7005836e-01  -3.5566015e-01
  -7.6699039e-01  -3.4335035e-01
  -7.6392243e-01  -3.2982444e-01
  -7.6085447e-01  -3.1599681e-01
  -7.5778651e-01  -3.0281359e-01
  -7.5471855e-01  -2.9111229e-01
  -7.5165059e-01  -2.8150534e-01
  -7.4858262e-01  -2.7429857e-01
  -7.4551466e-01  -2.6944953e-01
  -7.4244670e-01  -2.6656756e-01
  -7.3937874e-01  -2.6495687e-01
  -7.3631078e-01  -2.6370261e-01
  -7.3324282e-01  -2.6179616e-01
  -7.3017486e-01  -2.5828757e-01
  -7.2710689e-01  -2.5244285e-01
  -7.2403893e-01  -2.4387530e-01
  -7.2097097e-01  -2.3262028e-01
  -7.1790301e-01  -2.1913385e-01
  -7.1483505e-01  -2.0421519e-01
  -7.1176709e-01  -1.8887211e-01
  -7.0869912e-01  -1.7416012e-01
  -7.0563116e-01  -1.6102524e-01
  -7.0256320e-01  -1.5017299e-01
  -6.9949524e-01  -1.4197560e-01
  -6.9642728e-01  -1.3642205e-01
  -6.9335932e-01  -1.3311295e-01
  -6.9029135e-01  -1.3130149e-01
  -6.8722339e-01  -1.2998213e-01
  -6.8415543e-01  -1.2802492e-01
  -6.8108747e-01  -1.2434438e-01
  -6.7801951e-01  -1.1807953e-01
  -6.7495155e-01  -1.0874981e-01
  -6.7188359e-01  -9.6349833e-02
  -6.6881562e-01  -8.1357023e-02
  -6.6574766e-01  -6.4649801e-02
  -6.6267970e-01  -4.7357491e-02
  -6.5961174e-01  -3.0677745e-02
  -6.5654378e-01  -1.5697445e-02
  -6.5347582e-01  -3.2429539e-03
  -6.5040785e-01   6.2269917e-03
  -6.4733989e-01   1.2681490e-02
  -6.4427193e-01   1.6529742e-02
  -6.4120397e-01   1.8583431e-02
  -6.3813601e-01   1.9965918e-02
  -6.3506805e-01   2.1967513e-02
  -6.3200008e-01   2.5855579e-02
  -6.2893212e-01   3.2664094e-02
  -6.2586416e-01   4.3003388e-02
  -6.2279620e-01   5.6936832e-02
  -6.1972824e-01   7.3959372e-02
  -6.1666028e-01   9.3084841e-02
  -6.1359232e-01   1.1301779e-01
  -6.1052435e-01   1.3236625e-01
  -6.0745639e-01   1.4985107e-01
  -6.0438843e-01   1.6448088e-01
  -6.0132047e-01   1.7567792e-01
  -5.9825251e-01   1.8335191e-01
  -5.9518455e-01   1.8792222e-01
  -5.9211658e-01   1.9028645e-01
  -5.8904862e-01   1.9172914e-01
  -5.8598066e-01   1.9376526e-01
  -5.8291270e-01   1.9792274e-01
  -5.7984474e-01   2.0548871e-01
  -5.7677678e-01   2.1726765e-01
  -5.7370881e-01   2.3341308e-01
  -5.7064085e-01   2.5338313e-01
  -5.6757289e-01   2.7603481e-01
  -5.6450493e-01   2.9982864e-01
  -5.6143697e-01   3.2308699e-01
  -5.5836901e-01   3.4424842e-01
  -5.5530105e-01   3.6207869e-01
  -5.5223308e-01   3.7582267e-01
  -5.4916512e-01   3.8529723e-01
  -5.4609716e-01   3.9092895e-01
  -5.4302920e-01   3.9373514e-01
  -5.3996124e-01   3.9523771e-01
  -5.3689328e-01   3.9729551e-01
  -5.3382531e-01   4.0184957e-01
  -5.3075735e-01   4.1060196e-01
  -5.2768939e-01   4.2468673e-01
  -5.2462143e-01   4.4442028e-01
  -5.2155347e-01   4.6921163e-01
  -5.1848551e-01   4.9766509e-01
  -5.1541754e-01   5.2784043e-01
  -5.1234958e-01   5.5758946e-01
  -5.0928162e-01   5.8488532e-01
  -5.0621366e-01   6.0809050e-01
  -5.0314570e-01   6.2614777e-01
  -5.0007774e-01   6.3870200e-01
  -4.9700978e-01   6.4616621e-01
  -4.9394181e-01   6.4973343e-01
  -4.9087385e-01   6.5131741e-01
  -4.8780589e-01   6.5338850e-01
  -4.8473793e-01   6.5867162e-01
  -4.8166997e-01   6.6970640e-01
  -4.7860201e-01   6.8833738e-01
  -4.7553404e-01   7.1527451e-01
  -4.7246608e-01   7.4988280e-01
  -4.6939812e-01   7.9028735e-01
  -4.6633016e-01   8.3374960e-01
  -4.6326220e-01   8.7717244e-01
  -4.6019424e-01   9.1758288e-01
  -4.5712627e-01   9.5250478e-01
  -4.5405831e-01   9.8021098e-01
  -4.5099035e-01   9.9989226e-01
  -4.4792239e-01   1.0117901e+00
  -4.4485443e-01   1.0173203e+00
  -4.4178647e-01   1.0191720e+00
  -4.3871851e-01   1.0213065e+00
  -4.3565054e-01   1.0287162e+00
  -4.3258258e-01   1.0467917e+00
  -4.2951462e-01   1.0802622e+00
  -4.2644666e-01   1.1319604e+00
  -4.2337870e-01   1.2019413e+00
  -4.2031074e-01   1.2874322e+00
  -4.1724277e-01   1.3836344e+00
  -4.1417481e-01   1.4849177e+00
  -4.1110685e-01   1.5858648e+00
  -4.0803889e-01   1.6818884e+00
  -4.0497093e-01   1.7694374e+00
  -4.0190297e-01   1.8459436e+00
  -3.9883500e-01   1.9096568e+00
  -3.9576704e-01   1.9594641e+00
  -3.9269908e-01   1.9947378e+00
  -3.8963112e-01   2.0152277e+00
  -3.8656316e-01   2.0210001e+00
  -3.8349520e-01   2.0124185e+00
  -3.8042724e-01   1.9901642e+00
  -3.7735927e-01   1.9552912e+00
  -3.7429131e-01   1.9093109e+00
  -3.7122335e-01   1.8542912e+00
  -3.6815539e-01   1.7929447e+00
  -3.6508743e-01   1.7286530e+00
  -3.6201947e-01   1.6653575e+00
  -3.5895150e-01   1.6072390e+00
  -3.5588354e-01   1.5581617e+00
  -3.5281558e-01   1.5209703e+00
  -3.4974762e-01   1.4968708e+00
  -3.4667966e-01   1.4851662e+00
  -3.4361170e-01   1.4834837e+00
  -3.4054373e-01   1.4883892e+00
  -3.3747577e-01   1.4961281e+00
  -3.3440781e-01   1.5032493e+00
  -3.3133985e-01   1.5070023e+00
  -3.2827189e-01   1.5055215e+00
  -3.2520393e-01   1.4978648e+00
  -3.2213597e-01   1.4839760e+00
  -3.1906800e-01   1.4646074e+00
  -3.1600004e-01   1.4412127e+00
  -3.1293208e-01   1.4157927e+00
  -3.0986412e-01   1.3906739e+00
  -3.0679616e-01   1.3682060e+00
  -3.0372820e-01   1.3504042e+00
  -3.0066023e-01   1.3386003e+00
  -2.9759227e-01   1.3332005e+00
  -2.9452431e-01   1.3336308e+00
  -2.9145635e-01   1.3384884e+00
  -2.8838839e-01   1.3458455e+00
  -2.8532043e-01   1.3536092e+00
  -2.8225246e-01   1.3598472e+00
  -2.7918450e-01   1.3630285e+00
  -2.7611654e-01   1.3621695e+00
  -2.7304858e-01   1.3569001e+00
  -2.6998062e-01   1.3474661e+00
  -2.6691266e-01   1.3346815e+00
  -2.6384470e-01   1.3198297e+00
  -2.6077673e-01   1.3045103e+00
  -2.5770877e-01   1.2904288e+00
  -2.5464081e-01   1.2791449e+00
  -2.5157285e-01   1.2718179e+00
  -2.4850489e-01   1.2690047e+00
  -2.4543693e-01   1.2705666e+00
  -2.4236896e-01   1.2757127e+00
  -2.3930100e-01   1.2831652e+00
  -2.3623304e-01   1.2913976e+00
  -2.3316508e-01   1.2988853e+00
  -2.3009712e-01   1.3043200e+00
  -2.2702916e-01   1.3067654e+00
  -2.2396120e-01   1.3057484e+00
  -2.2089323e-01   1.3012933e+00
  -2.1782527e-01   1.2939042e+00
  -2.1475731e-01   1.2845003e+00
  -2.1168935e-01   1.2743021e+00
  -2.0862139e-01   1.2646711e+00
  -2.0555343e-01   1.2569134e+00
  -2.0248546e-01   1.2520737e+00
  -1.9941750e-01   1.2507591e+00
  -1.9634954e-01   1.2530360e+00
  -1.9328158e-01   1.2584267e+00
  -1.9021362e-01   1.2660077e+00
  -1.8714566e-01   1.2745795e+00
  -1.8407769e-01   1.2828672e+00
  -1.8100973e-01   1.2897100e+00
  -1.7794177e-01   1.2942119e+00
  -1.7487381e-01   1.2958429e+00
  -1.7180585e-01   1.2944893e+00
  -1.6873789e-01   1.2904574e+00
  -1.6566993e-01   1.2844307e+00
  -1.6260196e-01   1.2773847e+00
  -1.5953400e-01   1.2704588e+00
  -1.5646604e-01   1.2647954e+00
  -1.5339808e-01   1.2613650e+00
  -1.5033012e-01   1.2608068e+00
  -1.4726216e-01   1.2633207e+00
  -1.4419419e-01   1.2686367e+00
  -1.4112623e-01   1.2760699e+00
  -1.3805827e-01   1.2846453e+00
  -1.3499031e-01   1.2932620e+00
  -1.3192235e-01   1.3008616e+00
  -1.2885439e-01   1.3065730e+00
  -1.2578642e-01   1.3098193e+00
  -1.2271846e-01   1.3103795e+00
  -1.1965050e-01   1.3084078e+00
  -1.1658254e-01   1.3044105e+00
  -1.1351458e-01   1.2991816e+00
  -1.1044662e-01   1.2937002e+00
  -1.0737866e-01   1.2889950e+00
  -1.0431069e-01   1.2859910e+00
  -1.0124273e-01   1.2853618e+00
  -9.8174770e-02   1.2874167e+00
  -9.5106809e-02   1.2920499e+00
  -9.2038847e-02   1.2987622e+00
  -8.8970886e-02   1.3067517e+00
  -8.5902924e-02   1.3150485e+00
  -8.2834963e-02   1.3226670e+00
  -7.9767001e-02   1.3287448e+00
  -7.6699039e-02   1.3326548e+00
  -7.3631078e-02   1.3340781e+00
  -7.0563116e-02   1.3330373e+00
  -6.7495155e-02   1.3298904e+00
  -6.4427193e-02   1.3252855e+00
  -6.1359232e-02   1.3200793e+00
  -5.8291270e-02   1.3152210e+00
  -5.5223308e-02   1.3116153e+00
  -5.2155347e-02   1.3099819e+00
  -4.9087385e-02   1.3107367e+00
  -4.6019424e-02   1.3139217e+00
  -4.2951462e-02   1.3191991e+00
  -3.9883500e-02   1.3259114e+00
  -3.6815539e-02   1.3331928e+00
  -3.3747577e-02   1.3401068e+00
  -3.0679616e-02   1.3457830e+00
  -2.7611654e-02   1.3495347e+00
  -2.4543693e-02   1.3509438e+00
  -2.1475731e-02   1.3499089e+00
  -1.8407769e-02   1.3466557e+00
  -1.5339808e-02   1.3417099e+00
  -1.2271846e-02   1.3358326e+00
  -9.2038847e-03   1.3299217e+00
  -6.1359232e-03   1.3248863e+00
  -3.0679616e-03   1.3215093e+00


==> Figs/Y_big.dat <==
   0.0000000e+00  -1.8795462e-04
   1.0000000e+03   6.9502558e-02
   2.0000000e+03   1.0000285e-02
   3.0000000e+03   5.9341608e-02
   4.0000000e+03  -2.2087261e-01
   5.0000000e+03  -2.1928344e-02
   6.0000000e+03  -1.2426772e-01
   7.0000000e+03  -1.1918619e-01
   8.0000000e+03   1.9646267e-01
   9.0000000e+03   1.4877942e-01
   1.0000000e+04  -7.2627258e-02
   1.1000000e+04   6.5224562e-02
   1.2000000e+04  -1.9217486e-01
   1.3000000e+04   3.7422496e-02
   1.4000000e+04  -2.6634084e-01
   1.5000000e+04  -2.1670818e-02
   1.6000000e+04  -1.0372187e-01
   1.7000000e+04  -1.3359586e-01
   1.8000000e+04  -3.6503632e-02
   1.9000000e+04   3.6532477e-02
   2.0000000e+04   2.1910459e-01
   2.1000000e+04   1.2046668e-01
   2.2000000e+04  -6.8158633e-02
   2.3000000e+04   1.0185327e-01
   2.4000000e+04  -8.2141896e-02
   2.5000000e+04  -1.5470447e-01
   2.6000000e+04   2.1480918e-02
   2.7000000e+04  -2.2604530e-01
   2.8000000e+04   1.7304306e-01
   2.9000000e+04   4.1096096e-02
   3.0000000e+04   1.3581186e-01
   3.1000000e+04   3.6932386e-01
   3.2000000e+04   1.5349531e-01
   3.3000000e+04  -4.5036029e-02
   3.4000000e+04   9.3058738e-02
   3.5000000e+04   2.3384860e-01
   3.6000000e+04  -7.4012014e-03
   3.7000000e+04  -4.1988010e-03
   3.8000000e+04  -1.3304239e-01
   3.9000000e+04   1.7469160e-01
   4.0000000e+04  -6.8961427e-02
   4.1000000e+04   2.5420962e-01
   4.2000000e+04  -1.9127834e-02
   4.3000000e+04  -2.4676080e-01
   4.4000000e+04  -3.0798668e-01
   4.5000000e+04   1.9222541e-01
   4.6000000e+04  -4.5361819e-02
   4.7000000e+04  -8.5815245e-02
   4.8000000e+04   3.2617394e-02
   4.9000000e+04   2.6467616e-02
   5.0000000e+04   6.4304474e-02
   5.1000000e+04  -1.0649626e-01
   5.2000000e+04   2.9083204e-01
   5.3000000e+04   2.1480545e-02
   5.4000000e+04  -2.0740160e-01
   5.5000000e+04   1.9494970e-02
   5.6000000e+04  -8.9958041e-02
   5.7000000e+04   2.5132265e-01
   5.8000000e+04   1.5452808e-01
   5.9000000e+04   2.6283253e-02
   6.0000000e+04  -1.4375573e-01
   6.1000000e+04  -1.3581917e-01
   6.2000000e+04   3.2475012e-02
   6.3000000e+04   5.2739560e-02
   6.4000000e+04   2.4798076e-01
   6.5000000e+04   1.6946681e-01
   6.6000000e+04   2.2206745e-01
   6.7000000e+04   1.0354731e-01
   6.8000000e+04  -9.2404146e-02
   6.9000000e+04   2.4535308e-01
   7.0000000e+04   1.3843120e-01
   7.1000000e+04  -1.1125258e-01
   7.2000000e+04  -8.2214652e-02
   7.3000000e+04   7.8884914e-02
   7.4000000e+04  -1.3023805e-01
   7.5000000e+04  -2.5350774e-01
   7.6000000e+04   5.3593164e-02
   7.7000000e+04  -4.2266255e-02
   7.8000000e+04   1.3523947e-02
   7.9000000e+04  -2.5488928e-02
   8.0000000e+04  -7.7606929e-02
   8.1000000e+04   2.4328361e-01
   8.2000000e+04   1.0594404e-01
   8.3000000e+04  -2.4400829e-01
   8.4000000e+04  -1.2202462e-01
   8.5000000e+04  -3.0679928e-03
   8.6000000e+04   1.0867880e-01
   8.7000000e+04  -1.5907897e-01
   8.8000000e+04  -2.4373018e-01
   8.9000000e+04   2.7395696e-01
   9.0000000e+04  -4.3421597e-02
   9.1000000e+04  -8.0326972e-02
   9.2000000e+04  -2.0204605e-01
   9.3000000e+04  -8.6983358e-02
   9.4000000e+04   3.3126864e-01
   9.5000000e+04   5.5659824e-02
   9.6000000e+04   1.8207293e-01
   9.7000000e+04  -1.2912743e-01
   9.8000000e+04  -2.3109654e-02
   9.9000000e+04   2.8708193e-02
   1.0000000e+05   2.2322458e-01
   1.0100000e+05  -5.8532996e-04
   1.0200000e+05  -7.1634197e-02
   1.0300000e+05   3.5666580e-02
   1.0400000e+05  -5.9849359e-02
   1.0500000e+05   2.1979117e-01
   1.0600000e+05   1.6257982e-01
   1.0700000e+05  -5.6792374e-02
   1.0800000e+05   1.1673568e-01
   1.0900000e+05   1.4978168e-01
   1.1000000e+05   5.7073063e-02
   1.1100000e+05   2.0084230e-01
   1.1200000e+05   2.3120820e-01
   1.1300000e+05   9.8204054e-03
   1.1400000e+05   3.4874748e-01
   1.1500000e+05  -3.0349932e-02
   1.1600000e+05  -3.2187696e-01
   1.1700000e+05   9.3726667e-02
   1.1800000e+05   2.2540814e-01
   1.1900000e+05   1.4462350e-01
   1.2000000e+05  -2.5832498e-02
   1.2100000e+05  -6.6286720e-03
   1.2200000e+05   1.5233059e-01
   1.2300000e+05   1.5635669e-01
   1.2400000e+05   4.2012419e-02
   1.2500000e+05  -6.8822803e-02
   1.2600000e+05   4.2303502e-01
   1.2700000e+05  -3.8654324e-01
   1.2800000e+05   2.3637420e-01
   1.2900000e+05   1.4997592e-02
   1.3000000e+05   2.9351456e-01
   1.3100000e+05  -6.1404740e-02
   1.3200000e+05   9.1035108e-02
   1.3300000e+05   1.5629263e-01
   1.3400000e+05   5.8811046e-03
   1.3500000e+05   1.2456481e-01
   1.3600000e+05   8.7425940e-03
   1.3700000e+05  -1.3403605e-01
   1.3800000e+05  -6.8120086e-02
   1.3900000e+05   6.6046886e-02
   1.4000000e+05   1.9623718e-01
   1.4100000e+05   3.0424448e-01
   1.4200000e+05  -1.2162776e-02
   1.4300000e+05   3.7613669e-01
   1.4400000e+05   1.6256310e-01
   1.4500000e+05  -1.1691226e-01
   1.4600000e+05  -7.2672948e-02
   1.4700000e+05  -1.5750674e-01
   1.4800000e+05  -8.9886756e-03
   1.4900000e+05  -7.5551021e-02
   1.5000000e+05   6.1057632e-02
   1.5100000e+05   4.3972469e-02
   1.5200000e+05   6.6145649e-02
   1.5300000e+05  -1.8303702e-01
   1.5400000e+05   3.1217580e-01
   1.5500000e+05  -1.1555272e-01
   1.5600000e+05   2.8871814e-01
   1.5700000e+05  -3.1868785e-03
   1.5800000e+05   2.2139184e-01
   1.5900000e+05  -2.1693145e-02
   1.6000000e+05   7.7158434e-02
   1.6100000e+05  -1.1883924e-01
   1.6200000e+05   3.2580118e-02
   1.6300000e+05  -7.6388869e-02
   1.6400000e+05  -6.4625809e-02
   1.6500000e+05   2.0195772e-02
   1.6600000e+05   1.3314098e-01
   1.6700000e+05   1.5660437e-01
   1.6800000e+05   1.8512683e-01
   1.6900000e+05  -2.9958568e-01
   1.7000000e+05  -3.8166308e-02
   1.7100000e+05  -9.6242711e-03
   1.7200000e+05  -9.3787992e-02
   1.7300000e+05   1.3337233e-03
   1.7400000e+05  -3.1212836e-01
   1.7500000e+05  -1.0680085e-01
   1.7600000e+05  -2.4060988e-01
   1.7700000e+05  -1.5120528e-01
   1.7800000e+05  -1.6165774e-01
   1.7900000e+05  -4.1685761e-02
   1.8000000e+05  -1.5903715e-01
   1.8100000e+05   1.5687654e-01
   1.8200000e+05  -7.1144137e-02
   1.8300000e+05  -9.4330003e-02
   1.8400000e+05  -1.2539987e-01
   1.8500000e+05   1.7449187e-01
   1.8600000e+05  -7.0447769e-02
   1.8700000e+05   1.5168340e-01
   1.8800000e+05   7.1929031e-02
   1.8900000e+05   1.6706068e-01
   1.9000000e+05  -1.0464899e-02
   1.9100000e+05  -4.7742990e-01
   1.9200000e+05   1.1624991e-03
   1.9300000e+05  -1.0118457e-01
   1.9400000e+05  -2.8380054e-01
   1.9500000e+05   4.5247286e-02
   1.9600000e+05  -3.2439925e-01
   1.9700000e+05   6.7010939e-02
   1.9800000e+05  -1.1459688e-01
   1.9900000e+05   1.6604882e-01
   2.0000000e+05   5.8072298e-02
   2.0100000e+05  -3.5000350e-02
   2.0200000e+05  -5.6424571e-02
   2.0300000e+05   8.0684274e-03
   2.0400000e+05   1.8557554e-01
   2.0500000e+05  -1.8757843e-01
   2.0600000e+05   1.1028570e-01
   2.0700000e+05  -7.4207447e-02
   2.0800000e+05   5.7217816e-02
   2.0900000e+05   4.6479394e-01
   2.1000000e+05   1.7448608e-01
   2.1100000e+05  -1.9960014e-02
   2.1200000e+05  -1.9000572e-01
   2.1300000e+05   5.9553202e-02
   2.1400000e+05  -3.4034957e-02
   2.1500000e+05   1.1366643e-01
   2.1600000e+05   1.1403175e-01
   2.1700000e+05  -9.7357447e-02
   2.1800000e+05   3.4649172e-01
   2.1900000e+05  -3.5392886e-02
   2.2000000e+05   7.9978229e-02
   2.2100000e+05  -4.6551635e-01
   2.2200000e+05  -6.7566125e-02
   2.2300000e+05  -4.7403150e-02
   2.2400000e+05  -1.0239008e-01
   2.2500000e+05   3.2872580e-01
   2.2600000e+05  -8.1589832e-03
   2.2700000e+05  -2.3800303e-01
   2.2800000e+05  -1.9205164e-02
   2.2900000e+05   7.8077850e-02
   2.3000000e+05  -1.1873596e-01
   2.3100000e+05  -1.7671837e-01
   2.3200000e+05   3.9621082e-01
   2.3300000e+05   3.1898672e-01
   2.3400000e+05   3.2448065e-01
   2.3500000e+05   2.1232027e-01
   2.3600000e+05   2.0994407e-01
   2.3700000e+05  -1.6896461e-01
   2.3800000e+05  -8.2486282e-03
   2.3900000e+05  -2.1433267e-01
   2.4000000e+05  -3.1788023e-01
   2.4100000e+05   9.7963303e-02
   2.4200000e+05  -2.9152783e-01
   2.4300000e+05  -5.8848000e-02
   2.4400000e+05   1.4370336e-01
   2.4500000e+05   1.0884104e-01
   2.4600000e+05   3.0790276e-01
   2.4700000e+05  -2.5846907e-04
   2.4800000e+05   1.5952492e-01
   2.4900000e+05  -3.6270834e-02
   2.5000000e+05   1.1653572e-01
   2.5100000e+05  -8.4316584e-02
   2.5200000e+05   7.5200977e-02
   2.5300000e+05  -8.1731879e-02
   2.5400000e+05  -1.5889846e-01
   2.5500000e+05   1.2862570e-01
   2.5600000e+05  -6.4683619e-02
   2.5700000e+05  -2.7525161e-01
   2.5800000e+05   5.9762657e-02
   2.5900000e+05   1.8025278e-01
   2.6000000e+05  -4.0433212e-02
   2.6100000e+05   1.8254441e-01
   2.6200000e+05   1.0159895e-01
   2.6300000e+05  -4.4670130e-02
   2.6400000e+05  -1.2911288e-01
   2.6500000e+05   2.8496634e-02
   2.6600000e+05   1.7548591e-01
   2.6700000e+05  -9.7624302e-02
   2.6800000e+05   6.6577495e-02
   2.6900000e+05  -2.1013435e-02
   2.7000000e+05  -5.9872513e-04
   2.7100000e+05   1.2445656e-02
   2.7200000e+05  -6.0666227e-02
   2.7300000e+05  -1.2286682e-01
   2.7400000e+05  -2.6917270e-01
   2.7500000e+05  -1.5385385e-01
   2.7600000e+05   1.2844925e-01
   2.7700000e+05   1.5022154e-01
   2.7800000e+05  -1.1202946e-01
   2.7900000e+05   5.2180231e-02
   2.8000000e+05  -3.2484917e-01
   2.8100000e+05  -6.8449026e-02
   2.8200000e+05  -1.7623686e-01
   2.8300000e+05   1.7756273e-01
   2.8400000e+05   3.1157741e-01
   2.8500000e+05   7.9518080e-02
   2.8600000e+05  -3.1815792e-02
   2.8700000e+05  -2.7251477e-03
   2.8800000e+05  -3.5620032e-02
   2.8900000e+05  -1.0264579e-01
   2.9000000e+05   1.0395495e-01
   2.9100000e+05   1.1534688e-01
   2.9200000e+05  -4.1772605e-02
   2.9300000e+05  -1.2650008e-01
   2.9400000e+05   1.1265006e-01
   2.9500000e+05  -6.4096512e-02
   2.9600000e+05   5.8215218e-02
   2.9700000e+05   2.3019230e-01
   2.9800000e+05   1.2314897e-01
   2.9900000e+05  -1.9637480e-01
   3.0000000e+05  -4.7534184e-01
   3.0100000e+05   3.3776638e-02
   3.0200000e+05  -1.6762549e-02
   3.0300000e+05  -8.2551415e-02
   3.0400000e+05  -1.1033245e-01
   3.0500000e+05   5.7048193e-02
   3.0600000e+05  -2.6046319e-02
   3.0700000e+05  -2.9201434e-01
   3.0800000e+05  -4.1007822e-02
   3.0900000e+05  -1.2583876e-01
   3.1000000e+05  -1.6523411e-01
   3.1100000e+05  -3.3317675e-01
   3.1200000e+05   1.5907984e-01
   3.1300000e+05   1.8362378e-01
   3.1400000e+05  -3.8567672e-01
   3.1500000e+05  -8.2684074e-02
   3.1600000e+05   4.4606411e-02
   3.1700000e+05   8.7856126e-02
   3.1800000e+05  -8.0841677e-02
   3.1900000e+05  -2.4083465e-01
   3.2000000e+05  -3.5877235e-02
   3.2100000e+05   3.3752888e-02
   3.2200000e+05   1.9627120e-01
   3.2300000e+05   3.4698523e-02
   3.2400000e+05   1.2497094e-01
   3.2500000e+05   1.0624979e-01
   3.2600000e+05  -3.0150467e-02
   3.2700000e+05   3.1585880e-01
   3.2800000e+05   2.0366872e-02
   3.2900000e+05   2.3193584e-02
   3.3000000e+05   9.8833812e-02
   3.3100000e+05   1.6453168e-01
   3.3200000e+05   9.1846571e-03
   3.3300000e+05   7.1997883e-03
   3.3400000e+05   2.7211354e-03
   3.3500000e+05  -2.7030480e-02
   3.3600000e+05  -1.6346460e-01
   3.3700000e+05  -1.9915217e-01
   3.3800000e+05   7.4826289e-02
   3.3900000e+05   2.7070194e-01
   3.4000000e+05  -7.4119933e-03
   3.4100000e+05   1.3007200e-01
   3.4200000e+05  -5.1378673e-02
   3.4300000e+05  -1.7094138e-01
   3.4400000e+05  -6.8223869e-02
   3.4500000e+05  -8.2682909e-02
   3.4600000e+05  -7.7166343e-02
   3.4700000e+05  -9.8794925e-02
   3.4800000e+05  -2.6869757e-01
   3.4900000e+05   3.5899976e-02
   3.5000000e+05   2.3708194e-04
   3.5100000e+05   1.3101607e-01
   3.5200000e+05   1.1304964e-01
   3.5300000e+05  -6.5185864e-02
   3.5400000e+05   3.1596646e-01
   3.5500000e+05   3.5435665e-02
   3.5600000e+05  -4.5602052e-02
   3.5700000e+05  -2.9590112e-03
   3.5800000e+05   3.7026274e-01
   3.5900000e+05  -2.4696530e-01
   3.6000000e+05  -3.8714308e-03
   3.6100000e+05  -1.3413710e-01
   3.6200000e+05   9.6864511e-02
   3.6300000e+05  -3.5701064e-02
   3.6400000e+05  -3.8284784e-01
   3.6500000e+05  -5.3147231e-02
   3.6600000e+05   2.0279371e-01
   3.6700000e+05   7.9388171e-02
   3.6800000e+05  -2.2213820e-01
   3.6900000e+05   6.4545067e-02
   3.7000000e+05   8.6052686e-02
   3.7100000e+05  -5.4605519e-02
   3.7200000e+05  -3.8555530e-01
   3.7300000e+05   1.0547289e-01
   3.7400000e+05   9.4104326e-02
   3.7500000e+05  -9.6206125e-02
   3.7600000e+05  -1.5396384e-01
   3.7700000e+05  -1.1736842e-01
   3.7800000e+05  -4.2257684e-02
   3.7900000e+05   1.9256651e-01
   3.8000000e+05  -6.1491598e-02
   3.8100000e+05   3.5816269e-02
   3.8200000e+05   3.2472346e-01
   3.8300000e+05   2.5056020e-01
   3.8400000e+05   8.0830219e-02
   3.8500000e+05   1.1480055e-01
   3.8600000e+05   1.0399307e-02
   3.8700000e+05  -2.9205332e-01
   3.8800000e+05   1.4952911e-01
   3.8900000e+05  -1.8028349e-02
   3.9000000e+05   2.2437317e-01
   3.9100000e+05  -1.1861630e-01
   3.9200000e+05   1.4800949e-01
   3.9300000e+05   9.2260735e-02
   3.9400000e+05  -6.1874964e-02
   3.9500000e+05   2.4076234e-02
   3.9600000e+05   1.3006783e-01
   3.9700000e+05   6.1672630e-02
   3.9800000e+05   1.5312076e-01
   3.9900000e+05  -2.9667602e-02
   4.0000000e+05   2.3687653e-01
   4.0100000e+05   5.8343834e-02
   4.0200000e+05  -1.4679584e-01
   4.0300000e+05  -7.8223706e-02
   4.0400000e+05   1.8530323e-01
   4.0500000e+05  -1.6655316e-01
   4.0600000e+05  -8.3196024e-02
   4.0700000e+05   9.7331189e-02
   4.0800000e+05   5.7499030e-02
   4.0900000e+05  -3.7125019e-02
   4.1000000e+05   2.6836936e-02
   4.1100000e+05   1.1552459e-02
   4.1200000e+05  -6.1115639e-02
   4.1300000e+05  -4.9075010e-02
   4.1400000e+05  -9.5113351e-02
   4.1500000e+05   8.1353981e-02
   4.1600000e+05  -8.4297241e-02
   4.1700000e+05   2.0657330e-01
   4.1800000e+05  -4.1718954e-02
   4.1900000e+05   1.3049510e-01
   4.2000000e+05   5.9500032e-02
   4.2100000e+05   2.7634099e-01
   4.2200000e+05   1.7016589e-01
   4.2300000e+05   1.6590086e-02
   4.2400000e+05  -1.4177423e-01
   4.2500000e+05  -2.7858223e-01
   4.2600000e+05   2.0806561e-02
   4.2700000e+05   4.7586878e-02
   4.2800000e+05  -3.0496980e-02
   4.2900000e+05  -2.5404857e-01
   4.3000000e+05  -2.4398480e-02
   4.3100000e+05  -4.1407032e-01
   4.3200000e+05  -3.3910651e-01
   4.3300000e+05   1.9178885e-01
   4.3400000e+05   2.0315947e-01
   4.3500000e+05  -1.9866858e-02
   4.3600000e+05  -9.2230493e-02
   4.3700000e+05   1.0653321e-01
   4.3800000e+05   1.4372670e-01
   4.3900000e+05  -1.7457323e-02
   4.4000000e+05  -6.9330355e-03
   4.4100000e+05   2.5015229e-01
   4.4200000e+05   2.3384782e-01
   4.4300000e+05   1.3103753e-01
   4.4400000e+05  -1.4427727e-01
   4.4500000e+05  -2.3695231e-01
   4.4600000e+05   1.5284500e-01
   4.4700000e+05   2.1046376e-01
   4.4800000e+05   7.0836326e-02
   4.4900000e+05  -1.3976146e-01
   4.5000000e+05   1.7691240e-01
   4.5100000e+05  -2.6881644e-01
   4.5200000e+05  -2.7986880e-01
   4.5300000e+05   1.5001811e-01
   4.5400000e+05   2.8547099e-01
   4.5500000e+05  -6.7767362e-02
   4.5600000e+05   2.3729976e-01
   4.5700000e+05   1.4345788e-01
   4.5800000e+05  -1.2039967e-01
   4.5900000e+05   3.4428224e-01
   4.6000000e+05   5.1291336e-02
   4.6100000e+05   1.2412366e-01
   4.6200000e+05  -1.1357048e-01
   4.6300000e+05  -1.0176516e-02
   4.6400000e+05   9.1801032e-02
   4.6500000e+05  -1.0164959e-02
   4.6600000e+05   1.4322881e-01
   4.6700000e+05   5.0552119e-02
   4.6800000e+05  -9.2119645e-02
   4.6900000e+05  -8.7549385e-02
   4.7000000e+05  -1.5989952e-01
   4.7100000e+05  -1.8413152e-01
   4.7200000e+05   9.2834674e-02
   4.7300000e+05  -1.1596494e-01
   4.7400000e+05   3.1694966e-02
   4.7500000e+05   1.3212338e-01
   4.7600000e+05   2.7970618e-01
   4.7700000e+05  -2.8656570e-01
   4.7800000e+05  -6.1121514e-02
   4.7900000e+05   3.2171502e-03
   4.8000000e+05  -1.4829120e-01
   4.8100000e+05  -2.0089506e-01
   4.8200000e+05  -3.3160034e-02
   4.8300000e+05  -7.8261113e-02
   4.8400000e+05   3.0886135e-01
   4.8500000e+05  -3.7872468e-02
   4.8600000e+05  -1.4642999e-01
   4.8700000e+05   1.5681468e-01
   4.8800000e+05  -1.0339363e-01
   4.8900000e+05  -5.7858236e-02
   4.9000000e+05  -2.0391234e-01
   4.9100000e+05   5.7027635e-03
   4.9200000e+05   3.5014601e-01
   4.9300000e+05  -6.1922796e-02
   4.9400000e+05  -8.8212000e-02
   4.9500000e+05  -2.7053172e-01
   4.9600000e+05  -4.1701234e-02
   4.9700000e+05   2.9421618e-02
   4.9800000e+05  -3.8051412e-01
   4.9900000e+05  -1.1640653e-01
   5.0000000e+05  -1.0263821e-01
   5.0100000e+05   8.0103610e-02
   5.0200000e+05  -9.6154860e-02
   5.0300000e+05  -1.3306229e-01
   5.0400000e+05   6.3514434e-02
   5.0500000e+05  -3.2723905e-01
   5.0600000e+05   1.8012385e-01
   5.0700000e+05  -2.4618133e-01
   5.0800000e+05  -7.5673793e-02
   5.0900000e+05   5.7661724e-02
   5.1000000e+05  -9.0720739e-02
   5.1100000e+05  -8.5392797e-03
   5.1200000e+05   3.1325096e-02
   5.1300000e+05   2.8241009e-01
   5.1400000e+05   9.3981804e-03
   5.1500000e+05  -1.9240993e-01
   5.1600000e+05  -2.2889957e-01
   5.1700000e+05   3.4233148e-01
   5.1800000e+05   7.2029916e-02
   5.1900000e+05   6.2554573e-02
   5.2000000e+05   9.3921749e-03
   5.2100000e+05   1.3442316e-02
   5.2200000e+05  -2.4991205e-01
   5.2300000e+05   1.8224048e-02
   5.2400000e+05  -6.0974660e-02
   5.2500000e+05   1.3745597e-01
   5.2600000e+05   1.4062781e-01
   5.2700000e+05  -3.7427798e-01
   5.2800000e+05   5.5305786e-02
   5.2900000e+05  -1.6803121e-01
   5.3000000e+05  -9.8477857e-02
   5.3100000e+05   1.4653295e-01
   5.3200000e+05   1.2633978e-01
   5.3300000e+05  -9.6483941e-02
   5.3400000e+05  -7.1556751e-02
   5.3500000e+05   8.3742497e-02
   5.3600000e+05   7.4023144e-02
   5.3700000e+05  -1.3616314e-01
   5.3800000e+05   2.0138198e-01
   5.3900000e+05  -1.1088292e-01
   5.4000000e+05  -9.6339860e-02
   5.4100000e+05   5.5417729e-02
   5.4200000e+05  -3.3658840e-01
   5.4300000e+05   2.3425397e-01
   5.4400000e+05  -2.1270576e-01
   5.4500000e+05   1.5464395e-01
   5.4600000e+05  -4.7674183e-02
   5.4700000e+05  -8.4111004e-02
   5.4800000e+05   6.5768102e-02
   5.4900000e+05   8.1009768e-02
   5.5000000e+05  -6.5103979e-02
   5.5100000e+05  -3.5939730e-01
   5.5200000e+05   1.0119438e-01
   5.5300000e+05   4.1045126e-01
   5.5400000e+05  -4.7462689e-02
   5.5500000e+05  -3.8875927e-01
   5.5600000e+05   1.1849726e-02
   5.5700000e+05  -1.1507231e-01
   5.5800000e+05  -3.5985662e-01
   5.5900000e+05  -1.4110752e-02
   5.6000000e+05  -2.7027001e-02
   5.6100000e+05  -1.7422834e-02
   5.6200000e+05   5.6915040e-02
   5.6300000e+05  -3.4515059e-01
   5.6400000e+05   1.3976074e-01
   5.6500000e+05   9.7747726e-02
   5.6600000e+05  -2.1802442e-01
   5.6700000e+05   2.1683160e-01
   5.6800000e+05  -6.0198914e-02
   5.6900000e+05  -1.7310000e-01
   5.7000000e+05  -6.7933417e-02
   5.7100000e+05   1.7630486e-01
   5.7200000e+05   1.8766454e-02
   5.7300000e+05  -1.3482203e-01
   5.7400000e+05   6.0567256e-02
   5.7500000e+05   8.3338580e-02
   5.7600000e+05   2.5053557e-01
   5.7700000e+05   4.1655620e-02
   5.7800000e+05   2.0714819e-02
   5.7900000e+05   1.4961898e-01
   5.8000000e+05  -1.8117286e-01
   5.8100000e+05  -1.5793745e-01
   5.8200000e+05   3.5714082e-01
   5.8300000e+05  -1.7929706e-01
   5.8400000e+05   1.0841335e-01
   5.8500000e+05   1.1105369e-01
   5.8600000e+05  -7.1213846e-02
   5.8700000e+05   4.6069498e-01
   5.8800000e+05   2.7973454e-01
   5.8900000e+05   1.0043076e-01
   5.9000000e+05  -8.5747415e-02
   5.9100000e+05  -6.7527038e-03
   5.9200000e+05  -6.7501952e-02
   5.9300000e+05  -8.6006011e-02
   5.9400000e+05  -3.6025267e-02
   5.9500000e+05   9.1210013e-02
   5.9600000e+05   1.6625866e-01
   5.9700000e+05   2.7857599e-01
   5.9800000e+05  -3.3067765e-02
   5.9900000e+05  -3.2073572e-01
   6.0000000e+05  -6.9877777e-02
   6.0100000e+05   1.8428885e-01
   6.0200000e+05  -1.5570094e-01
   6.0300000e+05   2.7479795e-01
   6.0400000e+05   1.5471276e-01
   6.0500000e+05  -2.7367337e-02
   6.0600000e+05   2.1855074e-01
   6.0700000e+05   8.0795472e-02
   6.0800000e+05   2.6950888e-01
   6.0900000e+05  -1.4342476e-02
   6.1000000e+05  -3.3301698e-02
   6.1100000e+05  -4.0534638e-02
   6.1200000e+05  -3.4500169e-01
   6.1300000e+05  -1.7331637e-01
   6.1400000e+05  -2.8890401e-01
   6.1500000e+05   1.5315467e-01
   6.1600000e+05   2.4309017e-01
   6.1700000e+05   4.8793328e-02
   6.1800000e+05   2.1190859e-02
   6.1900000e+05   1.0940950e-01
   6.2000000e+05  -6.3021844e-03
   6.2100000e+05   1.6301262e-01
   6.2200000e+05   6.6635092e-03
   6.2300000e+05   2.0236492e-01
   6.2400000e+05   4.0045139e-02
   6.2500000e+05   1.4206700e-01
   6.2600000e+05  -1.7135021e-01
   6.2700000e+05   1.4320452e-01
   6.2800000e+05  -6.6956532e-02
   6.2900000e+05   3.6382423e-02
   6.3000000e+05   2.6207335e-02
   6.3100000e+05  -1.1533165e-01
   6.3200000e+05  -1.9470044e-01
   6.3300000e+05   2.3189902e-01
   6.3400000e+05   3.9671524e-02
   6.3500000e+05  -3.5279135e-01
   6.3600000e+05  -1.3568430e-01
   6.3700000e+05  -3.7783705e-02
   6.3800000e+05  -1.4497642e-02
   6.3900000e+05  -1.3800368e-01
   6.4000000e+05   1.3195182e-02
   6.4100000e+05   1.6497948e-01
   6.4200000e+05   1.0531572e-01
   6.4300000e+05  -1.4773736e-01
   6.4400000e+05   7.2937056e-02
   6.4500000e+05  -3.3124274e-01
   6.4600000e+05   3.2109629e-02
   6.4700000e+05  -2.4973781e-01
   6.4800000e+05   3.3275232e-01
   6.4900000e+05  -2.0691698e-01
   6.5000000e+05  -2.1697042e-02
   6.5100000e+05  -9.2966105e-02
   6.5200000e+05  -1.8161189e-01
   6.5300000e+05   9.4766474e-02
   6.5400000e+05   9.9696946e-02
   6.5500000e+05   1.3993524e-01
   6.5600000e+05  -2.0608858e-01
   6.5700000e+05   5.3596201e-02
   6.5800000e+05  -2.5297788e-01
   6.5900000e+05  -2.4686858e-01
   6.6000000e+05   1.7582880e-01
   6.6100000e+05  -2.1245419e-01
   6.6200000e+05  -5.5873392e-02
   6.6300000e+05  -6.8629819e-03
   6.6400000e+05  -4.6332444e-01
   6.6500000e+05   1.8354421e-01
   6.6600000e+05  -2.5755278e-01
   6.6700000e+05   3.4929865e-03
   6.6800000e+05  -1.0089126e-01
   6.6900000e+05  -7.2773351e-02
   6.7000000e+05  -3.4363210e-01
   6.7100000e+05   1.8424152e-01
   6.7200000e+05   3.1108466e-01
   6.7300000e+05   2.1497582e-02
   6.7400000e+05   2.4920215e-01
   6.7500000e+05   3.0268010e-01
   6.7600000e+05  -1.7723072e-01
   6.7700000e+05   2.0457605e-01
   6.7800000e+05  -1.6847398e-01
   6.7900000e+05  -9.8830813e-03
   6.8000000e+05   2.1052649e-01
   6.8100000e+05   1.2241673e-01
   6.8200000e+05  -2.5015708e-02
   6.8300000e+05  -6.9247464e-02
   6.8400000e+05  -2.2216386e-02
   6.8500000e+05   1.5647546e-01
   6.8600000e+05   1.5221348e-01
   6.8700000e+05  -1.8176219e-02
   6.8800000e+05  -8.2556844e-02
   6.8900000e+05  -6.8716680e-02
   6.9000000e+05   3.1470899e-02
   6.9100000e+05   5.3862761e-02
   6.9200000e+05  -1.4218844e-01
   6.9300000e+05  -1.6769317e-02
   6.9400000e+05  -1.1620803e-01
   6.9500000e+05   6.2766965e-03
   6.9600000e+05   2.6316264e-01
   6.9700000e+05   3.3292838e-01
   6.9800000e+05   2.3024182e-01
   6.9900000e+05   1.0404909e-01
   7.0000000e+05  -1.9058242e-01
   7.0100000e+05  -5.2356912e-02
   7.0200000e+05   1.1185900e-01
   7.0300000e+05  -2.3002942e-01
   7.0400000e+05   2.0173250e-01
   7.0500000e+05   9.4809839e-02
   7.0600000e+05   2.2316638e-01
   7.0700000e+05   7.3582386e-02
   7.0800000e+05   3.2505572e-02
   7.0900000e+05  -2.3631169e-01
   7.1000000e+05  -1.3846019e-02
   7.1100000e+05  -7.7522790e-02
   7.1200000e+05  -3.4471720e-01
   7.1300000e+05   1.6317763e-01
   7.1400000e+05   8.9212924e-02
   7.1500000e+05  -1.4565980e-01
   7.1600000e+05  -3.7075074e-02
   7.1700000e+05  -1.6652584e-02
   7.1800000e+05   3.7213969e-02
   7.1900000e+05  -1.8742585e-01
   7.2000000e+05   2.5308056e-01
   7.2100000e+05  -7.4115000e-02
   7.2200000e+05  -1.2352406e-01
   7.2300000e+05   2.6144965e-01
   7.2400000e+05  -1.4685028e-03
   7.2500000e+05   8.2648564e-02
   7.2600000e+05  -6.7093366e-02
   7.2700000e+05  -3.5882202e-01
   7.2800000e+05   1.7501724e-01
   7.2900000e+05   1.0756995e-02
   7.3000000e+05   2.7935156e-01
   7.3100000e+05   1.8094260e-01
   7.3200000e+05  -2.0593151e-02
   7.3300000e+05   2.2411980e-02
   7.3400000e+05   1.8489394e-01
   7.3500000e+05  -6.9169189e-02
   7.3600000e+05   4.7948363e-04
   7.3700000e+05   8.7910039e-02
   7.3800000e+05  -1.5199246e-01
   7.3900000e+05  -3.1858602e-01
   7.4000000e+05  -1.0682666e-01
   7.4100000e+05   9.0807178e-02
   7.4200000e+05   8.5671979e-02
   7.4300000e+05  -1.4736542e-01
   7.4400000e+05  -8.2827586e-03
   7.4500000e+05  -3.5215094e-01
   7.4600000e+05  -9.2811478e-02
   7.4700000e+05   4.5960737e-02
   7.4800000e+05  -1.1160412e-01
   7.4900000e+05  -8.8728334e-02
   7.5000000e+05   1.1606648e-01
   7.5100000e+05  -1.0311826e-01
   7.5200000e+05  -9.7629478e-02
   7.5300000e+05   3.6666318e-01
   7.5400000e+05   2.4153574e-01
   7.5500000e+05   5.2421722e-02
   7.5600000e+05  -2.8010606e-01
   7.5700000e+05   2.0577727e-01
   7.5800000e+05   2.1854899e-01
   7.5900000e+05  -1.3190225e-01
   7.6000000e+05   6.3656368e-02
   7.6100000e+05  -2.6543317e-02
   7.6200000e+05  -1.7217890e-02
   7.6300000e+05  -5.6799022e-02
   7.6400000e+05   5.3724983e-02
   7.6500000e+05  -2.1372990e-01
   7.6600000e+05  -7.9376665e-02
   7.6700000e+05   1.7818970e-02
   7.6800000e+05   3.2522981e-02
   7.6900000e+05  -3.4999205e-02
   7.7000000e+05   3.3095363e-01
   7.7100000e+05   7.5128926e-02
   7.7200000e+05  -9.9107020e-02
   7.7300000e+05  -1.3988106e-01
   7.7400000e+05  -2.0105992e-01
   7.7500000e+05   6.2064402e-02
   7.7600000e+05  -1.0261483e-01
   7.7700000e+05   2.9587615e-01
   7.7800000e+05   6.2902484e-02
   7.7900000e+05   2.2447096e-02
   7.8000000e+05  -2.4190440e-02
   7.8100000e+05   9.3883339e-02
   7.8200000e+05   8.4284620e-02
   7.8300000e+05   4.2324928e-02
   7.8400000e+05   8.1883764e-02
   7.8500000e+05   3.4529089e-01
   7.8600000e+05   2.4325462e-01
   7.8700000e+05   2.0506622e-01
   7.8800000e+05  -6.9143161e-02
   7.8900000e+05   4.0409452e-02
   7.9000000e+05  -1.3759307e-02
   7.9100000e+05  -9.5618998e-02
   7.9200000e+05  -2.0586125e-01
   7.9300000e+05  -1.2971934e-01
   7.9400000e+05   8.1395303e-02
   7.9500000e+05  -1.0159993e-01
   7.9600000e+05   6.8049449e-02
   7.9700000e+05   1.3180046e-01
   7.9800000e+05  -3.4088150e-02
   7.9900000e+05   1.0228501e-01
   8.0000000e+05   3.5468304e-01
   8.0100000e+05   3.5759996e-02
   8.0200000e+05   9.6196110e-02
   8.0300000e+05  -2.5151243e-01
   8.0400000e+05  -2.8495154e-02
   8.0500000e+05  -2.3831994e-01
   8.0600000e+05  -4.9726925e-02
   8.0700000e+05  -6.0918013e-02
   8.0800000e+05   1.7006963e-01
   8.0900000e+05   7.0855435e-02
   8.1000000e+05   6.1974253e-02
   8.1100000e+05   5.2733015e-02
   8.1200000e+05   1.5292099e-01
   8.1300000e+05  -2.0801189e-01
   8.1400000e+05   5.3272021e-02
   8.1500000e+05   8.7052692e-02
   8.1600000e+05   2.5170710e-01
   8.1700000e+05  -3.4286645e-01
   8.1800000e+05  -3.4677348e-02
   8.1900000e+05  -1.5959726e-02
   8.2000000e+05   1.3719494e-01
   8.2100000e+05   1.8039991e-01
   8.2200000e+05   2.2247270e-01
   8.2300000e+05   6.6967354e-02
   8.2400000e+05   1.6201294e-01
   8.2500000e+05  -1.2502922e-02
   8.2600000e+05   1.4566776e-01
   8.2700000e+05   1.2518086e-01
   8.2800000e+05   3.6453580e-01
   8.2900000e+05  -5.1541523e-02
   8.3000000e+05  -1.1318801e-01
   8.3100000e+05  -4.9821126e-01
   8.3200000e+05  -1.8112364e-01
   8.3300000e+05   2.2669472e-01
   8.3400000e+05   1.4414453e-01
   8.3500000e+05  -1.3507220e-01
   8.3600000e+05   5.5580074e-02
   8.3700000e+05  -8.3713118e-02
   8.3800000e+05   4.1839691e-01
   8.3900000e+05   1.3068816e-03
   8.4000000e+05  -1.0428423e-02
   8.4100000e+05   8.3513792e-02
   8.4200000e+05  -7.1679490e-02
   8.4300000e+05   4.1264418e-02
   8.4400000e+05  -3.1988540e-01
   8.4500000e+05   3.8456747e-01
   8.4600000e+05   1.3257280e-01
   8.4700000e+05   4.1444368e-01
   8.4800000e+05   1.7906941e-01
   8.4900000e+05  -1.3993709e-01
   8.5000000e+05   6.4878660e-02
   8.5100000e+05  -2.0318580e-01
   8.5200000e+05   2.9620835e-01
   8.5300000e+05   3.1902337e-02
   8.5400000e+05  -3.0422784e-01
   8.5500000e+05  -6.1019948e-03
   8.5600000e+05  -4.1728880e-02
   8.5700000e+05   1.0824151e-01
   8.5800000e+05  -1.7950772e-01
   8.5900000e+05   6.9501043e-02
   8.6000000e+05  -2.0289959e-01
   8.6100000e+05   1.7313578e-01
   8.6200000e+05  -2.5446456e-01
   8.6300000e+05  -2.8374421e-01
   8.6400000e+05   2.5583196e-02
   8.6500000e+05  -2.1961783e-01
   8.6600000e+05  -7.7731216e-02
   8.6700000e+05  -8.7200976e-02
   8.6800000e+05  -1.4181566e-01
   8.6900000e+05   2.2103843e-01
   8.7000000e+05   1.1055702e-01
   8.7100000e+05   1.5108250e-01
   8.7200000e+05  -1.6078994e-01
   8.7300000e+05  -3.8582008e-01
   8.7400000e+05  -1.6831542e-02
   8.7500000e+05  -1.7312822e-01
   8.7600000e+05   1.7344230e-01
   8.7700000e+05  -9.7987826e-02
   8.7800000e+05   4.5392884e-02
   8.7900000e+05  -1.2509627e-01
   8.8000000e+05   2.5232902e-01
   8.8100000e+05   2.3074612e-01
   8.8200000e+05   9.8533842e-02
   8.8300000e+05  -8.0689253e-02
   8.8400000e+05   1.9934570e-03
   8.8500000e+05  -5.5072774e-02
   8.8600000e+05  -2.9695190e-01
   8.8700000e+05  -7.2764966e-02
   8.8800000e+05  -1.4535023e-01
   8.8900000e+05   1.2528959e-01
   8.9000000e+05  -1.7225573e-01
   8.9100000e+05   5.5739555e-02
   8.9200000e+05   4.7548284e-02
   8.9300000e+05  -3.7669996e-02
   8.9400000e+05   6.1401714e-02
   8.9500000e+05  -3.3863412e-02
   8.9600000e+05  -7.4980044e-02
   8.9700000e+05   1.4587062e-01
   8.9800000e+05  -3.0785158e-02
   8.9900000e+05  -1.2115074e-01
   9.0000000e+05  -4.2144132e-02
   9.0100000e+05   6.1846460e-02
   9.0200000e+05  -1.7866541e-01
   9.0300000e+05  -2.3503742e-02
   9.0400000e+05  -2.4952019e-02
   9.0500000e+05  -6.7566482e-02
   9.0600000e+05  -3.2895091e-02
   9.0700000e+05   8.9405438e-02
   9.0800000e+05   2.1058637e-01
   9.0900000e+05  -2.1174752e-01
   9.1000000e+05  -3.7116780e-02
   9.1100000e+05   7.7990033e-02
   9.1200000e+05  -1.0251169e-01
   9.1300000e+05   5.1850619e-02
   9.1400000e+05  -3.3676661e-01
   9.1500000e+05  -8.4997547e-03
   9.1600000e+05  -1.1295774e-01
   9.1700000e+05  -3.0044352e-01
   9.1800000e+05  -2.0765532e-01
   9.1900000e+05   2.7892918e-01
   9.2000000e+05   1.0938916e-01
   9.2100000e+05  -1.1097447e-01
   9.2200000e+05   2.7439301e-02
   9.2300000e+05  -1.5839767e-01
   9.2400000e+05  -8.3297275e-02
   9.2500000e+05   1.3515125e-01
   9.2600000e+05   1.0422833e-01
   9.2700000e+05   1.2378578e-01
   9.2800000e+05  -2.2749011e-01
   9.2900000e+05   1.1803538e-01
   9.3000000e+05   1.3601969e-01
   9.3100000e+05  -7.6671668e-02
   9.3200000e+05   1.9510855e-01
   9.3300000e+05  -8.3989972e-02
   9.3400000e+05   1.6132751e-01
   9.3500000e+05  -1.9220686e-01
   9.3600000e+05  -2.5886716e-01
   9.3700000e+05   2.0578681e-01
   9.3800000e+05  -5.4554882e-02
   9.3900000e+05  -9.1057598e-03
   9.4000000e+05   2.6882747e-01
   9.4100000e+05   1.5903802e-02
   9.4200000e+05   1.2654542e-01
   9.4300000e+05   2.9130857e-01
   9.4400000e+05  -1.5688322e-01
   9.4500000e+05   4.4834160e-02
   9.4600000e+05  -4.5675444e-01
   9.4700000e+05   3.2487509e-01
   9.4800000e+05  -1.2474439e-01
   9.4900000e+05   8.8471068e-02
   9.5000000e+05   1.5944719e-01
   9.5100000e+05   4.1451256e-01
   9.5200000e+05   1.8812557e-01
   9.5300000e+05   2.2960907e-01
   9.5400000e+05  -6.5183711e-02
   9.5500000e+05   1.9479512e-01
   9.5600000e+05   3.0972472e-01
   9.5700000e+05  -8.5778682e-03
   9.5800000e+05  -4.4759946e-01
   9.5900000e+05   1.3888139e-01
   9.6000000e+05  -1.8650060e-01
   9.6100000e+05  -2.5421034e-01
   9.6200000e+05   4.2292460e-01
   9.6300000e+05   3.9452092e-02
   9.6400000e+05   3.4112110e-01
   9.6500000e+05   5.2426964e-02
   9.6600000e+05  -2.9432076e-02
   9.6700000e+05   1.8430174e-02
   9.6800000e+05  -1.6354409e-01
   9.6900000e+05   4.4178070e-02
   9.7000000e+05   1.6501044e-01
   9.7100000e+05   2.2936596e-01
   9.7200000e+05   8.2831010e-02
   9.7300000e+05  -7.0170814e-02
   9.7400000e+05   4.0312219e-02
   9.7500000e+05   1.8041390e-01
   9.7600000e+05   2.3420026e-01
   9.7700000e+05  -3.0714839e-01
   9.7800000e+05  -5.7882005e-02
   9.7900000e+05  -8.6571756e-02
   9.8000000e+05   3.6219758e-01
   9.8100000e+05   4.7867513e-02
   9.8200000e+05  -6.0094370e-02
   9.8300000e+05   1.1010155e-01
   9.8400000e+05  -6.7684873e-02
   9.8500000e+05  -1.5285952e-01
   9.8600000e+05  -1.2299754e-02
   9.8700000e+05  -2.1827515e-01
   9.8800000e+05   7.3763796e-02
   9.8900000e+05   3.3979002e-01
   9.9000000e+05  -3.9242383e-01
   9.9100000e+05   2.4145368e-01
   9.9200000e+05  -2.7406819e-01
   9.9300000e+05   1.0884838e-01
   9.9400000e+05   1.2148271e-01
   9.9500000e+05  -3.0695246e-02
   9.9600000e+05  -1.3284883e-01
   9.9700000e+05  -1.7397208e-01
   9.9800000e+05  -1.8325657e-01
   9.9900000e+05   3.2403590e-02
   1.0000000e+06  -5.4501432e-02


==> Figs/Y_small.dat <==
   0.0000000e+00  -1.0840422e-05
   1.0000000e+03   4.0707389e-03
   2.0000000e+03   6.4045742e-03
   3.0000000e+03   2.5537584e-02
   4.0000000e+03   1.6921787e-02
   5.0000000e+03  -2.7389997e-03
   6.0000000e+03   1.8569327e-03
   7.0000000e+03  -1.4077461e-02
   8.0000000e+03   9.3998939e-03
   9.0000000e+03  -6.7503915e-03
   1.0000000e+04   2.6617115e-02
   1.1000000e+04   2.0652818e-02
   1.2000000e+04  -1.7404039e-02
   1.3000000e+04  -1.0948226e-02
   1.4000000e+04  -3.6079301e-04
   1.5000000e+04   1.1951246e-03
   1.6000000e+04  -5.2217760e-03
   1.7000000e+04  -8.9338911e-03
   1.8000000e+04   2.1337282e-02
   1.9000000e+04  -1.6792907e-02
   2.0000000e+04  -1.0831222e-03
   2.1000000e+04   5.1888267e-03
   2.2000000e+04  -1.9126972e-03
   2.3000000e+04  -3.6270769e-03
   2.4000000e+04   3.7241000e-03
   2.5000000e+04   4.0370679e-04
   2.6000000e+04   5.5659486e-03
   2.7000000e+04  -3.5246863e-03
   2.8000000e+04  -1.3278542e-02
   2.9000000e+04  -5.4667521e-03
   3.0000000e+04   1.3175383e-02
   3.1000000e+04  -2.3667048e-02
   3.2000000e+04  -7.8994509e-03
   3.3000000e+04  -1.8062417e-02
   3.4000000e+04   1.5633637e-02
   3.5000000e+04  -7.7794423e-03
   3.6000000e+04   6.4107655e-03
   3.7000000e+04   1.4718767e-03
   3.8000000e+04   8.5072660e-03
   3.9000000e+04  -2.0240197e-02
   4.0000000e+04  -3.1127929e-03
   4.1000000e+04   9.1726158e-03
   4.2000000e+04   1.7483438e-02
   4.3000000e+04  -1.8127094e-02
   4.4000000e+04   4.2530356e-03
   4.5000000e+04   4.4154188e-04
   4.6000000e+04   2.2635534e-02
   4.7000000e+04  -9.7018937e-04
   4.8000000e+04   1.6940349e-02
   4.9000000e+04   8.5638251e-03
   5.0000000e+04  -1.5970962e-02
   5.1000000e+04   5.8607075e-03
   5.2000000e+04   7.1282741e-03
   5.3000000e+04   3.8987162e-03
   5.4000000e+04  -5.9011609e-04
   5.5000000e+04   1.9579228e-02
   5.6000000e+04   8.1804902e-03
   5.7000000e+04   7.4992172e-03
   5.8000000e+04  -1.1945649e-02
   5.9000000e+04  -1.2965597e-02
   6.0000000e+04  -1.3932870e-02
   6.1000000e+04  -7.9060269e-03
   6.2000000e+04   1.8959627e-02
   6.3000000e+04  -4.6927995e-03
   6.4000000e+04  -1.2247018e-02
   6.5000000e+04   1.1489159e-02
   6.6000000e+04   1.3595616e-02
   6.7000000e+04   1.4841332e-02
   6.8000000e+04  -8.6040761e-03
   6.9000000e+04  -1.1718486e-04
   7.0000000e+04   2.1918674e-03
   7.1000000e+04   1.1757378e-02
   7.2000000e+04   7.0035212e-03
   7.3000000e+04   7.5759662e-03
   7.4000000e+04  -2.0530829e-02
   7.5000000e+04   2.8929766e-03
   7.6000000e+04   2.0196089e-02
   7.7000000e+04  -6.8247207e-03
   7.8000000e+04  -1.2305184e-02
   7.9000000e+04  -9.8811221e-03
   8.0000000e+04  -1.3414823e-02
   8.1000000e+04  -1.5235524e-03
   8.2000000e+04  -2.3468756e-04
   8.3000000e+04   2.6162317e-03
   8.4000000e+04  -5.8127993e-03
   8.5000000e+04   2.3761453e-02
   8.6000000e+04   1.1668664e-02
   8.7000000e+04  -8.7316180e-03
   8.8000000e+04  -1.4366604e-02
   8.9000000e+04  -7.3881571e-06
   9.0000000e+04   8.9092438e-03
   9.1000000e+04   4.4464836e-03
   9.2000000e+04  -1.0654470e-02
   9.3000000e+04  -6.7532259e-03
   9.4000000e+04  -4.9790548e-03
   9.5000000e+04   9.7708852e-03
   9.6000000e+04   9.0451116e-04
   9.7000000e+04   1.2841577e-02
   9.8000000e+04  -2.1214702e-03
   9.9000000e+04   3.5945955e-02
   1.0000000e+05   7.1502587e-03
   1.0100000e+05   8.7213121e-03
   1.0200000e+05   2.4380747e-03
   1.0300000e+05  -4.6121831e-04
   1.0400000e+05  -1.4181421e-02
   1.0500000e+05  -1.7101504e-02
   1.0600000e+05   2.7679344e-03
   1.0700000e+05  -5.0752928e-03
   1.0800000e+05  -1.3775715e-03
   1.0900000e+05  -9.8092780e-03
   1.1000000e+05   6.8294257e-03
   1.1100000e+05   1.5314144e-02
   1.1200000e+05  -3.2113519e-03
   1.1300000e+05  -7.0796411e-03
   1.1400000e+05  -1.1488793e-02
   1.1500000e+05  -2.1308539e-02
   1.1600000e+05  -1.7460129e-02
   1.1700000e+05  -4.7194830e-03
   1.1800000e+05  -2.8532354e-02
   1.1900000e+05  -3.2033518e-03
   1.2000000e+05  -4.2310907e-03
   1.2100000e+05   1.0699095e-02
   1.2200000e+05  -1.2041453e-02
   1.2300000e+05  -1.4834049e-02
   1.2400000e+05  -2.8301293e-02
   1.2500000e+05  -8.9538808e-03
   1.2600000e+05  -1.1463638e-02
   1.2700000e+05   4.9903174e-04
   1.2800000e+05  -6.3837353e-03
   1.2900000e+05   2.3646325e-03
   1.3000000e+05  -6.7622759e-03
   1.3100000e+05   2.3270443e-03
   1.3200000e+05  -1.5244454e-02
   1.3300000e+05  -8.1842225e-04
   1.3400000e+05  -2.3321410e-03
   1.3500000e+05   6.5234634e-03
   1.3600000e+05   1.0392800e-02
   1.3700000e+05  -9.0808518e-03
   1.3800000e+05  -2.7590830e-04
   1.3900000e+05   3.1738471e-04
   1.4000000e+05   1.5122217e-02
   1.4100000e+05   1.2203014e-02
   1.4200000e+05  -8.7491091e-03
   1.4300000e+05  -1.2311395e-03
   1.4400000e+05  -6.8228041e-03
   1.4500000e+05  -3.7871920e-03
   1.4600000e+05   5.7626694e-03
   1.4700000e+05  -1.1248104e-02
   1.4800000e+05  -6.6968461e-03
   1.4900000e+05  -1.6516466e-03
   1.5000000e+05  -1.8582010e-03
   1.5100000e+05   4.0227257e-03
   1.5200000e+05  -3.7281660e-03
   1.5300000e+05   2.4384335e-02
   1.5400000e+05   3.0478106e-03
   1.5500000e+05  -1.6405878e-03
   1.5600000e+05  -2.4598670e-03
   1.5700000e+05   6.5362738e-03
   1.5800000e+05  -7.6315506e-03
   1.5900000e+05   1.7582173e-03
   1.6000000e+05  -4.5510753e-04
   1.6100000e+05   9.4552651e-03
   1.6200000e+05   8.3888823e-03
   1.6300000e+05   8.6817130e-03
   1.6400000e+05  -4.6032027e-04
   1.6500000e+05  -1.4591411e-04
   1.6600000e+05  -4.1558228e-03
   1.6700000e+05  -3.8598211e-03
   1.6800000e+05  -1.7755357e-02
   1.6900000e+05  -1.5768774e-02
   1.7000000e+05   1.1514684e-02
   1.7100000e+05   6.9462500e-03
   1.7200000e+05   1.0490241e-02
   1.7300000e+05   3.4430043e-02
   1.7400000e+05   3.6394690e-02
   1.7500000e+05  -7.4952383e-03
   1.7600000e+05  -3.4777037e-03
   1.7700000e+05   1.1217791e-02
   1.7800000e+05   4.4786269e-04
   1.7900000e+05  -9.7706401e-03
   1.8000000e+05  -1.0383880e-03
   1.8100000e+05   1.0829692e-02
   1.8200000e+05  -6.5809442e-03
   1.8300000e+05   1.9034801e-03
   1.8400000e+05  -1.8192843e-05
   1.8500000e+05  -4.2916060e-03
   1.8600000e+05   1.7480035e-02
   1.8700000e+05  -3.5420074e-03
   1.8800000e+05  -8.8546905e-03
   1.8900000e+05  -1.1527466e-02
   1.9000000e+05  -1.1046115e-02
   1.9100000e+05   5.9475319e-03
   1.9200000e+05  -2.3574397e-04
   1.9300000e+05  -2.8392142e-03
   1.9400000e+05  -9.3016009e-03
   1.9500000e+05   1.1767569e-03
   1.9600000e+05  -3.9498078e-03
   1.9700000e+05  -6.6264742e-03
   1.9800000e+05   1.4717197e-02
   1.9900000e+05   1.7275146e-02
   2.0000000e+05   1.0424288e-02
   2.0100000e+05   1.0721124e-02
   2.0200000e+05   1.6415421e-02
   2.0300000e+05   9.7485440e-03
   2.0400000e+05  -1.0124290e-02
   2.0500000e+05  -8.1787669e-04
   2.0600000e+05  -1.3273638e-02
   2.0700000e+05   1.5766249e-02
   2.0800000e+05   6.4725385e-03
   2.0900000e+05  -5.3946518e-03
   2.1000000e+05   1.6774831e-02
   2.1100000e+05  -1.7724307e-02
   2.1200000e+05   9.4973135e-03
   2.1300000e+05   2.2723263e-03
   2.1400000e+05  -5.2081596e-03
   2.1500000e+05   1.4907489e-02
   2.1600000e+05  -6.6868533e-04
   2.1700000e+05  -1.9022370e-02
   2.1800000e+05   1.5623498e-02
   2.1900000e+05  -1.0861159e-02
   2.2000000e+05   2.4922073e-04
   2.2100000e+05  -6.5089150e-03
   2.2200000e+05  -7.0697037e-03
   2.2300000e+05   6.7660267e-04
   2.2400000e+05   1.8668035e-03
   2.2500000e+05   8.5891987e-03
   2.2600000e+05  -5.7765037e-03
   2.2700000e+05  -1.2996204e-02
   2.2800000e+05  -3.5936707e-04
   2.2900000e+05  -1.1443092e-03
   2.3000000e+05   1.0761900e-02
   2.3100000e+05  -7.2078022e-03
   2.3200000e+05   1.2747902e-02
   2.3300000e+05   1.5211744e-02
   2.3400000e+05  -7.5351508e-03
   2.3500000e+05   1.2701612e-04
   2.3600000e+05   1.7075986e-03
   2.3700000e+05  -3.0906664e-04
   2.3800000e+05   6.6515561e-03
   2.3900000e+05   1.8869571e-03
   2.4000000e+05  -1.4093748e-02
   2.4100000e+05  -1.0716172e-02
   2.4200000e+05   7.9702020e-03
   2.4300000e+05   4.9114398e-03
   2.4400000e+05  -7.4072984e-03
   2.4500000e+05  -1.0989292e-02
   2.4600000e+05  -1.4047198e-02
   2.4700000e+05  -1.9379832e-02
   2.4800000e+05   6.0526443e-03
   2.4900000e+05   5.1576070e-03
   2.5000000e+05  -3.8177094e-03
   2.5100000e+05  -3.3369438e-03
   2.5200000e+05  -5.7410621e-03
   2.5300000e+05   8.8592933e-03
   2.5400000e+05  -6.4832990e-03
   2.5500000e+05  -1.5409839e-02
   2.5600000e+05   5.6494527e-03
   2.5700000e+05  -2.2305766e-02
   2.5800000e+05   3.4825162e-03
   2.5900000e+05  -2.1051073e-03
   2.6000000e+05  -4.2869119e-03
   2.6100000e+05  -4.1735168e-03
   2.6200000e+05   4.7344701e-03
   2.6300000e+05   1.8362664e-02
   2.6400000e+05  -5.3972071e-04
   2.6500000e+05   7.9343630e-03
   2.6600000e+05  -9.1234142e-03
   2.6700000e+05  -8.2218947e-03
   2.6800000e+05   1.4809066e-02
   2.6900000e+05  -2.0836146e-02
   2.7000000e+05  -4.8362121e-03
   2.7100000e+05  -2.8662618e-02
   2.7200000e+05  -6.4817492e-03
   2.7300000e+05   1.9172576e-03
   2.7400000e+05  -2.1951928e-03
   2.7500000e+05   1.2524029e-02
   2.7600000e+05  -2.4185035e-02
   2.7700000e+05  -1.4006402e-03
   2.7800000e+05  -5.6548689e-03
   2.7900000e+05  -7.9895877e-04
   2.8000000e+05  -1.9849274e-02
   2.8100000e+05   1.4995890e-02
   2.8200000e+05   1.0373695e-02
   2.8300000e+05   3.3284776e-03
   2.8400000e+05  -1.3221091e-02
   2.8500000e+05  -9.9408774e-03
   2.8600000e+05  -4.7378324e-03
   2.8700000e+05   1.5521641e-02
   2.8800000e+05  -1.3770446e-02
   2.8900000e+05   7.5762060e-03
   2.9000000e+05  -4.3738784e-03
   2.9100000e+05   1.2267131e-02
   2.9200000e+05   4.3242129e-03
   2.9300000e+05  -1.4374302e-02
   2.9400000e+05   2.6626033e-04
   2.9500000e+05  -1.9403297e-02
   2.9600000e+05   6.2792065e-03
   2.9700000e+05  -7.4299412e-03
   2.9800000e+05  -9.5002456e-03
   2.9900000e+05   1.7328369e-02
   3.0000000e+05  -6.2009755e-03
   3.0100000e+05  -9.3117778e-03
   3.0200000e+05   2.3196022e-03
   3.0300000e+05  -1.2868595e-02
   3.0400000e+05   7.9387781e-03
   3.0500000e+05  -2.3184500e-02
   3.0600000e+05   9.0831705e-03
   3.0700000e+05  -1.8979926e-02
   3.0800000e+05   1.7850808e-04
   3.0900000e+05  -2.3891149e-02
   3.1000000e+05   1.5131130e-02
   3.1100000e+05   1.0818116e-02
   3.1200000e+05  -2.8290954e-02
   3.1300000e+05   6.7962533e-03
   3.1400000e+05   1.2545416e-02
   3.1500000e+05  -2.1749864e-02
   3.1600000e+05  -5.0373717e-03
   3.1700000e+05  -1.4827100e-02
   3.1800000e+05  -2.0261941e-02
   3.1900000e+05   4.9516410e-03
   3.2000000e+05  -2.2054331e-03
   3.2100000e+05  -2.7735934e-03
   3.2200000e+05   5.6957100e-03
   3.2300000e+05  -6.5290920e-03
   3.2400000e+05   2.2912316e-02
   3.2500000e+05   2.2211294e-03
   3.2600000e+05  -9.7162230e-03
   3.2700000e+05  -4.6405016e-03
   3.2800000e+05   1.1466548e-02
   3.2900000e+05   2.7078406e-03
   3.3000000e+05   1.6814387e-02
   3.3100000e+05  -8.7011779e-03
   3.3200000e+05   1.5578594e-03
   3.3300000e+05   2.9910605e-03
   3.3400000e+05   1.0290232e-02
   3.3500000e+05  -2.8360643e-02
   3.3600000e+05  -8.7663037e-04
   3.3700000e+05   2.2779518e-03
   3.3800000e+05  -1.2840069e-02
   3.3900000e+05   2.5777985e-03
   3.4000000e+05   4.3949641e-03
   3.4100000e+05  -3.8722357e-03
   3.4200000e+05   9.2873838e-04
   3.4300000e+05   5.5081493e-03
   3.4400000e+05  -5.9946313e-03
   3.4500000e+05   1.4184087e-02
   3.4600000e+05   4.1515504e-04
   3.4700000e+05   9.4049765e-04
   3.4800000e+05   3.8171655e-03
   3.4900000e+05   6.5605137e-03
   3.5000000e+05  -4.3146760e-04
   3.5100000e+05  -1.5056919e-03
   3.5200000e+05  -6.6450840e-03
   3.5300000e+05  -1.0052270e-02
   3.5400000e+05   4.4270379e-04
   3.5500000e+05  -1.8680260e-02
   3.5600000e+05   3.5195536e-03
   3.5700000e+05  -2.7437988e-03
   3.5800000e+05   7.0896445e-03
   3.5900000e+05  -1.9416079e-02
   3.6000000e+05  -1.3529945e-02
   3.6100000e+05   3.2127934e-03
   3.6200000e+05   1.0280356e-02
   3.6300000e+05  -4.2700133e-03
   3.6400000e+05  -1.9806586e-03
   3.6500000e+05   1.2543275e-02
   3.6600000e+05   1.1309743e-03
   3.6700000e+05   1.7155908e-02
   3.6800000e+05   1.2047835e-03
   3.6900000e+05  -5.8408046e-03
   3.7000000e+05  -9.1628374e-03
   3.7100000e+05   1.5415278e-02
   3.7200000e+05  -4.1000066e-03
   3.7300000e+05  -5.8669861e-03
   3.7400000e+05  -6.9559880e-03
   3.7500000e+05   8.5714297e-03
   3.7600000e+05  -1.2485313e-02
   3.7700000e+05   3.6874863e-03
   3.7800000e+05   8.4946950e-03
   3.7900000e+05   1.0504404e-02
   3.8000000e+05   4.7696453e-03
   3.8100000e+05  -2.0680611e-02
   3.8200000e+05   1.4023409e-02
   3.8300000e+05   4.9764157e-03
   3.8400000e+05  -1.8456576e-02
   3.8500000e+05   1.2036623e-02
   3.8600000e+05  -4.4851635e-03
   3.8700000e+05  -1.3545611e-02
   3.8800000e+05  -2.2144516e-02
   3.8900000e+05   1.5278568e-02
   3.9000000e+05   1.1450013e-04
   3.9100000e+05  -6.0619600e-03
   3.9200000e+05   7.8298499e-04
   3.9300000e+05   2.0219334e-02
   3.9400000e+05  -1.2706796e-03
   3.9500000e+05   9.6597091e-04
   3.9600000e+05  -1.2685444e-02
   3.9700000e+05   4.1918323e-03
   3.9800000e+05  -3.5041066e-03
   3.9900000e+05  -5.1871014e-03
   4.0000000e+05   5.3847195e-03
   4.0100000e+05  -1.0936441e-02
   4.0200000e+05  -1.3394913e-02
   4.0300000e+05  -2.1151877e-02
   4.0400000e+05  -1.2207525e-02
   4.0500000e+05  -6.2096036e-03
   4.0600000e+05   1.5508655e-02
   4.0700000e+05  -4.6686547e-03
   4.0800000e+05   1.0529386e-02
   4.0900000e+05  -9.6207313e-03
   4.1000000e+05   5.0097923e-03
   4.1100000e+05  -1.7776385e-02
   4.1200000e+05  -2.5477544e-04
   4.1300000e+05  -8.9497372e-03
   4.1400000e+05   7.0508005e-03
   4.1500000e+05  -9.4966740e-03
   4.1600000e+05  -1.7432550e-02
   4.1700000e+05  -3.1325211e-03
   4.1800000e+05   7.1008785e-04
   4.1900000e+05   1.5316781e-02
   4.2000000e+05  -2.3013539e-02
   4.2100000e+05   4.4243491e-03
   4.2200000e+05  -5.5961083e-03
   4.2300000e+05  -1.3997224e-02
   4.2400000e+05   1.0671014e-02
   4.2500000e+05   5.1393065e-05
   4.2600000e+05  -1.1347398e-02
   4.2700000e+05  -1.8009679e-02
   4.2800000e+05  -1.7315965e-03
   4.2900000e+05  -2.5041728e-03
   4.3000000e+05   9.9960793e-03
   4.3100000e+05  -2.2496475e-03
   4.3200000e+05  -2.0169467e-02
   4.3300000e+05   3.1678925e-03
   4.3400000e+05  -9.3141452e-03
   4.3500000e+05   1.5252349e-02
   4.3600000e+05   4.1305855e-03
   4.3700000e+05   2.0382962e-02
   4.3800000e+05   7.7027542e-03
   4.3900000e+05  -1.6393505e-02
   4.4000000e+05  -1.8142114e-03
   4.4100000e+05   5.7755666e-04
   4.4200000e+05  -2.7782266e-04
   4.4300000e+05   1.2412055e-02
   4.4400000e+05   7.9665687e-03
   4.4500000e+05  -5.7915619e-03
   4.4600000e+05  -1.8124272e-02
   4.4700000e+05   7.4481261e-03
   4.4800000e+05   4.7665506e-03
   4.4900000e+05  -7.4482037e-03
   4.5000000e+05   1.9123394e-03
   4.5100000e+05   1.3680904e-03
   4.5200000e+05   4.2103034e-05
   4.5300000e+05  -4.5829181e-03
   4.5400000e+05  -1.7526317e-02
   4.5500000e+05   2.3528272e-03
   4.5600000e+05  -9.5597907e-03
   4.5700000e+05   4.8282528e-03
   4.5800000e+05  -9.0265955e-03
   4.5900000e+05   2.3351862e-02
   4.6000000e+05   1.1073964e-02
   4.6100000e+05  -1.8831207e-02
   4.6200000e+05  -7.4315462e-03
   4.6300000e+05   1.1239072e-02
   4.6400000e+05  -9.0173448e-03
   4.6500000e+05   1.7690561e-02
   4.6600000e+05   2.0135613e-03
   4.6700000e+05  -9.8309837e-03
   4.6800000e+05  -2.7747198e-03
   4.6900000e+05   6.8912355e-03
   4.7000000e+05  -6.5710334e-03
   4.7100000e+05  -4.5662380e-03
   4.7200000e+05  -4.0353096e-03
   4.7300000e+05   4.4958123e-03
   4.7400000e+05  -1.7821608e-02
   4.7500000e+05  -2.5230262e-02
   4.7600000e+05   1.3533590e-02
   4.7700000e+05   1.6649806e-02
   4.7800000e+05   5.2690883e-03
   4.7900000e+05  -3.7578130e-03
   4.8000000e+05   1.4230033e-02
   4.8100000e+05   1.3298310e-02
   4.8200000e+05   2.5187814e-03
   4.8300000e+05  -5.5731304e-04
   4.8400000e+05  -3.4928074e-04
   4.8500000e+05  -1.0042989e-02
   4.8600000e+05  -1.3307750e-03
   4.8700000e+05   1.4610135e-02
   4.8800000e+05   1.7931427e-02
   4.8900000e+05   2.3668561e-02
   4.9000000e+05   7.5878717e-03
   4.9100000e+05  -9.0615348e-03
   4.9200000e+05  -1.1512372e-02
   4.9300000e+05  -1.0851686e-02
   4.9400000e+05  -1.5994632e-03
   4.9500000e+05  -3.8728810e-03
   4.9600000e+05  -2.3769532e-02
   4.9700000e+05  -1.4372562e-02
   4.9800000e+05   1.1932590e-02
   4.9900000e+05   4.2984778e-03
   5.0000000e+05  -1.1759709e-03
   5.0100000e+05   8.1887807e-03
   5.0200000e+05  -1.7052769e-02
   5.0300000e+05   1.5136545e-02
   5.0400000e+05  -6.3116099e-03
   5.0500000e+05  -1.0919939e-02
   5.0600000e+05  -1.3470636e-02
   5.0700000e+05   1.3347714e-02
   5.0800000e+05  -1.0040304e-02
   5.0900000e+05  -2.8699376e-03
   5.1000000e+05  -8.7399524e-03
   5.1100000e+05   6.4767951e-03
   5.1200000e+05  -7.5875733e-03
   5.1300000e+05   1.8831896e-03
   5.1400000e+05  -1.0289969e-02
   5.1500000e+05  -2.0108619e-02
   5.1600000e+05  -3.6009653e-03
   5.1700000e+05  -1.5401186e-02
   5.1800000e+05  -6.4486643e-03
   5.1900000e+05  -2.2582802e-03
   5.2000000e+05   3.6617871e-03
   5.2100000e+05   3.8091314e-04
   5.2200000e+05   3.2071275e-03
   5.2300000e+05   4.2369121e-03
   5.2400000e+05   1.8770898e-02
   5.2500000e+05  -1.3412134e-02
   5.2600000e+05   1.6016565e-02
   5.2700000e+05  -6.4546152e-03
   5.2800000e+05   4.8940719e-03
   5.2900000e+05   5.2618784e-03
   5.3000000e+05   2.4007547e-02
   5.3100000e+05   2.2726245e-02
   5.3200000e+05   3.1377471e-03
   5.3300000e+05   2.8943758e-03
   5.3400000e+05   1.2449932e-02
   5.3500000e+05   2.2883877e-02
   5.3600000e+05  -1.0118075e-02
   5.3700000e+05   8.3110436e-03
   5.3800000e+05   5.3388542e-03
   5.3900000e+05  -5.5915377e-03
   5.4000000e+05   1.0737623e-02
   5.4100000e+05   3.1354072e-03
   5.4200000e+05  -1.1071173e-02
   5.4300000e+05  -9.5352452e-03
   5.4400000e+05  -2.1866834e-03
   5.4500000e+05  -1.7757044e-02
   5.4600000e+05   1.0697582e-02
   5.4700000e+05  -2.3869449e-02
   5.4800000e+05   8.6424752e-03
   5.4900000e+05   1.4568232e-02
   5.5000000e+05  -7.8529898e-04
   5.5100000e+05   6.4557575e-04
   5.5200000e+05   3.3092657e-03
   5.5300000e+05   5.4188410e-03
   5.5400000e+05   2.6145106e-03
   5.5500000e+05  -6.0970761e-03
   5.5600000e+05  -2.4469588e-02
   5.5700000e+05  -3.6755745e-03
   5.5800000e+05  -1.2785609e-02
   5.5900000e+05  -1.4427247e-02
   5.6000000e+05  -1.1026529e-02
   5.6100000e+05  -1.0815580e-02
   5.6200000e+05  -3.0440769e-03
   5.6300000e+05   1.6142613e-02
   5.6400000e+05   3.0178110e-03
   5.6500000e+05   1.9935538e-02
   5.6600000e+05   3.3457726e-04
   5.6700000e+05  -1.3404012e-02
   5.6800000e+05  -1.6521146e-03
   5.6900000e+05  -6.2527412e-03
   5.7000000e+05   1.0147518e-02
   5.7100000e+05  -1.1889182e-02
   5.7200000e+05   1.8451502e-03
   5.7300000e+05   2.7834251e-03
   5.7400000e+05   1.8277960e-02
   5.7500000e+05  -1.2654677e-02
   5.7600000e+05   1.2671073e-02
   5.7700000e+05   1.5591110e-02
   5.7800000e+05   1.0102041e-03
   5.7900000e+05   5.6319784e-03
   5.8000000e+05   4.2169736e-03
   5.8100000e+05  -4.9643176e-03
   5.8200000e+05  -2.1924863e-03
   5.8300000e+05   1.3132462e-02
   5.8400000e+05  -8.2989577e-03
   5.8500000e+05  -1.0221260e-02
   5.8600000e+05  -1.3986923e-02
   5.8700000e+05  -8.5412063e-03
   5.8800000e+05   1.2433305e-03
   5.8900000e+05  -1.0257029e-03
   5.9000000e+05   3.2086254e-03
   5.9100000e+05  -3.8205525e-03
   5.9200000e+05   6.2789107e-03
   5.9300000e+05  -2.3326663e-02
   5.9400000e+05   1.3809337e-02
   5.9500000e+05   4.1284932e-03
   5.9600000e+05  -9.2876790e-03
   5.9700000e+05  -2.2468317e-03
   5.9800000e+05  -9.8100635e-03
   5.9900000e+05   2.5443603e-02
   6.0000000e+05  -8.9451012e-03
   6.0100000e+05  -3.8842492e-06
   6.0200000e+05   5.2134676e-03
   6.0300000e+05   6.7167910e-03
   6.0400000e+05  -3.3174393e-03
   6.0500000e+05   1.5906950e-02
   6.0600000e+05  -8.7936549e-04
   6.0700000e+05   1.6752580e-02
   6.0800000e+05   1.0209524e-02
   6.0900000e+05   7.4985748e-03
   6.1000000e+05  -8.0488835e-03
   6.1100000e+05  -9.7445424e-03
   6.1200000e+05   4.2736172e-03
   6.1300000e+05  -1.7389418e-02
   6.1400000e+05   1.2871757e-02
   6.1500000e+05  -5.7024282e-03
   6.1600000e+05  -1.2010350e-02
   6.1700000e+05  -1.5847416e-02
   6.1800000e+05   5.5733168e-03
   6.1900000e+05   8.7284178e-03
   6.2000000e+05  -2.9282077e-03
   6.2100000e+05  -8.8621748e-04
   6.2200000e+05   7.6000103e-03
   6.2300000e+05   1.6295853e-02
   6.2400000e+05   3.3762681e-03
   6.2500000e+05  -3.9874738e-03
   6.2600000e+05  -2.0603783e-03
   6.2700000e+05   1.2197893e-02
   6.2800000e+05  -2.0149055e-02
   6.2900000e+05  -5.4882126e-03
   6.3000000e+05  -3.0508855e-03
   6.3100000e+05   5.1089388e-03
   6.3200000e+05  -2.1752758e-04
   6.3300000e+05  -2.2088113e-02
   6.3400000e+05  -8.8282508e-03
   6.3500000e+05   1.8244122e-02
   6.3600000e+05   1.9142202e-02
   6.3700000e+05  -1.0213942e-02
   6.3800000e+05   1.4490900e-02
   6.3900000e+05  -2.3157744e-02
   6.4000000e+05   1.6760786e-02
   6.4100000e+05   9.3659638e-03
   6.4200000e+05   1.0093656e-02
   6.4300000e+05   2.3133604e-02
   6.4400000e+05   3.0895574e-02
   6.4500000e+05  -7.5540592e-03
   6.4600000e+05   3.8825805e-03
   6.4700000e+05  -3.3175084e-02
   6.4800000e+05   1.0012051e-02
   6.4900000e+05   5.8895173e-03
   6.5000000e+05   4.8675737e-03
   6.5100000e+05   1.5268262e-02
   6.5200000e+05   1.2456539e-02
   6.5300000e+05  -1.0721008e-03
   6.5400000e+05  -1.1420377e-02
   6.5500000e+05  -1.4871979e-02
   6.5600000e+05   1.9658040e-02
   6.5700000e+05   6.7360252e-03
   6.5800000e+05   4.1552881e-03
   6.5900000e+05  -1.4742696e-02
   6.6000000e+05  -2.1731392e-03
   6.6100000e+05  -1.3524543e-02
   6.6200000e+05  -8.4871079e-03
   6.6300000e+05  -6.8367961e-03
   6.6400000e+05   6.5948461e-03
   6.6500000e+05  -7.3975640e-03
   6.6600000e+05   1.8343831e-02
   6.6700000e+05   6.5802071e-03
   6.6800000e+05  -1.0449810e-02
   6.6900000e+05   1.6084426e-02
   6.7000000e+05  -2.4077537e-03
   6.7100000e+05   1.3721369e-02
   6.7200000e+05  -1.3774726e-02
   6.7300000e+05  -2.3343385e-02
   6.7400000e+05   1.2299673e-02
   6.7500000e+05   8.1486790e-03
   6.7600000e+05   6.2032583e-03
   6.7700000e+05   9.1177464e-03
   6.7800000e+05   1.2582880e-02
   6.7900000e+05  -1.6023493e-02
   6.8000000e+05   1.3978712e-02
   6.8100000e+05  -6.9836646e-04
   6.8200000e+05   1.4112793e-02
   6.8300000e+05  -1.5408591e-03
   6.8400000e+05   1.0757241e-02
   6.8500000e+05  -8.3258735e-03
   6.8600000e+05   1.8578288e-03
   6.8700000e+05   4.0551739e-03
   6.8800000e+05   2.1298190e-02
   6.8900000e+05  -3.9258441e-03
   6.9000000e+05  -9.5640269e-03
   6.9100000e+05  -2.9863705e-03
   6.9200000e+05   1.2224583e-02
   6.9300000e+05  -2.6901777e-03
   6.9400000e+05  -1.0415961e-02
   6.9500000e+05  -6.8052832e-04
   6.9600000e+05   9.1164693e-03
   6.9700000e+05  -5.5676707e-03
   6.9800000e+05   2.0865642e-02
   6.9900000e+05   4.4740691e-03
   7.0000000e+05  -8.5919096e-03
   7.0100000e+05  -2.0717516e-03
   7.0200000e+05  -6.7003560e-03
   7.0300000e+05  -6.9170962e-03
   7.0400000e+05   6.4754317e-03
   7.0500000e+05   1.2221548e-02
   7.0600000e+05  -1.9057301e-02
   7.0700000e+05   3.6100797e-03
   7.0800000e+05  -1.5602765e-03
   7.0900000e+05  -1.9081248e-02
   7.1000000e+05  -9.8456641e-03
   7.1100000e+05  -4.0141275e-03
   7.1200000e+05  -4.7340085e-03
   7.1300000e+05  -3.6664339e-03
   7.1400000e+05   1.8339652e-02
   7.1500000e+05  -2.5379446e-02
   7.1600000e+05   1.0576232e-03
   7.1700000e+05  -2.1712039e-02
   7.1800000e+05   2.3822516e-02
   7.1900000e+05   8.0636747e-03
   7.2000000e+05   1.0014871e-02
   7.2100000e+05  -2.4881821e-03
   7.2200000e+05  -3.4001287e-04
   7.2300000e+05   8.4138798e-03
   7.2400000e+05   2.2407118e-02
   7.2500000e+05   3.7651003e-03
   7.2600000e+05  -9.8439531e-03
   7.2700000e+05   2.0282511e-02
   7.2800000e+05  -5.5683115e-03
   7.2900000e+05   1.8357625e-02
   7.3000000e+05   1.9221624e-03
   7.3100000e+05   7.7528013e-03
   7.3200000e+05   4.5100369e-04
   7.3300000e+05   1.8761139e-02
   7.3400000e+05  -1.7357587e-02
   7.3500000e+05   1.6717771e-02
   7.3600000e+05   1.1385363e-02
   7.3700000e+05   6.8821748e-03
   7.3800000e+05  -2.5514026e-03
   7.3900000e+05   8.7392447e-04
   7.4000000e+05  -1.0065526e-02
   7.4100000e+05  -2.9362645e-03
   7.4200000e+05  -2.4270222e-02
   7.4300000e+05   9.5194061e-03
   7.4400000e+05  -8.1650084e-03
   7.4500000e+05  -8.6661214e-03
   7.4600000e+05   1.1576307e-04
   7.4700000e+05  -4.2077063e-03
   7.4800000e+05   3.1786554e-03
   7.4900000e+05   1.5168338e-02
   7.5000000e+05  -7.1689979e-03
   7.5100000e+05  -1.1527303e-02
   7.5200000e+05   7.9820096e-03
   7.5300000e+05  -2.9057818e-03
   7.5400000e+05   2.6346786e-03
   7.5500000e+05   4.7566680e-03
   7.5600000e+05  -2.2532951e-03
   7.5700000e+05  -1.1286913e-02
   7.5800000e+05  -2.9279752e-03
   7.5900000e+05  -7.1755552e-04
   7.6000000e+05   8.7564923e-03
   7.6100000e+05   2.0639410e-02
   7.6200000e+05   6.5590897e-03
   7.6300000e+05   7.2392936e-03
   7.6400000e+05  -1.6241930e-02
   7.6500000e+05  -1.2036554e-02
   7.6600000e+05   1.4779000e-02
   7.6700000e+05   1.3404436e-04
   7.6800000e+05   1.8826495e-03
   7.6900000e+05  -1.4192612e-02
   7.7000000e+05  -2.3599810e-03
   7.7100000e+05   6.9205836e-03
   7.7200000e+05  -4.1841299e-03
   7.7300000e+05  -1.3786678e-02
   7.7400000e+05  -1.4777060e-03
   7.7500000e+05  -4.2317279e-03
   7.7600000e+05   2.7896087e-03
   7.7700000e+05  -1.8491599e-02
   7.7800000e+05   5.9617069e-03
   7.7900000e+05   1.8908260e-02
   7.8000000e+05   1.7145944e-02
   7.8100000e+05   7.7461857e-03
   7.8200000e+05   2.4967953e-02
   7.8300000e+05   6.5514388e-03
   7.8400000e+05   2.0227898e-03
   7.8500000e+05   9.1455731e-03
   7.8600000e+05   7.7150817e-03
   7.8700000e+05  -1.2843333e-02
   7.8800000e+05  -1.4458353e-02
   7.8900000e+05   1.6840654e-03
   7.9000000e+05  -5.7737682e-03
   7.9100000e+05   1.0177072e-02
   7.9200000e+05   7.7091350e-03
   7.9300000e+05  -1.0232627e-02
   7.9400000e+05   2.3579890e-02
   7.9500000e+05  -6.8195400e-03
   7.9600000e+05   7.9204317e-03
   7.9700000e+05   1.7666834e-02
   7.9800000e+05  -6.5505317e-03
   7.9900000e+05   1.8461870e-03
   8.0000000e+05   1.4179215e-02
   8.0100000e+05   1.3232359e-02
   8.0200000e+05  -3.1041624e-03
   8.0300000e+05  -1.6034937e-04
   8.0400000e+05   2.3517423e-03
   8.0500000e+05  -1.9045570e-02
   8.0600000e+05  -4.3427826e-03
   8.0700000e+05   7.7908994e-03
   8.0800000e+05  -1.4106431e-02
   8.0900000e+05   7.3453578e-03
   8.1000000e+05   1.0032363e-02
   8.1100000e+05  -5.4112431e-03
   8.1200000e+05  -3.5993637e-03
   8.1300000e+05  -9.5299666e-03
   8.1400000e+05  -1.8786346e-02
   8.1500000e+05   2.6811749e-03
   8.1600000e+05  -8.3872603e-03
   8.1700000e+05   7.1594756e-03
   8.1800000e+05  -2.6502985e-03
   8.1900000e+05   7.8966677e-03
   8.2000000e+05  -4.8432908e-03
   8.2100000e+05  -3.8222777e-03
   8.2200000e+05   9.1909768e-03
   8.2300000e+05  -2.0103087e-03
   8.2400000e+05   1.8572713e-02
   8.2500000e+05   7.0532531e-03
   8.2600000e+05  -9.5952416e-03
   8.2700000e+05   3.3176654e-03
   8.2800000e+05  -7.5505494e-04
   8.2900000e+05   5.5258170e-03
   8.3000000e+05   5.6121968e-03
   8.3100000e+05   2.4569482e-02
   8.3200000e+05  -6.8054882e-03
   8.3300000e+05   3.0942683e-03
   8.3400000e+05   9.1309629e-03
   8.3500000e+05  -7.5887743e-03
   8.3600000e+05  -1.3706707e-02
   8.3700000e+05   5.1704050e-03
   8.3800000e+05   1.2260829e-02
   8.3900000e+05  -2.0814997e-03
   8.4000000e+05   7.4630898e-03
   8.4100000e+05  -5.8455724e-03
   8.4200000e+05  -6.0757933e-03
   8.4300000e+05  -2.1794711e-03
   8.4400000e+05   1.0573822e-02
   8.4500000e+05  -5.0226007e-03
   8.4600000e+05   1.0453274e-02
   8.4700000e+05   1.5615174e-02
   8.4800000e+05   3.3659648e-03
   8.4900000e+05   4.7120096e-03
   8.5000000e+05  -7.7939715e-03
   8.5100000e+05   5.4094237e-04
   8.5200000e+05  -6.2278515e-03
   8.5300000e+05   4.9419176e-03
   8.5400000e+05   4.1547898e-03
   8.5500000e+05   8.3609737e-03
   8.5600000e+05  -1.4099306e-02
   8.5700000e+05   1.2540239e-02
   8.5800000e+05  -1.3764544e-02
   8.5900000e+05  -8.5197948e-04
   8.6000000e+05  -5.5945072e-03
   8.6100000e+05   4.3217782e-04
   8.6200000e+05   3.0377245e-03
   8.6300000e+05   1.8277892e-03
   8.6400000e+05   1.1594594e-02
   8.6500000e+05  -6.1286804e-03
   8.6600000e+05   1.0250909e-02
   8.6700000e+05   8.6188987e-03
   8.6800000e+05  -8.8217967e-03
   8.6900000e+05  -1.1492240e-02
   8.7000000e+05  -1.7398494e-02
   8.7100000e+05  -1.3319842e-02
   8.7200000e+05  -1.1329377e-03
   8.7300000e+05   2.7372757e-02
   8.7400000e+05   9.8816466e-03
   8.7500000e+05  -8.0181925e-03
   8.7600000e+05   8.4713853e-03
   8.7700000e+05  -1.9953786e-02
   8.7800000e+05   1.9583232e-02
   8.7900000e+05   1.3614359e-02
   8.8000000e+05  -2.9412836e-03
   8.8100000e+05   3.7323202e-03
   8.8200000e+05  -2.5980755e-02
   8.8300000e+05  -6.4022982e-03
   8.8400000e+05  -6.1246715e-03
   8.8500000e+05  -5.3274741e-03
   8.8600000e+05   1.1362882e-02
   8.8700000e+05  -3.0728296e-02
   8.8800000e+05   6.5327535e-03
   8.8900000e+05   6.9238200e-04
   8.9000000e+05   3.8254915e-03
   8.9100000e+05   1.7725369e-02
   8.9200000e+05  -4.2084326e-03
   8.9300000e+05   1.2139506e-02
   8.9400000e+05   7.8584304e-03
   8.9500000e+05  -5.4452396e-03
   8.9600000e+05   2.1356205e-02
   8.9700000e+05   1.2961563e-02
   8.9800000e+05  -1.3218579e-02
   8.9900000e+05   6.2195291e-03
   9.0000000e+05   2.1073057e-02
   9.0100000e+05  -3.5180965e-03
   9.0200000e+05   1.5331610e-03
   9.0300000e+05   2.4621172e-02
   9.0400000e+05  -1.3188399e-02
   9.0500000e+05  -4.2255089e-03
   9.0600000e+05  -2.0325250e-02
   9.0700000e+05   5.8057342e-03
   9.0800000e+05   6.1622675e-03
   9.0900000e+05   1.1825784e-02
   9.1000000e+05  -4.6276176e-03
   9.1100000e+05   6.0862399e-03
   9.1200000e+05   2.2568579e-02
   9.1300000e+05  -1.6715178e-02
   9.1400000e+05  -1.4790068e-02
   9.1500000e+05  -4.7122026e-03
   9.1600000e+05   3.8986970e-03
   9.1700000e+05   2.1591598e-03
   9.1800000e+05  -4.1989140e-03
   9.1900000e+05  -6.9133688e-03
   9.2000000e+05  -1.0358812e-02
   9.2100000e+05   1.9027900e-03
   9.2200000e+05   8.5122344e-03
   9.2300000e+05   9.7451604e-03
   9.2400000e+05  -2.1568184e-02
   9.2500000e+05   2.5149214e-02
   9.2600000e+05   1.0097342e-02
   9.2700000e+05   1.0919036e-02
   9.2800000e+05   1.2590661e-02
   9.2900000e+05  -1.0954616e-02
   9.3000000e+05  -2.9187977e-03
   9.3100000e+05  -7.4137544e-03
   9.3200000e+05  -1.0483449e-02
   9.3300000e+05   4.9293232e-03
   9.3400000e+05  -8.3936499e-03
   9.3500000e+05  -1.1154068e-02
   9.3600000e+05  -1.1648926e-02
   9.3700000e+05  -2.3784001e-02
   9.3800000e+05  -6.1216321e-03
   9.3900000e+05  -9.8364203e-03
   9.4000000e+05   8.9068779e-04
   9.4100000e+05  -1.7685772e-03
   9.4200000e+05   1.0159338e-02
   9.4300000e+05  -5.2834663e-03
   9.4400000e+05  -1.4283092e-03
   9.4500000e+05  -4.6528234e-03
   9.4600000e+05   4.7399304e-03
   9.4700000e+05   4.8541894e-03
   9.4800000e+05  -3.2594703e-02
   9.4900000e+05  -1.0819574e-02
   9.5000000e+05  -8.4025781e-03
   9.5100000e+05  -9.3330271e-03
   9.5200000e+05  -2.5299747e-02
   9.5300000e+05   1.1418739e-02
   9.5400000e+05   1.1507967e-04
   9.5500000e+05   8.7677940e-03
   9.5600000e+05   1.3328842e-02
   9.5700000e+05   2.8887836e-02
   9.5800000e+05   1.2781274e-02
   9.5900000e+05  -2.6796797e-02
   9.6000000e+05   1.5560051e-02
   9.6100000e+05   4.1483474e-03
   9.6200000e+05  -1.6325187e-02
   9.6300000e+05  -8.7397376e-03
   9.6400000e+05  -1.3405341e-02
   9.6500000e+05   1.2824123e-03
   9.6600000e+05   1.0520847e-03
   9.6700000e+05   1.1347190e-02
   9.6800000e+05   1.1175159e-02
   9.6900000e+05  -1.1923152e-02
   9.7000000e+05   4.3622271e-03
   9.7100000e+05   8.7251919e-03
   9.7200000e+05   1.6131662e-03
   9.7300000e+05   3.9881956e-03
   9.7400000e+05   3.3741931e-03
   9.7500000e+05  -7.6438760e-04
   9.7600000e+05  -3.9696697e-03
   9.7700000e+05   1.5569558e-02
   9.7800000e+05  -1.1615859e-02
   9.7900000e+05   1.1766029e-02
   9.8000000e+05  -2.2280879e-03
   9.8100000e+05   5.8505149e-03
   9.8200000e+05  -1.1315491e-03
   9.8300000e+05  -8.9507703e-03
   9.8400000e+05   6.0854127e-03
   9.8500000e+05   1.1659562e-02
   9.8600000e+05   1.6399536e-02
   9.8700000e+05   8.4206280e-03
   9.8800000e+05  -1.4767932e-02
   9.8900000e+05   6.2424257e-03
   9.9000000e+05   1.1916386e-03
   9.9100000e+05  -3.3457669e-03
   9.9200000e+05   4.5461096e-03
   9.9300000e+05  -6.6026036e-03
   9.9400000e+05   2.2491639e-03
   9.9500000e+05  -4.7261721e-03
   9.9600000e+05  -5.0606652e-03
   9.9700000e+05  -1.8728407e-02
   9.9800000e+05   1.7556892e-03
   9.9900000e+05   1.6843876e-02
   1.0000000e+06  -1.0919341e-02

